On the stability and performance of the solution of sparse linear systems by partitioned procedures

In this paper, we present, evaluate and analyse the performance of parallel synchronous Jacobi algorithms by different partitioned procedures including band-row splitting, band-row sparsity pattern splitting and substructuring splitting, when solving sparse large linear systems. Numerical experiments performed on a set of academic 3D Laplace equation and on a real gravity matrices arising from the Chicxulub crater are exhibited, and show the impact of splitting on parallel synchronous iterations when solving sparse large linear systems. The numerical results clearly show the interest of substructuring methods compared to band-row splitting strategies.

==> 0_packages/pgfornament/am/am1.pgf <==
\m 0 0
\c 50 0 150 0 200 16
\c 250 0 350 0 400 0
\l 400 1
\c 350 0 250 0 200 22
\c 150 0 50 0 0 1
\l 0 0 
\s
\endinput
  

==> 0_packages/pgfornament/am/am2.pgf <==
\r 0 0 111 113
\i
\m 109.5757 110.0066
\c 107.5994 110.3378 94.3775 111.5618 88.9032 105.7442
\c 86.2525 107.3474 82.368 108.2338 77.204 107.4194
\c 76.9306 107.3746 76.6752 107.309 76.4095 107.2562
\c 74.0282 110.1474 69.1962 112.6466 63.5696 110.2754
\c 56.2571 107.1906 57.0563 99.2498 60.9407 97.3666
\c 61.1939 97.2434 61.4368 97.1842 61.6837 97.1074
\c 59.8767 95.1714 57.9298 93.013 55.7149 90.6546
\c 53.2946 91.0658 50.9103 91.8018 48.6024 92.7922
\c 49.5274 94.069 50.2672 95.6338 50.6994 97.5922
\c 52.2219 104.5234 46.3547 112.9042 37.8269 113.1314
\c 34.04 113.2338 30.4837 111.9186 27.7211 109.6194
\c 21.9798 114.3122 16.6579 113.269 14.2704 110.3874
\c 11.3322 106.8418 12.6141 100.5634 12.6141 100.5634
\c 12.6141 100.5634 6.4758 102.1074 3.1134 98.9554
\c 0.6002 96.5954 -0.596 90.9234 4.5728 85.0834
\c 1.5008 82.0738 -0.2483 77.8322 0.0282 73.3266
\c 0.5485 64.8098 9.1206 59.237 15.9978 60.9938
\c 18.5274 61.6434 20.4306 62.7602 21.7962 64.1714
\c 22.7821 61.8482 23.5024 59.4466 23.8853 57.0082
\c 21.6211 54.7122 19.5269 52.6818 17.643 50.8178
\c 17.5698 51.381 17.4243 51.9682 17.1173 52.5666
\c 15.1517 56.4098 7.1954 57.0418 4.2666 49.669
\c 1.9883 43.9458 4.6603 39.1282 7.6314 36.8338
\c 7.3899 35.981 7.2008 35.0978 7.0859 34.1698
\c 6.4485 28.9778 7.4666 25.125 9.1618 22.5314
\c 3.5352 16.8594 5.211 3.6914 5.6077 1.7282
\c 6.068 -0.5438 8.5206 -0.9934 8.0829 2.957
\c 7.6477 6.8482 5.9406 11.349 7.4915 17.357
\c 8.0141 19.3874 8.8078 20.7938 9.6954 21.781
\c 10.7494 20.429 11.9923 19.4946 13.2462 18.9842
\c 15.7899 17.9506 18.272 19.0802 18.6509 21.4562
\c 19.0261 23.8306 16.5149 25.957 12.3702 24.5938
\c 11.7792 24.389 11.2338 24.125 10.7328 23.8162
\c 9.3642 26.5282 8.7806 30.5778 9.947 35.5778
\c 10.0181 35.557 10.0923 35.5266 10.161 35.509
\c 16.1923 33.9778 27.7126 37.7634 25.6539 54.2338
\c 25.5392 55.1522 25.3806 56.0434 25.2048 56.9218
\c 28.3509 60.293 30.9048 64.0754 31.5509 69.6818
\c 33.0571 82.7538 24.7742 89.4946 15.4752 89.4818
\c 11.8634 89.4754 8.6549 88.3106 6.1008 86.4002
\c 3.4338 90.1474 3.3438 94.3042 5.0022 96.1362
\c 6.9002 98.2338 9.4024 99.0002 14.7189 98.7714
\c 14.3758 104.085 15.0696 106.6194 17.1259 108.5634
\c 18.8094 110.1538 22.5579 110.2114 26.1525 108.0946
\c 23.6118 105.2754 22.0704 101.469 22.2126 97.1378
\c 22.5165 87.8434 29.5392 79.797 42.5494 81.7506
\c 48.6024 82.6594 52.44 85.7218 55.904 89.3554
\c 57.0594 89.1218 58.2338 88.9218 59.4579 88.7954
\c 75.9642 87.0818 79.5072 98.6786 77.8501 104.6786
\c 77.8261 104.7666 77.7847 104.8562 77.7547 104.9442
\c 81.8751 105.725 85.2696 105.2386 87.6767 104.1298
\c 87.3837 103.6194 87.1392 103.0658 86.9539 102.469
\c 85.7352 98.2786 87.9439 95.8418 90.3048 96.2978
\c 92.665 96.7538 93.7103 99.277 92.5907 101.781
\c 92.0376 103.0178 91.0603 104.229 89.672 105.2338
\c 90.6306 106.1586 92.0048 106.997 94.0175 107.5906
\c 99.9688 109.3458 104.5251 107.7938 108.4322 107.4946
\c 112.3931 107.1874 111.8626 109.629 109.5757 110.0066
\o 
\s 
\endinput


==> 0_packages/pgfornament/readme.txt <==
2012/03/01

This archive contains :

-- this document;
-- the documentation beta (0.1) of  pgfornament (0.1);
-- the package  pgfornament.sty;
-- the package tikzrput.sty;
-- the folder vectorian; (with 89 elements)
-- the folder am; (with 2 elements) 
-- the folder examples;
-- the file pgflibraryvectorian.code.tex;
-- the file pgflibraryam.code.tex.

==> 0_packages/pgfornament/vectorian/vectorian1.pgf <==
\m 109.8516 58.404
\c 102.7108 70.7583 88.4258 67.3824 82.4704 64.0235
\c 76.5236 60.6518 72.9472 60.6518 69.3794 75.2496
\c 65.7988 89.856 49.1309 90.9713 38.418 90.9713
\c 27.7056 90.9713 32.4678 106.6973 32.4678 106.6973
\c 9.8485 79.7409 25.3228 66.2628 38.418 62.8953
\c 51.5219 59.5279 49.2228 58.0494 34.8502 49.4172
\c 21.7545 41.5499 27.7056 31.4434 24.1335 19.0934
\c 24.1335 19.0934 20.849 3.6794 -0.0127 19.4823
\c 0. 19.4823 10.1403 -0.4017 36.0399 0
\c 76.5275 0.6196 82.4704 29.1999 82.4704 32.5673
\c 82.4704 35.939 82.4704 42.6781 87.2365 39.3107
\c 91.9932 35.939 99.1383 30.3195 99.1383 30.3195
\c 119.3743 21.3326 136.0503 48.2933 136.0503 48.2933
\c 119.3867 44.9173 116.9958 46.0498 109.8516 58.404
\o
\s
\m 105.0731 80.4119
\c 118.7521 83.181 121.1397 92.873 121.1397 97.7318
\c 121.1397 102.5778 119.1132 104.7401 115.9979 104.3085
\c 112.8767 103.8726 113.4651 100.2873 113.4651 100.2873
\c 115.0424 90.4457 110.6144 86.5698 98.2891 83.8947
\c 85.9635 81.211 83.7516 74.3437 83.7516 74.3437
\c 87.4827 79.2025 91.3928 77.6427 105.0731 80.4119
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian10.pgf <==
\m -0.903 0
\l 80.4808 0
\l 80.4808 99.326
\l -0.903 99.326
\o
\i 
\m 39.7745 82.4854
\c 44.0609 82.4854 47.5329 85.8134 47.5329 89.9174
\c 47.5329 93.2566 45.2401 96.079 42.0769 97.0182
\l 42.0769 99.327
\c 42.0769 99.327 40.6961 98.1414 39.5761 99.327
\c 38.2609 98.2086 36.8145 98.9318 36.8145 98.9318
\l 36.8145 96.7894
\c 33.9937 95.6742 32.0113 93.0198 32.0113 89.9174
\c 32.0113 85.8134 35.4865 82.4854 39.7745 82.4854
\o
\s
\m -0.903 0
\l 80.4808 0
\l 80.4808 99.326
\l -0.903 99.326
\o
\i
\m 46.5809 51.5862
\c 46.6801 54.8422 45.1985 57.5014 46.7809 59.2822
\c 47.9649 60.6134 49.7873 59.6278 50.2337 59.9222
\c 51.0721 60.367 50.5281 61.7494 48.3585 61.7494
\c 44.1153 61.503 42.9297 57.8022 42.7841 51.5862
\c 42.6897 47.6822 41.4161 46.751 40.5713 46.5606
\c 40.5681 46.679 40.5649 46.7958 40.5633 46.8982
\c 40.4321 53.0806 40.7089 76.7462 40.7089 76.7462
\c 42.3873 78.1302 41.2545 80.3238 41.9713 80.4726
\c 42.6833 80.6198 43.1537 80.495 44.1873 78.4982
\c 45.2257 76.4998 45.8673 74.799 46.2849 74.823
\c 46.7057 74.847 46.7217 77.0102 46.2369 78.6214
\c 45.6209 80.671 44.9793 80.8662 45.5457 81.2854
\c 46.1137 81.7046 47.1217 81.6646 49.3201 80.2022
\c 51.3201 78.8662 52.1569 78.0534 52.4273 78.2518
\c 52.6993 78.4486 51.9329 80.4454 50.7521 81.5078
\c 49.5665 82.567 48.9185 83.143 46.6801 83.143
\c 44.4449 83.143 42.9297 81.1046 39.8385 81.1046
\l 39.6769 81.1046
\c 36.5857 81.1046 35.0689 83.143 32.8337 83.143
\c 30.5969 83.143 29.9489 82.567 28.7649 81.5078
\c 27.5809 80.4454 26.8145 78.4486 27.0865 78.2518
\c 27.3585 78.0534 28.1953 78.8662 30.1953 80.2022
\c 32.3905 81.6646 33.4017 81.7046 33.9681 81.2854
\c 34.5361 80.8662 33.8945 80.671 33.2785 78.6214
\c 32.7905 77.0102 32.8097 74.847 33.2273 74.823
\c 33.6481 74.799 34.2913 76.4998 35.3217 78.4982
\c 36.3617 80.495 36.8305 80.6198 37.5457 80.4726
\c 38.2609 80.3238 37.1265 78.1302 38.8017 76.7462
\c 38.8017 76.7462 39.0817 53.0806 38.9505 46.8982
\c 38.9489 46.8038 38.9473 46.7014 38.9457 46.591
\c 38.1041 46.8502 36.9489 47.8822 36.8641 51.5862
\c 36.7169 57.8022 35.5297 61.503 31.2897 61.7494
\c 29.1185 61.7494 28.5745 60.367 29.4145 59.9222
\c 29.8561 59.6278 31.6833 60.6134 32.8673 59.2822
\c 34.4497 57.5014 32.9649 54.8422 33.0641 51.5862
\c 33.1569 48.5606 35.0801 44.9846 38.9137 44.7334
\c 38.7777 34.719 38.5585 3.2422 38.5585 2.0358
\c 38.5585 0.7206 39.2305 -0.001 39.7553 -0.001
\c 40.2817 -0.001 40.9585 0.7206 40.9585 2.0358
\c 40.9585 3.2422 40.7361 34.6982 40.5985 44.7206
\c 44.5217 44.8998 46.4897 48.527 46.5809 51.5862
\o
\s
\m 79.5665 12.759
\c 79.3697 14.7318 77.6561 14.3398 77.7217 13.087
\c 78.4497 6.3142 73.3169 3.2198 68.7121 3.287
\c 64.1089 3.351 59.8961 8.8774 52.5297 8.8774
\c 46.6529 8.8774 43.7105 5.6166 42.7601 4.2982
\c 42.7841 7.3446 43.0017 12.775 44.0561 18.975
\c 44.0769 18.975 44.9681 22.1318 49.3089 24.007
\c 53.6497 25.8822 56.6097 25.6854 59.5713 28.2518
\c 62.5281 30.8166 64.9969 34.367 69.8337 34.6646
\c 71.4097 34.9606 71.2129 36.2422 69.3361 36.143
\c 67.4641 36.0454 59.0769 35.0598 53.0561 30.9142
\c 48.9425 28.0822 46.2161 24.8838 44.8369 22.951
\c 45.4401 25.671 46.2161 28.4678 47.2145 31.223
\c 51.8513 43.9894 58.5425 51.0246 61.2545 53.4966
\c 62.2193 53.607 63.3985 53.599 63.5505 52.951
\c 63.8145 51.8326 63.1201 50.879 61.5457 50.255
\c 59.9649 49.6278 61.9713 48.8086 63.7809 49.5638
\c 65.5873 50.3206 66.0497 49.2022 65.0641 47.4582
\c 64.0769 45.7142 62.4305 44.5638 63.4833 44.3318
\c 64.5377 44.103 66.8369 45.6502 67.8241 48.2166
\c 68.8113 50.7814 68.2209 51.7366 67.2673 52.655
\c 66.3137 53.5766 65.1281 54.3014 64.4369 55.319
\c 63.1521 57.2182 64.3729 59.7926 61.2145 61.4358
\c 58.0561 63.0822 54.2417 61.7654 54.2417 60.7782
\c 54.2417 59.7926 59.8993 61.0438 60.3601 59.2982
\c 60.4561 58.4774 60.0641 58.5414 58.0913 57.687
\c 56.1185 56.8326 56.0497 55.615 56.2801 55.4182
\c 56.5121 55.2198 57.5649 55.879 58.8145 56.1734
\c 60.0641 56.471 61.0833 56.5046 60.8529 55.4182
\c 60.7985 55.1654 60.7217 54.9158 60.6369 54.6822
\c 57.9969 52.3014 50.8273 44.9846 45.7425 31.7878
\c 40.2177 17.455 41.2081 1.7446 41.2209 1.5894
\c 41.2497 1.1542 41.6241 0.8262 42.0593 0.855
\c 42.4961 0.8854 42.8241 1.2614 42.7937 1.695
\c 43.3857 3.9846 44.9393 5.8758 48.7137 5.327
\c 52.5633 4.767 56.8705 0.3926 67.1329 0.7894
\c 77.3937 1.183 79.7649 10.7862 79.5665 12.759
\o
\s
\m 76.8145 53.3862
\c 80.0273 55.8006 80.4817 60.6166 77.8289 64.1462
\c 75.1777 67.6742 70.4241 68.5798 67.2113 66.1638
\c 63.9985 63.751 63.5457 58.9318 66.1969 55.4038
\c 68.8497 51.8774 73.6033 50.9734 76.8145 53.3862
\o
\s
\m 18.9393 54.6822
\c 18.8545 54.9158 18.7777 55.1654 18.7217 55.4182
\c 18.4913 56.5046 19.5137 56.471 20.7617 56.1734
\c 22.0113 55.879 23.0641 55.2198 23.2929 55.4182
\c 23.5249 55.615 23.4561 56.8326 21.4865 57.687
\c 19.5137 58.5414 19.1185 58.4774 19.2177 59.2982
\c 19.6769 61.0438 25.3329 59.7926 25.3329 60.7782
\c 25.3329 61.7654 21.5185 63.0822 18.3601 61.4358
\c 15.2017 59.7926 16.4257 57.2182 15.1377 55.319
\c 14.4497 54.3014 13.2625 53.5766 12.3105 52.655
\c 11.3553 51.7366 10.7649 50.7814 11.7489 48.2166
\c 12.7361 45.6502 15.0401 44.103 16.0913 44.3318
\c 17.1457 44.5638 15.4993 45.7142 14.5137 47.4582
\c 13.5249 49.2022 13.9857 50.3206 15.7953 49.5638
\c 17.6049 48.8086 19.6097 49.6278 18.0321 50.255
\c 16.4529 50.879 15.7617 51.8326 16.0241 52.951
\c 16.1777 53.599 17.3553 53.607 18.3217 53.4966
\c 21.0321 51.0246 27.7217 43.9894 32.3585 31.223
\c 33.3585 28.4678 34.1345 25.671 34.7393 22.951
\c 33.3601 24.8838 30.6321 28.0822 26.5169 30.9142
\c 20.4993 35.0598 12.1121 36.0454 10.2385 36.143
\c 8.3649 36.2422 8.1649 34.9606 9.7441 34.6646
\c 14.5809 34.367 17.0465 30.8166 20.0065 28.2518
\c 22.9649 25.6854 25.9249 25.8822 30.2673 24.007
\c 34.6097 22.1318 35.4993 18.975 35.4993 18.975
\c 36.5745 12.775 36.7905 7.3446 36.8145 4.2982
\c 35.8641 5.6166 32.9217 8.8774 27.0449 8.8774
\c 19.6769 8.8774 15.4673 3.351 10.8609 3.287
\c 6.2561 3.2198 1.1265 6.3142 1.8513 13.087
\c 1.9169 14.3398 0.2081 14.7318 0.0113 12.759
\c -0.1887 10.7862 2.1809 1.183 12.4417 0.7894
\c 22.7025 0.3926 27.0097 4.767 30.8561 5.327
\c 34.6369 5.8758 36.1889 3.9846 36.7809 1.695
\c 36.7489 1.2614 37.0801 0.8854 37.5153 0.855
\c 37.9505 0.8262 38.3265 1.1542 38.3569 1.5894
\c 38.3665 1.7446 39.3553 17.455 33.8305 31.7878
\c 28.7473 44.9846 21.5777 52.3014 18.9393 54.6822
\o
\s
\m 2.7601 53.3862
\c 5.9745 50.9734 10.7265 51.8774 13.3777 55.4038
\c 16.0305 58.9318 15.5777 63.751 12.3633 66.1638
\c 9.1521 68.5798 4.3985 67.6742 1.7457 64.1462
\c -0.9039 60.6166 -0.4511 55.8006 2.7601 53.3862
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian11.pgf <==
\m -0.0021 -0.0244
\l 122.5091 -0.0244
\l 122.5091 67.1817
\l -0.0021 67.1817
\o
\i 
\m 49.3488 29.6987
\c 49.3488 29.6987 51.966 23.1099 57.9317 23.1099
\c 63.8957 23.1099 70.0708 27.0843 77.1872 30.3275
\c 80.9176 32.0267 84.2364 33.0811 87.2223 33.5771
\c 84.2364 34.0731 80.9176 35.1275 77.1872 36.8267
\c 70.0708 40.0699 63.8957 44.0491 57.9317 44.0491
\c 51.966 44.0491 49.3488 37.4555 49.3488 37.4555
\c 47.0472 39.6523 44.638 38.9211 44.638 38.9211
\c 46.1036 43.2123 49.7676 45.0923 49.7676 45.0923
\c 58.2442 49.5915 65.6754 43.6299 76.1412 38.3963
\c 81.4456 35.7435 86.1004 34.5467 89.4052 34.0091
\l 95.4066 34.0091
\l 95.4066 38.2331
\c 70.2036 39.3979 61.4848 60.3771 61.4848 60.3771
\c 65.4629 62.1563 65.7754 67.1819 65.7754 67.1819
\c 65.984 61.5291 70.4863 61.7371 70.4863 61.7371
\c 71.3215 51.6955 80.3255 43.2123 89.5348 40.6987
\c 98.7456 38.1899 106.4895 40.5947 109.4191 44.1547
\c 112.3506 47.7131 111.6176 53.3611 107.7456 53.4683
\c 103.8724 53.5707 104.1872 47.7131 104.1872 47.7131
\c 101.3597 52.6299 99.3724 46.3515 99.3724 46.3515
\c 100.4191 54.4123 96.024 52.1051 96.024 52.1051
\c 101.0472 57.2347 107.8496 58.5963 111.0941 53.9931
\c 114.3394 49.3867 111.5128 44.6779 111.5128 44.6779
\c 107.1957 38.2491 97.9724 38.1563 96.466 38.1835
\l 96.466 34.0091
\l 104.9332 34.0091
\c 110.0895 35.1915 111.8098 38.0171 111.8098 38.0171
\c 113.6676 35.6235 116.0832 34.5195 117.9285 34.0091
\l 121.9786 34.0091
\c 122.2708 34.0091 122.5082 33.7707 122.5082 33.4779
\c 122.5082 33.1867 122.2708 32.9483 121.9786 32.9483
\l 117.4052 32.9483
\c 115.6426 32.3771 113.4957 31.2635 111.8098 29.0923
\c 111.8098 29.0923 110.2207 31.6891 105.5472 32.9483
\l 96.466 32.9483
\l 96.466 28.9755
\c 97.9724 29.0027 107.1957 28.9051 111.5128 22.4763
\c 111.5128 22.4763 114.3394 17.7675 111.0941 13.1643
\c 107.8496 8.5579 101.0472 9.9179 96.024 15.0475
\c 96.024 15.0475 100.4191 12.7467 99.3724 20.8027
\c 99.3724 20.8027 101.3597 14.5243 104.1872 19.4443
\c 104.1872 19.4443 103.8724 13.5835 107.7456 13.6859
\c 111.6176 13.7899 112.3506 19.4443 109.4191 23.0011
\c 106.4895 26.5579 98.7456 28.9675 89.5348 26.4555
\c 80.3255 23.9419 71.3215 15.4603 70.4863 5.4155
\c 70.4863 5.4155 65.984 5.6267 65.7754 -0.0245
\c 65.7754 -0.0245 65.4629 4.9963 61.4848 6.7771
\c 61.4848 6.7771 70.2036 27.7547 95.4066 28.9211
\l 95.4066 32.9483
\l 89.116 32.9483
\c 89.0192 32.9483 88.9442 33.0043 88.866 33.0523
\c 85.6004 32.4731 81.166 31.2699 76.1412 28.7579
\c 65.6754 23.5243 58.2442 17.5579 49.7676 22.0587
\c 49.7676 22.0587 46.1036 23.9419 44.638 28.2331
\c 44.638 28.2331 47.0472 27.5019 49.3488 29.6987
\o
\s 
\m 0.5285 34.6763
\l 19.9856 34.6763
\c 23.2879 35.2587 27.5285 36.4347 30.6442 38.8331
\c 30.6442 38.8331 32.9941 35.8987 38.9957 34.6763
\l 61.5856 34.6763
\c 61.8786 34.6763 62.116 34.4395 62.116 34.1499
\c 62.116 33.8539 61.8786 33.6187 61.5856 33.6187
\l 39.1471 33.6187
\c 36.6879 32.9595 33.2443 31.6299 30.6691 29.0363
\c 30.6691 29.0363 26.8223 32.1099 18.3629 33.6187
\l 0.5285 33.6187
\c 0.2364 33.6187 -0.0012 33.8539 -0.0012 34.1499
\c -0.0012 34.4395 0.2364 34.6763 0.5285 34.6763
\o
\s 
\m 69.2597 34.1339
\c 69.2597 32.7835 68.1629 31.6875 66.8128 31.6875
\c 65.4629 31.6875 64.366 32.7835 64.366 34.1339
\c 64.366 35.4827 65.4629 36.5819 66.8128 36.5819
\c 68.1629 36.5819 69.2597 35.4827 69.2597 34.1339
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian12.pgf <==
\m 68.0224 72.9737
\c 65.2878 72.9737 63.0675 70.7607 63.0675 68.0188
\c 63.0675 65.2843 65.2878 63.064 68.0224 63.064
\c 70.7606 63.064 72.9809 65.2843 72.9809 68.0188
\c 72.9809 70.7607 70.7606 72.9737 68.0224 72.9737
\o
\s
\m 86.4474 92.7786
\c 84.1873 85.5456 77.9792 79.5621 76.6753 76.6754
\c 79.5584 77.9793 85.5419 84.1873 92.775 86.4438
\c 98.1934 88.1389 103.2859 86.3279 103.2859 86.3279
\c 101.4786 96.2775 105.0969 102.6087 107.2447 104.7565
\l 115.3833 112.8951
\c 117.0784 114.5938 116.1258 116.1259 116.1258 116.1259
\c 116.1258 116.1259 114.5937 117.0821 112.8986 115.3834
\l 104.7601 107.2412
\c 102.6086 105.097 96.281 101.475 86.3315 103.286
\c 86.3315 103.286 88.1388 98.1935 86.4474 92.7786
\o
\s 
\m 63.5493 98.5484
\c 67.0626 91.8333 66.9032 83.2239 68.0224 80.2575
\c 69.1416 83.2239 68.9822 91.8333 72.4992 98.5484
\c 75.1323 103.5757 80.0111 105.9083 80.0111 105.9083
\c 71.7023 111.6636 69.7827 118.6939 69.7827 121.7291
\l 69.7827 133.2397
\c 69.7827 135.6411 68.0224 136.054 68.0224 136.054
\c 68.0224 136.054 66.2657 135.6411 66.2657 133.2397
\l 66.2657 121.7291
\c 66.2657 118.6939 64.3461 111.6636 56.0337 105.9083
\c 56.0337 105.9083 60.9125 103.5757 63.5493 98.5484
\o
\s 
\m 28.8001 104.7565
\c 30.9443 102.6087 34.5626 96.2775 32.7553 86.3279
\c 32.7553 86.3279 37.8514 88.1389 43.2662 86.4438
\c 50.5029 84.1801 56.4792 77.9793 59.3695 76.6754
\c 58.062 79.5621 51.8575 85.5383 49.5974 92.7786
\c 47.906 98.1935 49.7097 103.286 49.7097 103.286
\c 39.7638 101.475 33.4326 105.097 31.2847 107.2412
\c 29.1405 109.3926 24.8449 113.6847 23.1462 115.3834
\c 21.4511 117.0821 19.919 116.1186 19.919 116.1186
\c 19.919 116.1186 18.9628 114.5938 20.6615 112.8951
\c 22.3566 111.2036 26.6522 106.9043 28.8001 104.7565
\o
\s 
\m 107.2447 31.2776
\c 105.1005 33.429 101.4786 39.7602 103.2895 49.7061
\c 103.2895 49.7061 98.1934 47.906 92.775 49.5939
\c 85.5455 51.8576 79.562 58.062 76.6753 59.3696
\c 77.9792 56.4792 84.1873 50.4994 86.4474 43.2627
\c 88.1388 37.8478 86.3351 32.7481 86.3351 32.7481
\c 96.281 34.5591 102.6122 30.948 104.7601 28.7965
\l 112.8986 20.6543
\c 114.5937 18.9628 116.1258 19.9118 116.1258 19.9118
\c 116.1258 19.9118 117.0784 21.4511 115.3833 23.1462
\l 107.2447 31.2776
\o
\s 
\m 30.1366 56.0337
\c 30.1366 56.0337 32.4619 60.9125 37.4892 63.5457
\c 44.2043 67.0626 52.821 66.9033 55.7838 68.0188
\c 52.821 69.1417 44.2043 68.9787 37.4892 72.4956
\c 32.4619 75.1324 30.1366 80.0076 30.1366 80.0076
\c 24.3813 71.7024 17.3474 69.7791 14.3122 69.7791
\l 2.8015 69.7791
\c 0.4038 69.7791 -0.0091 68.0188 -0.0091 68.0188
\c -0.0091 68.0188 0.4038 66.2586 2.8015 66.2586
\l 14.3122 66.2586
\c 17.3474 66.2586 24.3813 64.3425 30.1366 56.0337
\o
\s 
\m 133.2432 69.7791
\l 121.7326 69.7791
\c 118.6974 69.7791 111.6599 71.7024 105.9082 80.0076
\c 105.9082 80.0076 103.5829 75.1324 98.5556 72.4956
\c 91.8405 68.9787 83.2238 69.1417 80.2574 68.0188
\c 83.2238 66.9033 91.8405 67.0626 98.5556 63.5457
\c 103.5829 60.9125 105.9082 56.0337 105.9082 56.0337
\c 111.6599 64.3425 118.6974 66.2586 121.7326 66.2586
\l 133.2432 66.2586
\c 135.641 66.2586 136.0539 68.0188 136.0539 68.0188
\c 136.0539 68.0188 135.641 69.7791 133.2432 69.7791
\o
\s 
\m 72.4992 37.482
\c 68.9822 44.2044 69.1416 52.8174 68.0224 55.7838
\c 66.9032 52.8174 67.0626 44.2044 63.5493 37.482
\c 60.9125 32.4619 56.0337 30.133 56.0337 30.133
\c 64.3461 24.3813 66.2657 17.3438 66.2657 14.3086
\l 66.2657 2.798
\c 66.2657 0.4002 68.0224 -0.009 68.0224 -0.009
\c 68.0224 -0.009 69.7827 0.4002 69.7827 2.798
\l 69.7827 14.3086
\c 69.7827 17.3438 71.7023 24.3813 80.0111 30.133
\c 80.0111 30.133 75.1323 32.4619 72.4992 37.482
\o
\s 
\m 49.5974 43.2735
\c 51.8575 50.4994 58.062 56.4792 59.3695 59.3696
\c 56.4792 58.062 50.5029 51.8576 43.2662 49.5939
\c 37.8514 47.906 32.7553 49.7061 32.7553 49.7061
\c 34.5626 39.7602 30.9443 33.429 28.8001 31.2884
\c 26.6486 29.137 22.3566 24.8413 20.6579 23.1462
\c 18.9628 21.4511 19.919 19.9118 19.919 19.9118
\c 19.919 19.9118 21.4511 18.9628 23.1462 20.6616
\c 24.8412 22.3494 29.1369 26.6523 31.2847 28.7965
\c 33.4326 30.948 39.7638 34.5591 49.7097 32.7481
\c 49.7097 32.7481 47.9023 37.8514 49.5974 43.2735
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian13.pgf <==
\m 16.64 52.2688
\c 9.0372 42.1354 1.4399 33.9916 4.6975 31.8271
\c 7.955 29.6573 9.7642 32.9148 22.0674 50.2793
\c 34.3707 67.6493 36.9013 74.1644 36.9013 74.1644
\c 33.4634 71.448 24.2373 62.3968 16.64 52.2688
\o
\s 
\m 36.9013 161.7303
\c 36.9013 161.7303 34.3707 168.2454 22.0674 185.6154
\c 9.7642 202.9799 7.955 206.2375 4.6975 204.0676
\c 1.4399 201.9032 9.0372 193.7593 16.64 183.6259
\c 24.2373 173.4979 33.4634 164.4468 36.9013 161.7303
\o
\s 
\m 61.5079 150.5147
\c 66.5746 142.5621 64.7655 129.5319 68.023 128.4442
\c 71.2806 129.5319 69.4714 142.5621 74.5326 150.5147
\c 79.6048 158.4782 86.1145 161.0034 86.1145 161.0034
\c 78.5171 166.8025 70.5536 175.8427 70.5536 187.7907
\l 70.5536 230.844
\c 70.5536 235.1892 68.023 235.9162 68.023 235.9162
\c 68.023 235.9162 65.4924 235.1892 65.4924 230.844
\l 65.4924 187.7907
\c 65.4924 175.8427 57.5289 166.8025 49.9261 161.0034
\c 49.9261 161.0034 56.4412 158.4782 61.5079 150.5147
\o
\s 
\m 119.406 183.6259
\c 127.0088 193.7593 134.6061 201.9032 131.3431 204.0676
\c 128.091 206.2375 126.2818 202.9799 113.9786 185.6154
\c 101.6753 168.2454 99.1392 161.7303 99.1392 161.7303
\c 102.5771 164.4468 111.8087 173.4979 119.406 183.6259
\o
\s 
\m 99.1392 74.1644
\c 99.1392 74.1644 101.6753 67.6493 113.9786 50.2793
\c 126.2818 32.9148 128.091 29.6573 131.3431 31.8271
\c 134.6061 33.9916 127.0088 42.1354 119.406 52.2688
\c 111.8087 62.3968 102.5771 71.448 99.1392 74.1644
\o
\s 
\m 133.3381 120.4862
\l 120.1275 120.4862
\c 113.7381 120.4862 102.9652 128.4442 99.8661 136.0361
\c 99.8661 136.0361 94.5972 129.5264 90.334 124.4652
\c 86.0707 119.393 79.102 121.2076 78.5171 117.9556
\c 79.102 114.6816 86.0707 116.5017 90.334 111.4295
\c 94.5972 106.3683 99.8661 99.8586 99.8661 99.8586
\c 102.9652 107.456 113.7381 115.4085 120.1275 115.4085
\l 133.3381 115.4085
\c 135.661 115.4085 136.0545 117.9556 136.0545 117.9556
\c 136.0545 117.9556 135.661 120.4862 133.3381 120.4862
\o
\s 
\m 57.5289 117.9556
\c 56.944 121.2076 49.9698 119.393 45.712 124.4652
\c 41.4488 129.5264 36.1799 136.0361 36.1799 136.0361
\c 33.0808 128.4442 22.3079 120.4862 15.9131 120.4862
\l 2.7025 120.4862
\c 0.3741 120.4862 -0.0085 117.9556 -0.0085 117.9556
\c -0.0085 117.9556 0.3741 115.4085 2.7025 115.4085
\l 15.9131 115.4085
\c 22.3079 115.4085 33.0808 107.456 36.1799 99.8586
\c 36.1799 99.8586 41.4488 106.3683 45.712 111.4295
\c 49.9698 116.5017 56.944 114.6816 57.5289 117.9556
\o
\s 
\m 74.5326 85.3855
\c 69.4714 93.349 71.2806 106.3628 68.023 107.456
\c 64.7655 106.3628 66.5746 93.349 61.5079 85.3855
\c 56.4412 77.422 49.9261 74.8913 49.9261 74.8913
\c 57.5289 69.0922 65.4924 60.052 65.4924 48.104
\l 65.4924 5.0507
\c 65.4924 0.7055 68.023 -0.016 68.023 -0.016
\c 68.023 -0.016 70.5536 0.7055 70.5536 5.0507
\l 70.5536 48.104
\c 70.5536 60.052 78.5171 69.0922 86.1145 74.8913
\c 86.1145 74.8913 79.6048 77.422 74.5326 85.3855
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian14.pgf <==
\m -0.0001 -0.0244
\l 122.5065 -0.0244
\l 122.5065 67.1817
\l -0.0001 67.1817
\o
\i 
\m 73.1572 29.6987
\c 73.1572 29.6987 70.5412 23.1099 64.5748 23.1099
\c 58.61 23.1099 52.4356 27.0843 45.3172 30.3275
\c 41.5892 32.0267 38.2692 33.0811 35.2836 33.5771
\c 38.2692 34.0731 41.5892 35.1275 45.3172 36.8267
\c 52.4356 40.0699 58.61 44.0491 64.5748 44.0491
\c 70.5412 44.0491 73.1572 37.4555 73.1572 37.4555
\c 75.4596 39.6523 77.8676 38.9211 77.8676 38.9211
\c 76.4036 43.2123 72.7396 45.0923 72.7396 45.0923
\c 64.2628 49.5915 56.8308 43.6299 46.3652 38.3963
\c 41.0612 35.7435 36.4068 34.5467 33.1012 34.0091
\l 27.0996 34.0091
\l 27.0996 38.2331
\c 52.3028 39.3979 61.0212 60.3771 61.0212 60.3771
\c 57.0436 62.1563 56.7316 67.1819 56.7316 67.1819
\c 56.5204 61.5291 52.0196 61.7371 52.0196 61.7371
\c 51.1828 51.6955 42.1812 43.2123 32.9716 40.6987
\c 23.7604 38.1899 16.0164 40.5947 13.0868 44.1547
\c 10.1556 47.7131 10.8884 53.3611 14.7604 53.4683
\c 18.634 53.5707 18.3172 47.7131 18.3172 47.7131
\c 21.146 52.6299 23.1348 46.3515 23.1348 46.3515
\c 22.0868 54.4123 26.482 52.1051 26.482 52.1051
\c 21.4596 57.2347 14.6548 58.5963 11.4116 53.9931
\c 8.1668 49.3867 10.994 44.6779 10.994 44.6779
\c 15.3108 38.2491 24.5348 38.1563 26.0404 38.1835
\l 26.0404 34.0091
\l 17.5732 34.0091
\c 12.4164 35.1915 10.6964 38.0171 10.6964 38.0171
\c 8.8388 35.6235 6.4228 34.5195 4.578 34.0091
\l 0.5284 34.0091
\c 0.2356 34.0091 -0.0012 33.7707 -0.0012 33.4779
\c -0.0012 33.1867 0.2356 32.9483 0.5284 32.9483
\l 5.1012 32.9483
\c 6.8644 32.3771 9.01 31.2635 10.6964 29.0923
\c 10.6964 29.0923 12.2852 31.6891 16.9588 32.9483
\l 26.0404 32.9483
\l 26.0404 28.9755
\c 24.5348 29.0027 15.3108 28.9051 10.994 22.4763
\c 10.994 22.4763 8.1668 17.7675 11.4116 13.1643
\c 14.6548 8.5579 21.4596 9.9179 26.482 15.0475
\c 26.482 15.0475 22.0868 12.7467 23.1348 20.8027
\c 23.1348 20.8027 21.146 14.5243 18.3172 19.4443
\c 18.3172 19.4443 18.634 13.5835 14.7604 13.6859
\c 10.8884 13.7899 10.1556 19.4443 13.0868 23.0011
\c 16.0164 26.5579 23.7604 28.9675 32.9716 26.4555
\c 42.1812 23.9419 51.1828 15.4603 52.0196 5.4155
\c 52.0196 5.4155 56.5204 5.6267 56.7316 -0.0245
\c 56.7316 -0.0245 57.0436 4.9963 61.0212 6.7771
\c 61.0212 6.7771 52.3028 27.7547 27.0996 28.9211
\l 27.0996 32.9483
\l 33.3908 32.9483
\c 33.4868 32.9483 33.562 33.0043 33.6404 33.0523
\c 36.906 32.4731 41.3412 31.2699 46.3652 28.7579
\c 56.8308 23.5243 64.2628 17.5579 72.7396 22.0587
\c 72.7396 22.0587 76.4036 23.9419 77.8676 28.2331
\c 77.8676 28.2331 75.4596 27.5019 73.1572 29.6987
\o
\s
\m 121.978 34.6763
\l 102.5188 34.6763
\c 99.218 35.2587 94.978 36.4347 91.8628 38.8331
\c 91.8628 38.8331 89.5124 35.8987 83.5108 34.6763
\l 60.9188 34.6763
\c 60.6276 34.6763 60.3908 34.4395 60.3908 34.1499
\c 60.3908 33.8539 60.6276 33.6187 60.9188 33.6187
\l 83.3588 33.6187
\c 85.818 32.9595 89.2628 31.6299 91.8372 29.0363
\c 91.8372 29.0363 95.6836 32.1099 104.1428 33.6187
\l 121.978 33.6187
\c 122.2692 33.6187 122.5076 33.8539 122.5076 34.1499
\c 122.5076 34.4395 122.2692 34.6763 121.978 34.6763
\o
\s
\m 53.2468 34.1339
\c 53.2468 32.7835 54.3428 31.6875 55.6932 31.6875
\c 57.0436 31.6875 58.1412 32.7835 58.1412 34.1339
\c 58.1412 35.4827 57.0436 36.5819 55.6932 36.5819
\c 54.3428 36.5819 53.2468 35.4827 53.2468 34.1339
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian15.pgf <==
\m 5.9532 7.8222
\c 5.3932 7.9662 4.7212 8.0446 3.9068 7.9534
\c 2.2108 7.7614 0.7724 6.6878 0.2412 5.2222
\c 0.2284 5.1854 0.222 5.147 0.2092 5.1102
\c 0.2092 5.1134 0.2092 5.115 0.2076 5.1166
\c -0.306 3.9438 0.038 0.9422 2.3148 0.435
\c 3.998 0.0622 5.5436 0.7166 5.7308 2.0254
\c 5.918 3.339 4.9324 4.5342 3.6716 4.459
\c 2.0316 4.3662 2.5948 3.339 1.8444 3.2446
\c 1.6268 3.2158 1.4316 3.2846 1.2604 3.3902
\c 1.0412 3.8382 1.0236 4.2942 1.238 4.8814
\c 1.6652 6.0638 2.8412 6.9278 4.23 7.0862
\c 5.4652 7.2238 6.2476 6.9598 6.7244 6.6814
\c 7.0092 6.307 7.31 5.9422 7.6348 5.5934
\c 10.2204 2.8398 13.9772 1.315 18.502 1.1854
\c 30.8444 0.8334 37.2636 12.2878 42.262 23.1006
\c 43.47 25.7166 44.806 28.0782 46.1564 30.1774
\c 45.8124 28.827 45.534 27.2126 45.4476 25.3486
\c 44.9756 24.907 43.0652 22.8974 42.9724 19.0542
\c 42.8844 15.5182 42.9468 10.923 42.966 9.6446
\c 41.582 9.3598 40.5372 8.1326 40.5372 6.6622
\c 40.5372 4.9838 41.902 3.6206 43.5804 3.6206
\c 45.2588 3.6206 46.6236 4.9838 46.6236 6.6622
\c 46.6236 8.275 45.3628 9.5854 43.7772 9.6878
\c 43.7564 10.9982 43.6988 15.539 43.7836 19.0318
\c 43.8444 21.5502 44.766 23.2126 45.422 24.0878
\c 45.4252 21.2414 45.8844 17.9006 47.1804 14.139
\c 50.0188 7.4574 56.9052 0.3598 67.7356 0.475
\c 69.1532 0.491 70.5868 0.6606 72.0012 0.9502
\l 72.0044 0.8814
\c 72.1548 0.8846 75.7564 1.0254 81.1868 4.4078
\l 83.7868 6.0878
\c 87.6572 8.6382 90.4556 10.4814 95.062 9.915
\c 97.2972 9.6414 98.8812 8.5422 99.5196 6.819
\c 100.0988 5.2574 99.798 3.3278 98.806 2.2366
\c 97.8316 1.163 95.9532 0.7262 94.4364 1.2158
\c 93.7772 1.4302 92.646 2.0078 92.4828 3.4734
\c 92.4636 3.6414 92.4636 3.7934 92.4716 3.939
\c 92.7196 5.3038 94.0924 6.0478 94.9868 5.6494
\c 95.9004 5.2446 96.3068 5.3102 96.6108 5.5822
\c 96.9148 5.8526 96.9148 7.3422 94.582 7.2398
\c 92.2476 7.139 91.5724 4.7694 91.5724 4.7694
\l 91.5916 4.7038
\c 91.4716 4.3102 91.4172 3.8654 91.4748 3.363
\c 91.6396 1.8766 92.6044 0.7438 94.1244 0.251
\c 96.0252 -0.365 98.31 0.1822 99.5564 1.5534
\c 100.8108 2.931 101.1852 5.243 100.47 7.1726
\c 100.0204 8.3854 98.7356 10.4862 95.1852 10.923
\c 90.5804 11.4878 87.5964 9.7902 84.0844 7.4942
\c 84.2396 7.659 84.3964 7.8206 84.542 7.9854
\c 85.4476 9.0286 86.2092 10.1486 86.8284 11.3246
\c 92.5676 14.411 96.9244 13.3502 98.6412 11.635
\c 99.5196 12.651 100.4652 15.5598 97.1532 17.0478
\c 93.262 16.8318 89.1228 14.1182 87.6108 13.0318
\c 87.7276 13.331 87.8364 13.635 87.9356 13.9422
\c 91.0604 18.9438 96.9612 19.7502 99.046 19.347
\c 99.2492 21.715 97.558 23.4046 96.342 23.7438
\c 92.854 23.3406 89.8988 19.0878 88.6252 16.963
\c 88.6796 17.3694 88.7212 17.7806 88.7484 18.195
\c 88.7548 18.1758 88.758 18.1486 88.7644 18.1294
\c 91.0636 26.9902 96.4076 26.7182 96.4076 26.7182
\c 96.4076 26.7182 96.07 29.4254 93.2284 30.1694
\c 89.4236 28.0382 88.8156 22.627 88.718 21.0702
\c 88.6924 21.363 88.662 21.6558 88.6252 21.9534
\c 88.5132 22.9166 88.3164 23.8574 88.0476 24.771
\c 88.5068 31.659 90.6588 33.0446 90.6588 33.0446
\c 90.6588 33.0446 89.2396 35.0735 88.0204 35.4799
\c 85.9964 34.3071 86.4924 30.0414 87.0156 27.4286
\c 86.7932 27.8814 86.5532 28.3262 86.2924 28.755
\c 85.798 29.7278 84.8604 31.4046 83.4652 33.1294
\c 81.758 35.2495 80.982 37.4479 81.2828 39.3183
\c 81.4812 40.5487 82.1516 41.5839 83.166 42.2415
\c 83.926 42.7311 84.7164 42.9423 85.4204 42.8591
\c 85.7548 42.7007 86.11 42.3519 85.8396 41.5679
\c 85.5868 40.9583 84.7548 40.0735 85.4844 39.0303
\c 86.1948 38.0159 88.7308 38.2207 88.8332 40.1471
\c 88.9148 41.6767 87.6988 42.8911 86.5788 43.3279
\c 86.5164 43.3599 86.4636 43.4031 86.398 43.4287
\c 85.302 43.9055 83.9644 43.7199 82.7276 42.9231
\c 81.5148 42.1423 80.718 40.9071 80.4828 39.4511
\c 80.1564 37.4255 80.9292 35.1039 82.6396 32.8814
\c 82.2924 33.1502 81.9388 33.4094 81.566 33.6462
\c 77.9964 35.9199 74.4252 37.0015 69.758 35.1759
\c 67.6844 34.3631 65.4348 32.4542 63.7356 31.1102
\c 61.414 29.275 56.9052 26.5838 54.1324 28.9534
\c 52.3868 30.443 52.5756 34.3631 55.902 34.2767
\c 56.3724 34.2639 56.7564 34.0751 57.0476 33.7567
\c 57.2812 33.4654 57.4716 33.0606 57.3788 32.5374
\c 57.1772 31.3886 57.1484 30.7726 57.8524 30.7102
\c 58.4172 30.6606 58.79 31.1566 58.8924 31.8414
\c 58.902 31.851 58.8988 31.8574 58.8988 31.8654
\c 58.9964 32.5758 58.8044 33.4782 58.2252 34.1935
\c 57.9676 34.5119 57.7372 34.6895 57.5324 34.7759
\c 57.0508 35.0783 56.4956 35.2143 55.958 35.2431
\c 52.3996 35.4303 51.0364 30.6622 53.3228 28.3374
\c 54.4012 27.2398 56.0956 26.8094 58.3596 27.0622
\c 58.8252 27.1134 59.278 27.235 59.7244 27.395
\c 59.7308 26.7438 59.774 26.0942 59.8716 25.4574
\c 59.094 24.883 55.2764 22.4158 51.8316 26.5838
\c 50.75 26.2478 48.4508 24.8942 48.4508 24.8942
\c 48.4508 24.8942 49.0588 21.579 52.4412 21.107
\c 55.7436 20.6446 59.0412 23.2734 60.0764 24.467
\c 60.2636 23.6974 60.5324 22.963 60.886 22.2718
\c 60.2156 21.0558 58.1692 18.3598 53.0508 17.995
\c 51.5612 15.6942 50.9532 13.5982 50.9532 13.5982
\c 50.9532 13.5982 57.4588 11.4798 61.4172 21.3726
\c 61.8124 20.7886 62.2732 20.2478 62.8284 19.7742
\c 62.5484 18.4974 61.526 15.0078 58.19 11.2974
\c 58.1228 6.7662 59.5436 5.1438 59.5436 5.1438
\c 59.5436 5.1438 61.9788 5.9534 63.7372 8.7934
\c 63.4828 12.8494 63.1308 16.7102 64.2556 19.1854
\c 64.9036 19.3342 65.5212 19.5726 66.0988 19.8606
\c 65.7596 17.6622 64.6204 7.6702 71.7196 6.2254
\c 72.6652 9.4046 72.462 12.1102 72.462 12.1102
\c 72.462 12.1102 67.6124 13.5662 67.1468 20.4654
\c 67.646 20.795 68.0956 21.147 68.4844 21.499
\c 69.238 19.7854 72.934 12.3726 79.7676 14.411
\c 79.0924 16.9118 77.8748 18.3998 77.8748 18.3998
\c 77.8748 18.3998 71.822 17.227 69.1916 22.1998
\c 69.5228 22.563 69.7644 22.8894 69.9036 23.1422
\c 70.8972 22.3694 72.1372 21.9246 73.4924 21.883
\c 74.4316 21.8542 75.1644 22.0526 75.7436 22.3422
\c 75.7452 22.3422 75.7452 22.3422 75.7468 22.3422
\c 76.014 22.4766 76.2524 22.6222 76.4508 22.7822
\c 78.086 23.9758 78.7868 25.891 78.0268 27.7694
\c 77.1644 29.899 73.9676 29.6958 73.3596 27.7694
\c 72.7516 25.8414 74.222 25.0286 75.39 24.979
\c 76.406 24.9326 76.3052 24.3134 76.262 24.1534
\c 75.7372 23.2974 74.4236 22.8654 73.4108 22.8974
\c 72.022 22.9422 70.7132 23.6158 69.8588 24.5726
\c 68.9292 25.6142 68.7036 27.1422 68.8412 28.835
\c 69.1756 32.9102 73.8748 34.3695 75.4204 34.7359
\c 77.7436 34.4831 79.5148 33.5102 80.9132 32.619
\c 84.454 30.3614 86.8876 26.3214 87.4188 21.8062
\c 88.0476 16.8622 86.7372 12.363 83.6236 8.7886
\c 79.9228 4.5406 73.6812 1.755 67.7212 1.691
\c 57.494 1.5838 50.9836 8.2974 48.3164 14.5726
\c 44.2124 26.4958 49.014 34.1599 49.0636 34.2351
\c 50.7724 36.5359 52.3916 38.3135 53.6172 39.5567
\c 54.3308 40.0783 54.918 40.5535 55.35 40.9263
\c 55.35 39.4351 57.2444 37.8127 58.6956 37.7967
\c 60.1884 42.6223 63.6428 46.7647 68.5836 48.2559
\c 76.0668 50.5199 86.0092 47.5247 91.278 43.3375
\c 97.7068 37.8447 100.0668 32.6158 100.9292 29.275
\c 101.1916 28.0414 101.3692 26.7886 101.414 25.515
\l 102.6284 25.4798
\c 102.6332 25.5262 102.6476 25.7006 102.6476 25.9918
\c 102.6476 26.6942 102.5532 28.091 102.0412 29.9502
\c 99.6012 40.4223 89.6684 49.4415 77.6716 51.2079
\c 73.9276 51.7567 70.1196 51.6207 66.414 50.9071
\c 60.422 49.7551 54.7852 47.3279 49.5196 44.2895
\c 44.4444 41.3599 39.8732 37.8351 33.7372 37.6863
\c 30.8012 37.6143 25.8364 38.2575 23.8284 40.7887
\c 23.83 40.7887 25.4316 38.7695 25.4316 38.7695
\c 33.6876 31.7918 42.3596 33.5198 48.39 36.4175
\c 46.7452 34.2815 44.2124 30.395 41.0988 23.6622
\c 35.102 10.6862 28.7868 2.307 18.3516 2.6046
\c 14.0988 2.7246 10.7308 4.0814 8.3388 6.6318
\c 6.0908 9.0254 5.0044 12.3182 5.126 15.7742
\c 5.3244 21.3998 9.686 25.7326 15.0588 25.6382
\c 17.6252 25.5918 20.0508 24.339 21.7148 22.1982
\c 23.3772 20.0574 23.9948 17.4078 23.406 14.9214
\c 22.8732 12.6686 21.5452 10.9726 19.6652 10.1438
\c 17.886 9.3598 15.7708 9.435 14.1484 10.3422
\c 11.846 11.6286 11.0252 14.611 11.5692 16.6078
\c 11.6972 17.0814 12.086 18.0382 12.862 18.6862
\c 13.2396 18.883 14.1212 19.2606 14.358 18.5854
\c 14.6172 17.8558 13.2364 17.763 13.598 15.9486
\c 14.0044 13.9182 17.3532 13.6638 18.1132 15.491
\c 19.0668 17.779 17.15 20.211 14.462 20.211
\c 14.0092 20.1598 13.6652 20.0622 13.3964 19.9598
\c 12.0332 19.5246 10.9884 18.387 10.5484 16.7598
\c 9.8828 14.3182 10.9068 10.8894 13.75 9.3006
\c 15.6988 8.2158 18.0332 8.0942 20.1564 9.0286
\c 22.3916 10.0174 23.9692 12.0078 24.59 14.6414
\c 25.1612 17.0622 24.59 19.7486 23.246 21.995
\c 23.3436 21.875 23.4428 21.755 23.542 21.6286
\c 26.3324 18.1294 31.4284 16.9534 33.2828 20.3614
\c 35.158 23.8094 31.6076 26.6526 27.4988 26.7534
\c 33.334 24.3182 31.0508 20.7662 29.2236 20.3118
\c 27.3964 19.8542 25.5708 20.8174 22.222 23.9134
\c 18.8748 27.0078 14.7148 26.6014 14.7148 26.6014
\c 8.7644 26.5806 4.23 21.7214 4.0108 15.491
\c 3.9132 12.7038 4.5964 10.0702 5.9532 7.8222
\o 
\m 30.8028 36.8111
\c 35.0364 36.1535 39.8332 37.1615 44.2988 39.8271
\c 49.3692 42.8527 58.7836 48.4431 69.302 49.6527
\c 68.9484 49.5695 68.5772 49.5279 68.2316 49.4223
\c 63.3212 47.9407 59.7964 44.4543 57.958 39.3535
\c 56.4124 40.2527 56.3644 42.3823 56.3644 42.4831
\l 56.3564 43.9343
\l 55.326 42.9135
\c 54.7788 42.3663 43.0956 31.1006 30.8028 36.8111
\o
\m 71.6316 34.4911
\c 69.7788 33.5198 67.8668 31.8286 67.6284 28.9342
\c 67.462 26.9134 67.982 25.1598 69.1244 23.8654
\c 68.566 22.7934 66.8172 20.635 64.0332 20.307
\c 61.4092 21.4606 60.8268 24.939 60.926 27.9342
\c 62.1132 28.5758 63.2668 29.4782 64.4588 30.4222
\c 66.0876 31.7102 68.2924 33.3534 70.1628 34.0927
\c 70.6732 34.2623 71.1564 34.3871 71.6316 34.4911
\o 
\m 43.5804 8.8958
\c 44.8108 8.8958 45.8124 7.8942 45.8124 6.6622
\c 45.8124 5.4318 44.8108 4.4318 43.5804 4.4318
\c 42.3484 4.4318 41.3484 5.4318 41.3484 6.6622
\c 41.3484 7.8942 42.3484 8.8958 43.5804 8.8958
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian16.pgf <==
\m 98.6383 15.491
\c 98.4191 21.7214 93.8847 26.5806 87.9327 26.579
\c 87.9327 26.6014 83.7743 27.0078 80.4255 23.9134
\c 77.0767 20.8174 75.2511 19.8542 73.4239 20.3118
\c 71.5983 20.7662 69.3151 24.3182 75.1487 26.7534
\c 71.0399 26.6526 67.4895 23.8094 69.3663 20.3614
\c 71.2207 16.9534 76.3151 18.1294 79.1055 21.6286
\c 79.2047 21.755 79.3055 21.875 79.4015 21.995
\c 78.0575 19.7486 77.4863 17.0622 78.0575 14.6414
\c 78.6799 12.0078 80.2543 10.0174 82.4927 9.0286
\c 84.6143 8.0942 86.9487 8.2158 88.8991 9.3006
\c 91.7407 10.8894 92.7663 14.3182 92.0991 16.7598
\c 91.6591 18.387 90.6143 19.5246 89.2511 19.9598
\c 88.9839 20.0622 88.6399 20.1598 88.1855 20.211
\c 85.4991 20.211 83.5807 17.779 84.5343 15.491
\c 85.2959 13.6638 88.6431 13.9182 89.0479 15.9486
\c 89.4111 17.763 88.0319 17.8558 88.2895 18.5854
\c 88.5263 19.2606 89.4079 18.883 89.7855 18.6862
\c 90.5615 18.0382 90.9503 17.0814 91.0783 16.6078
\c 91.6239 14.611 90.8015 11.6286 88.4991 10.3422
\c 86.8767 9.435 84.7631 9.3598 82.9839 10.1438
\c 81.1039 10.9726 79.7759 12.6686 79.2431 14.9214
\c 78.6543 17.4078 79.2703 20.0574 80.9327 22.1982
\c 82.5967 24.339 85.0223 25.5918 87.5887 25.6382
\c 92.9615 25.7326 97.3231 21.3998 97.5199 15.7742
\c 97.6447 12.3182 96.5567 9.0254 94.3103 6.6318
\c 91.9183 4.0814 88.5487 2.7246 84.2975 2.6046
\c 73.8607 2.307 67.5455 10.6862 61.5487 23.6622
\c 58.4367 30.395 55.9023 34.2815 54.2575 36.4175
\c 60.2895 33.5198 68.9615 31.7918 77.2159 38.7695
\c 77.2159 38.7695 78.8175 40.7887 78.8191 40.7887
\c 76.8111 38.2575 71.8479 37.6143 68.9119 37.6863
\c 62.7743 37.8351 58.2047 41.3599 53.1279 44.2895
\c 47.8623 47.3279 42.2271 49.7551 36.2351 50.9071
\c 32.5279 51.6207 28.7199 51.7567 24.9775 51.2079
\c 12.9807 49.4415 3.0479 40.4223 0.6079 29.9502
\c 0.0959 28.091 -0.0001 26.6942 -0.0001 25.9918
\c -0.0001 25.7006 0.0143 25.5262 0.0207 25.4798
\l 1.2335 25.515
\c 1.2783 26.7886 1.4543 28.0414 1.7199 29.275
\c 2.5807 32.6158 4.9423 37.8447 11.3711 43.3375
\c 16.6399 47.5247 26.5807 50.5199 34.0639 48.2559
\c 39.0047 46.7647 42.4607 42.6223 43.9519 37.7967
\c 45.4031 37.8127 47.2991 39.4351 47.2991 40.9263
\c 47.7295 40.5535 48.3183 40.0783 49.0319 39.5567
\c 50.2543 38.3135 51.8751 36.5359 53.6207 34.2575
\c 53.6351 34.1599 58.4367 26.4958 54.3311 14.5726
\c 51.6639 8.2974 45.1551 1.5838 34.9263 1.691
\c 28.9679 1.755 22.7231 4.5406 19.0239 8.7886
\c 15.9103 12.363 14.5999 16.8622 15.2303 21.8062
\c 15.7615 26.3214 18.1935 30.3614 21.7359 32.619
\c 23.1327 33.5102 24.9055 34.4831 27.2271 34.7359
\c 28.7743 34.3695 33.4719 32.9102 33.8063 28.835
\c 33.9439 27.1422 33.7183 25.6142 32.7887 24.5726
\c 31.9359 23.6158 30.6271 22.9422 29.2383 22.8974
\c 28.2239 22.8654 26.9119 23.2974 26.3855 24.1534
\c 26.3423 24.3134 26.2431 24.9326 27.2575 24.979
\c 28.4255 25.0286 29.8959 25.8414 29.2895 27.7694
\c 28.6799 29.6958 25.4831 29.899 24.6207 27.7694
\c 23.8607 25.891 24.5631 23.9758 26.1967 22.7822
\c 26.3951 22.6222 26.6335 22.4766 26.9023 22.3422
\c 26.9023 22.3422 26.9023 22.3422 26.9055 22.3422
\c 27.4831 22.0526 28.2175 21.8542 29.1551 21.883
\c 30.5119 21.9246 31.7503 22.3694 32.7439 23.1422
\c 32.8831 22.8894 33.1231 22.563 33.4543 22.1998
\c 30.8255 17.227 24.7743 18.3998 24.7743 18.3998
\c 24.7743 18.3998 23.5551 16.9118 22.8799 14.411
\c 29.7151 12.3726 33.4095 19.7854 34.1647 21.499
\c 34.5519 21.147 35.0015 20.795 35.5023 20.4654
\c 35.0367 13.5662 30.1855 12.1102 30.1855 12.1102
\c 30.1855 12.1102 29.9839 9.4046 30.9279 6.2254
\c 38.0271 7.6702 36.8895 17.6622 36.5487 19.8606
\c 37.1263 19.5726 37.7439 19.3342 38.3919 19.1854
\c 39.5183 16.7102 39.1647 12.8494 38.9119 8.7934
\c 40.6703 5.9534 43.1055 5.1438 43.1055 5.1438
\c 43.1055 5.1438 44.5231 6.7662 44.4575 11.2974
\c 41.1199 15.0078 40.1007 18.4974 39.8207 19.7742
\c 40.3743 20.2478 40.8367 20.7886 41.2303 21.3726
\c 45.1887 11.4798 51.6959 13.5982 51.6959 13.5982
\c 51.6959 13.5982 51.0863 15.6942 49.5983 17.995
\c 44.4783 18.3598 42.4335 21.0558 41.7615 22.2718
\c 42.1151 22.963 42.3839 23.6974 42.5727 24.467
\c 43.6079 23.2734 46.9055 20.6446 50.2063 21.107
\c 53.5887 21.579 54.1967 24.8942 54.1967 24.8942
\c 54.1967 24.8942 51.8991 26.2478 50.8159 26.5838
\c 47.3727 22.4158 43.5551 24.883 42.7775 25.4574
\c 42.8735 26.0942 42.9183 26.7438 42.9231 27.395
\c 43.3711 27.235 43.8239 27.1134 44.2895 27.0622
\c 46.5519 26.8094 48.2479 27.2398 49.3231 28.3374
\c 51.6111 30.6622 50.2479 35.4303 46.6895 35.2431
\c 46.1519 35.2143 45.5983 35.0783 45.1151 34.7759
\c 44.9119 34.6895 44.6799 34.5119 44.4239 34.1935
\c 43.8431 33.4782 43.6511 32.5758 43.7487 31.8654
\c 43.7487 31.8574 43.7455 31.851 43.7455 31.8414
\c 43.8575 31.1566 44.2319 30.6606 44.7951 30.7102
\c 45.5007 30.7726 45.4703 31.3886 45.2687 32.5374
\c 45.1775 33.0606 45.3679 33.4654 45.5999 33.7567
\c 45.8927 34.0751 46.2751 34.2639 46.7455 34.2767
\c 50.0719 34.3631 50.2607 30.443 48.5151 28.9534
\c 45.7423 26.5838 41.2335 29.275 38.9135 31.1102
\c 37.2143 32.4542 34.9647 34.3631 32.8895 35.1759
\c 28.2239 37.0015 24.6511 35.9199 21.0815 33.6462
\c 20.7103 33.4094 20.3551 33.1502 20.0079 32.8814
\c 21.7183 35.1039 22.4927 37.4255 22.1647 39.4511
\c 21.9295 40.9071 21.1327 42.1423 19.9199 42.9231
\c 18.6831 43.7199 17.3455 43.9055 16.2511 43.4287
\c 16.1839 43.4031 16.1327 43.3599 16.0703 43.3279
\c 14.9487 42.8911 13.7327 41.6767 13.8143 40.1471
\c 13.9183 38.2207 16.4527 38.0159 17.1647 39.0303
\c 17.8927 40.0735 17.0607 40.9583 16.8079 41.5679
\c 16.5375 42.3519 16.8927 42.7007 17.2271 42.8591
\c 17.9327 42.9423 18.7199 42.7311 19.4815 42.2415
\c 20.4975 41.5839 21.1679 40.5487 21.3647 39.3183
\c 21.6655 37.4479 20.8895 35.2495 19.1839 33.1294
\c 17.7887 31.4046 16.8511 29.7278 16.3551 28.755
\c 16.0959 28.3262 15.8543 27.8814 15.6335 27.4286
\c 16.1567 30.0414 16.6511 34.3071 14.6271 35.4799
\c 13.4079 35.0735 11.9887 33.0446 11.9887 33.0446
\c 11.9887 33.0446 14.1423 31.659 14.6015 24.771
\c 14.3311 23.8574 14.1359 22.9166 14.0239 21.9534
\c 13.9855 21.6558 13.9551 21.363 13.9295 21.0702
\c 13.8335 22.627 13.2239 28.0382 9.4191 30.1694
\c 6.5775 29.4254 6.2399 26.7182 6.2399 26.7182
\c 6.2399 26.7182 11.5839 26.9902 13.8831 18.1294
\c 13.8895 18.1486 13.8927 18.1758 13.8991 18.195
\c 13.9263 17.7806 13.9695 17.3694 14.0239 16.963
\c 12.7487 19.0878 9.7919 23.3406 6.3071 23.7438
\c 5.0895 23.4046 3.3983 21.715 3.6015 19.347
\c 5.6863 19.7502 11.5855 18.9438 14.7135 13.9422
\c 14.8111 13.635 14.9199 13.331 15.0383 13.0318
\c 13.5231 14.1182 9.3855 16.8318 5.4959 17.0478
\c 2.1839 15.5598 3.1295 12.651 4.0079 11.635
\c 5.7231 13.3502 10.0799 14.411 15.8191 11.3246
\c 16.4399 10.1486 17.1999 9.0286 18.1071 7.9854
\c 18.2511 7.8206 18.4079 7.659 18.5647 7.4942
\c 15.0511 9.7902 12.0671 11.4878 7.4623 10.923
\c 3.9135 10.4862 2.6271 8.3854 2.1775 7.1726
\c 1.4623 5.243 1.8383 2.931 3.0911 1.5534
\c 4.3375 0.1822 6.6239 -0.365 8.5231 0.251
\c 10.0431 0.7438 11.0079 1.8766 11.1743 3.363
\c 11.2319 3.8654 11.1775 4.3102 11.0543 4.7038
\l 11.0751 4.7694
\c 11.0751 4.7694 10.3999 7.139 8.0671 7.2398
\c 5.7327 7.3422 5.7327 5.8526 6.0367 5.5822
\c 6.3423 5.3102 6.7487 5.2446 7.6607 5.6494
\c 8.5551 6.0478 9.9295 5.3038 10.1775 3.939
\c 10.1839 3.7934 10.1839 3.6414 10.1663 3.4734
\c 10.0015 2.0078 8.8703 1.4302 8.2111 1.2158
\c 6.6959 0.7262 4.8175 1.163 3.8431 2.2366
\c 2.8479 3.3278 2.5487 5.2574 3.1295 6.819
\c 3.7679 8.5422 5.3503 9.6414 7.5855 9.915
\c 12.1919 10.4814 14.9887 8.6382 18.8607 6.0878
\l 21.4607 4.4078
\c 26.8927 1.0254 30.4927 0.8846 30.6431 0.8814
\l 30.6479 0.9502
\c 32.0607 0.6606 33.4943 0.491 34.9135 0.475
\c 45.7423 0.3598 52.6303 7.4574 55.4671 14.139
\c 56.7647 17.9006 57.2223 21.2414 57.2255 24.0878
\c 57.8815 23.2126 58.8047 21.5502 58.8639 19.0318
\c 58.9487 15.539 58.8911 10.9982 58.8703 9.6878
\c 57.2863 9.5854 56.0239 8.275 56.0239 6.6622
\c 56.0239 4.9838 57.3887 3.6206 59.0671 3.6206
\c 60.7455 3.6206 62.1103 4.9838 62.1103 6.6622
\c 62.1103 8.1326 61.0671 9.3598 59.6831 9.6446
\c 59.7023 10.923 59.7647 15.5182 59.6767 19.0542
\c 59.5839 22.8974 57.6735 24.907 57.2015 25.3486
\c 57.1151 27.2126 56.8367 28.827 56.4911 30.1774
\c 57.8431 28.0782 59.1791 25.7166 60.3855 23.1006
\c 65.3839 12.2878 71.8031 0.8334 84.1455 1.1854
\c 88.6703 1.315 92.4271 2.8398 95.0127 5.5934
\c 95.3375 5.9422 95.6399 6.307 95.9231 6.6814
\c 96.3999 6.9598 97.1839 7.2238 98.4175 7.0862
\c 99.8063 6.9278 100.9807 6.0638 101.4095 4.8814
\c 101.6255 4.2942 101.6063 3.8382 101.3871 3.3902
\c 101.2159 3.2846 101.0223 3.2158 100.8031 3.2446
\c 100.0527 3.339 100.6159 4.3662 98.9775 4.459
\c 97.7151 4.5342 96.7295 3.339 96.9167 2.0254
\c 97.1039 0.7166 98.6511 0.0622 100.3327 0.435
\c 102.6095 0.9422 102.9535 3.9438 102.4415 5.1166
\c 102.4399 5.115 102.4399 5.1134 102.4399 5.1102
\c 102.4255 5.147 102.4191 5.1854 102.4063 5.2222
\c 101.8751 6.6878 100.4383 7.7614 98.7407 7.9534
\c 97.9231 8.0446 97.2543 7.9662 96.6959 7.8222
\c 98.0511 10.0702 98.7343 12.7038 98.6383 15.491
\o 
\m 47.3199 42.9135
\l 46.2911 43.9343
\l 46.2831 42.4831
\c 46.2831 42.3823 46.2367 40.2527 44.6895 39.3535
\c 42.8511 44.4543 39.3263 47.9407 34.4175 49.4223
\c 34.0703 49.5279 33.7007 49.5695 33.3455 49.6527
\c 43.8639 48.4431 53.2799 42.8527 58.3487 39.8271
\c 62.8143 37.1615 67.6111 36.1535 71.8463 36.8111
\c 59.5519 31.1006 47.8703 42.3663 47.3199 42.9135
\o 
\m 32.4847 34.0927
\c 34.3551 33.3534 36.5599 31.7102 38.1887 30.4222
\c 39.3823 29.4782 40.5359 28.5758 41.7199 27.9342
\c 41.8207 24.939 41.2399 21.4606 38.6143 20.307
\c 35.8303 20.635 34.0815 22.7934 33.5231 23.8654
\c 34.6671 25.1598 35.1855 26.9134 35.0191 28.9342
\c 34.7807 31.8286 32.8687 33.5198 31.0159 34.4911
\c 31.4911 34.3871 31.9759 34.2623 32.4847 34.0927
\o
\m 61.3007 6.6622
\c 61.3007 5.4318 60.2991 4.4318 59.0671 4.4318
\c 57.8383 4.4318 56.8367 5.4318 56.8367 6.6622
\c 56.8367 7.8942 57.8383 8.8958 59.0671 8.8958
\c 60.2991 8.8958 61.3007 7.8942 61.3007 6.6622
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian17.pgf <==
\m 65.7168 28.8812
\c 64.52 28.8812 63.4848 28.6652 62.5856 28.2876
\c 56.4736 26.6668 56.5184 19.366 60.232 17.5804
\c 64.392 15.5804 68.0768 19.5372 66.8512 22.7148
\c 65.6208 25.8988 61.9808 25.35 61.9808 25.35
\c 61.8944 25.5036 61.872 25.67 61.88 25.8396
\c 61.9312 25.894 61.9696 25.9516 62.0224 26.006
\c 62.8544 26.8316 64.096 27.2492 65.7168 27.2492
\c 67.5408 27.2492 69.0672 26.5372 70.2528 25.1244
\c 72.3456 22.6268 73.016 18.2876 72.0016 13.8044
\c 70.376 6.6092 62.936 1.9452 52.592 1.6396
\c 42.1664 1.3276 34.9232 6.8588 26.5344 14.1276
\l 24.352 16.0236
\c 17.1808 22.2636 10.9888 27.6508 5.704 29.4796
\c 5.704 29.4796 5.3696 29.5804 5.2448 29.614
\c 5.3792 29.662 5.7184 29.7884 5.7184 29.7884
\c 10.9888 31.6108 17.1808 36.998 24.352 43.2396
\l 26.5344 45.1356
\c 34.9232 52.4012 42.1664 57.9372 52.592 57.6268
\c 62.936 57.3164 70.376 52.6572 72.0016 45.462
\c 73.016 40.9756 72.3456 36.6396 70.2528 34.142
\c 69.0672 32.7292 67.5408 32.014 65.7168 32.014
\c 64.096 32.014 62.8544 32.4332 62.0224 33.2588
\c 61.9824 33.3004 61.9536 33.342 61.9184 33.3836
\c 61.9312 33.4796 61.9296 33.5804 61.9808 33.67
\c 61.9808 33.67 65.6208 33.1244 66.8512 36.3052
\c 68.0768 39.486 64.392 43.4396 60.232 41.4412
\c 56.0688 39.4412 56.4944 30.4908 65.0544 30.398
\l 64.992 30.4396
\c 65.232 30.4204 65.4608 30.3852 65.7168 30.3852
\c 68.0464 30.3852 70.0704 31.3308 71.5728 33.1164
\c 73.9792 35.99 74.7792 40.8524 73.6592 45.8092
\c 71.8576 53.7692 63.8048 58.9212 52.6448 59.254
\c 41.6064 59.582 33.776 53.6044 25.4 46.3468
\l 23.2112 44.4476
\c 16.176 38.3244 10.0976 33.0364 5.1296 31.3148
\l 0.0 29.438
\l 5.1728 27.9356
\c 10.0976 26.2284 16.176 20.9404 23.2112 14.8172
\l 25.4 12.9164
\c 33.776 5.662 41.6064 -0.3188 52.6448 0.0124
\c 63.8048 0.342 71.8576 5.4956 73.6592 13.4572
\c 74.7792 18.4124 73.9792 23.2748 71.5728 26.1452
\c 70.0704 27.9324 68.0464 28.8812 65.7168 28.8812
\o
\s 
\m 34.1424 14.7484
\l 43.0416 8.9756
\c 43.0416 8.9756 44.896 21.3036 56.3888 29.142
\c 56.3888 29.142 45.7104 35.062 44.7456 51.4492
\l 34.8864 46.7452
\c 42.5968 34.7036 54.0896 29.7836 54.0896 29.7836
\l 48.5296 29.7836
\c 33.1072 29.7836 23.5408 36.8396 23.5408 36.8396
\c 23.5408 36.8396 20.4272 32.7772 14.9392 30.0716
\c 14.9392 30.0716 20.1312 27.4348 23.5408 22.9452
\c 23.5408 22.9452 32.4384 28.9292 48.5296 28.9292
\l 54.2384 28.9292
\c 54.2384 28.9292 40.6688 22.0172 34.1424 14.7484
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian18.pgf <==
\m -0.6207 -0.3181
\l 74.155 -0.3181
\l 74.155 59.5814
\l -0.6207 59.5814
\o
\i 
\m 8.4407 28.8812
\c 9.6375 28.8812 10.6711 28.6652 11.5719 28.2876
\c 17.6807 26.6668 17.6375 19.366 13.9239 17.5804
\c 9.7655 15.5804 6.0775 19.5372 7.3063 22.7148
\c 8.5335 25.8988 12.1751 25.35 12.1751 25.35
\c 12.2615 25.5036 12.2839 25.67 12.2743 25.8396
\c 12.2247 25.894 12.1879 25.9516 12.1335 26.006
\c 11.3031 26.8316 10.0583 27.2492 8.4407 27.2492
\c 6.6151 27.2492 5.0871 26.5372 3.9031 25.1244
\c 1.8087 22.6268 1.1399 18.2876 2.1527 13.8044
\c 3.7815 6.6092 11.2183 1.9452 21.5655 1.6396
\c 31.9911 1.3276 39.2343 6.8588 47.6215 14.1276
\l 49.8023 16.0236
\c 56.9751 22.2636 63.1687 27.6508 68.4535 29.4796
\c 68.4535 29.4796 68.7879 29.5804 68.9127 29.614
\c 68.7783 29.662 68.4375 29.7884 68.4375 29.7884
\c 63.1687 31.6108 56.9751 36.998 49.8023 43.2396
\l 47.6215 45.1356
\c 39.2343 52.4012 31.9911 57.9372 21.5655 57.6268
\c 11.2183 57.3164 3.7815 52.6572 2.1527 45.462
\c 1.1399 40.9756 1.8087 36.6396 3.9031 34.142
\c 5.0871 32.7292 6.6151 32.014 8.4407 32.014
\c 10.0583 32.014 11.3031 32.4332 12.1335 33.2588
\c 12.1751 33.3004 12.2023 33.342 12.2375 33.3836
\c 12.2247 33.4796 12.2279 33.5804 12.1751 33.67
\c 12.1751 33.67 8.5335 33.1244 7.3063 36.3052
\c 6.0775 39.486 9.7655 43.4396 13.9239 41.4412
\c 18.0871 39.4412 17.6615 30.4908 9.1031 30.398
\l 9.1655 30.4396
\c 8.9239 30.4204 8.6967 30.3852 8.4407 30.3852
\c 6.1095 30.3852 4.0839 31.3308 2.5847 33.1164
\c 0.1783 35.99 -0.6217 40.8524 0.4967 45.8092
\c 2.2999 53.7692 10.3495 58.9212 21.5127 59.254
\c 32.5495 59.582 40.3815 53.6044 48.7559 46.3468
\l 50.9431 44.4476
\c 57.9815 38.3244 64.0583 33.0364 69.0279 31.3148
\l 74.1559 29.438
\l 68.9847 27.9356
\c 64.0583 26.2284 57.9815 20.9404 50.9431 14.8172
\l 48.7559 12.9164
\c 40.3815 5.662 32.5495 -0.3188 21.5127 0.0124
\c 10.3495 0.342 2.2999 5.4956 0.4967 13.4572
\c -0.6217 18.4124 0.1783 23.2748 2.5847 26.1452
\c 4.0839 27.9324 6.1095 28.8812 8.4407 28.8812
\o
\s 
\m 40.0119 14.7484
\l 31.1159 8.9756
\c 31.1159 8.9756 29.2583 21.3036 17.7687 29.142
\c 17.7687 29.142 28.4471 35.062 29.4087 51.4492
\l 39.2679 46.7452
\c 31.5591 34.7036 20.0647 29.7836 20.0647 29.7836
\l 25.6279 29.7836
\c 41.0503 29.7836 50.6151 36.8396 50.6151 36.8396
\c 50.6151 36.8396 53.7271 32.7772 59.2151 30.0716
\c 59.2151 30.0716 54.0247 27.4348 50.6151 22.9452
\c 50.6151 22.9452 41.7191 28.9292 25.6279 28.9292
\l 19.9191 28.9292
\c 19.9191 28.9292 33.4871 22.0172 40.0119 14.7484
\o
\s
\endinput

==> 0_packages/pgfornament/vectorian/vectorian19.pgf <==
\r 0 0 81 81
\i
\m 80.3984 43.5098
\c 81.168 45.7642 77.7904 47.945 77.7904 47.945
\c 77.7904 47.945 80.9616 52.8442 76.928 54.4266
\c 72.896 56.0058 71.5392 50.793 71.5392 50.793
\c 71.5392 50.793 69.3824 52.977 66.8336 50.7866
\c 64.2832 48.6042 66.8432 45.4698 66.8432 45.4698
\c 66.8432 45.4698 63.1328 43.8442 64.2208 40.8506
\c 65.1744 38.2346 68.2304 37.9098 68.9808 37.8698
\c 66.6832 33.8106 66.5808 28.9914 66.6736 26.7978
\c 64.7824 28.6042 62.6592 30.4202 60.3056 32.2298
\c 58.6832 33.7322 57.4144 35.9482 56.3456 38.5098
\c 53.9184 47.1946 60.5872 52.1178 60.5872 52.1178
\l 59.9824 53.2074
\c 55.8368 50.0186 54.2112 46.6442 53.8736 45.8666
\c 53.3152 50.2922 53.8 55.929 56.3488 60.1082
\c 58.7152 63.9914 61.6656 65.4266 62.8448 65.8666
\c 63.3056 63.113 65.6368 61.3258 68.392 61.6762
\c 71.2368 62.0362 71.4176 65.577 71.4176 65.577
\c 71.4176 65.577 75.2368 64.1194 77.192 66.0266
\c 79.1488 67.9322 76.8448 71.9306 76.8448 71.9306
\c 76.8448 71.9306 82.624 75.2842 79.3376 79.0106
\c 76.056 82.737 71.9616 78.1098 71.9616 78.1098
\c 71.9616 78.1098 70.9008 81.473 67.168 80.5658
\c 63.4352 79.6634 64.408 75.1194 64.408 75.1194
\c 64.408 75.1194 59.7872 75.3978 59.3408 71.7658
\c 59.04 69.3162 60.7152 67.6138 61.8384 66.7578
\c 54.0112 63.3914 51.9392 56.7322 51.424 54.209
\c 51.2928 54.6106 51.1568 55.0042 51.0208 55.385
\c 48.8832 61.3322 45.1872 64.7722 43.5808 66.057
\c 45.6064 67.3738 46.4176 69.8106 45.464 72.1258
\c 44.3712 74.777 40.9056 74.0266 40.9056 74.0266
\c 40.9056 74.0266 41.3152 78.0922 38.9616 79.4826
\c 36.6128 80.873 33.3552 77.6042 33.3552 77.6042
\c 33.3552 77.6042 28.608 82.3034 25.8672 78.161
\c 23.1312 74.017 28.6656 71.2762 28.6656 71.2762
\c 28.6656 71.2762 25.6992 69.3722 27.5456 66.0074
\c 29.3968 62.6394 33.5264 64.7658 33.5264 64.7658
\c 33.5264 64.7658 34.4656 60.2346 38.0896 60.7514
\c 40.6224 61.113 41.8272 63.3194 42.3248 64.6154
\c 49.2144 58.4762 49.8656 52.3882 52.1088 43.7626
\c 53.1904 39.6074 54.2992 37.2442 55.1712 35.9066
\c 50.6368 38.937 46.7328 41.0058 43.1728 42.7018
\l 43.1488 42.7642
\c 36.7024 45.8506 36.1552 50.937 38.1552 52.9354
\c 40.152 54.9322 43.1488 54.7514 43.1488 54.7514
\l 43.0592 55.6602
\c 43.0592 55.6602 38.4272 56.2954 36.248 52.9354
\c 34.4784 50.2106 34.9808 47.489 35.36 46.2602
\c 32.4 47.6266 29.536 49.0698 26.5488 51.0602
\c 19.5472 55.729 16.6656 60.2506 15.6832 62.153
\c 18.1952 62.7898 19.7776 65.0698 19.4432 67.737
\c 19.0816 70.6442 15.5392 70.8266 15.5392 70.8266
\c 15.5392 70.8266 16.9936 74.7322 15.0832 76.7306
\c 13.1776 78.729 9.1824 76.3674 9.1824 76.3674
\c 9.1824 76.3674 5.8208 82.2714 2.0976 78.9098
\c -1.6272 75.5514 3.0048 71.3722 3.0048 71.3722
\c 3.0048 71.3722 -0.3552 70.281 0.552 66.4666
\c 1.4624 62.6522 6.0016 63.6506 6.0016 63.6506
\c 6.0016 63.6506 5.7312 58.929 9.3648 58.4762
\c 12.08 58.1354 13.8832 60.2842 14.6176 61.3882
\c 18.496 53.033 26.8 48.3082 35.1792 44.1946
\c 34.6352 44.1194 32.7856 43.7514 31.2528 42.217
\c 29.4352 40.4026 29.6176 38.4042 29.6176 38.4042
\l 30.7968 38.2218
\c 30.7968 38.2218 31.6144 41.401 35.7024 41.5818
\c 38.7184 41.7162 40.7392 41.305 41.5968 41.0826
\c 44.136 39.8314 46.5728 38.5642 48.768 37.1882
\c 51.4656 35.5018 53.9744 33.785 56.3088 32.0442
\c 56.2384 32.073 56.176 32.1066 56.1072 32.1354
\c 49.8096 34.7994 39.3952 33.105 29.5872 32.017
\c 22.592 31.2378 18.752 32.3034 17.1152 32.9818
\c 19.24 34.153 20.1488 36.5658 19.2336 38.881
\c 18.2304 41.4154 14.9392 40.7498 14.9392 40.7498
\c 14.9392 40.7498 15.3744 44.6154 13.1632 45.969
\c 10.9536 47.3258 7.8336 44.2602 7.8336 44.2602
\c 7.8336 44.2602 3.3904 48.7978 0.7472 44.8954
\c -1.8944 40.9914 3.3168 38.3066 3.3168 38.3066
\c 3.3168 38.3066 0.4848 36.537 2.1968 33.3082
\c 3.9088 30.0794 7.8464 32.0442 7.8464 32.0442
\c 7.8464 32.0442 8.6832 27.7226 12.12 28.161
\c 14.6048 28.481 15.768 30.697 16.2224 31.9002
\c 20.5424 29.0186 25.3488 29.2298 25.3488 29.2298
\c 20.1264 25.8346 16.0432 21.3914 14.152 19.1498
\c 12.9696 20.6474 11.0272 21.2874 9.056 20.6762
\c 6.4528 19.8698 6.8672 16.5386 6.8672 16.5386
\c 6.8672 16.5386 3.0464 17.2602 1.5296 15.161
\c 0.008 13.0602 2.832 9.713 2.832 9.713
\c 2.832 9.713 -2.0272 5.6282 1.6656 2.697
\c 5.3568 -0.2294 8.4272 4.7642 8.4272 4.7642
\c 8.4272 4.7642 9.9792 1.8058 13.328 3.2698
\c 16.6768 4.7322 15.0112 8.8074 15.0112 8.8074
\c 15.0112 8.8074 19.3872 9.3162 19.2048 12.777
\c 19.072 15.3418 16.8496 16.6698 15.7056 17.1882
\c 25.792 28.5018 35.9248 30.8442 43.6656 30.8602
\c 38.2368 26.4058 36.984 21.4074 36.696 19.4394
\c 34.7744 21.3066 31.9488 21.3386 30.0384 19.4762
\c 28.0832 17.577 29.9648 14.7946 29.9648 14.7946
\c 29.9648 14.7946 26.2336 13.7066 25.832 11.1434
\c 25.4304 8.585 29.4656 6.881 29.4656 6.881
\c 29.4656 6.881 26.9872 1.0346 31.6064 0.1002
\c 36.224 -0.8342 36.696 5.009 36.696 5.009
\c 36.696 5.009 39.4208 3.0794 41.7392 5.9018
\c 44.0592 8.7226 40.7296 11.5978 40.7296 11.5978
\c 40.7296 11.5978 44.4 14.0378 42.6672 17.0394
\c 41.6432 18.8186 39.7872 19.2842 38.44 19.3738
\c 39.584 26.1658 46.288 29.5226 48.832 30.561
\c 49.5136 30.4842 50.1664 30.4042 50.7776 30.3194
\c 51.488 30.2218 52.1824 30.0922 52.8656 29.9466
\c 46.84 27.105 47.7488 20.2698 47.7488 20.2698
\l 49.2016 20.2698
\c 49.008 27.5978 54.8816 28.6154 57.1584 28.7386
\c 60.088 27.713 62.48 26.4842 63.9248 25.6602
\c 65.0432 24.601 66.096 23.5322 67.0816 22.457
\c 65.3696 22.401 61.2144 21.7786 59.1216 17.353
\c 59.072 17.3482 59.0368 17.3418 59.0368 17.3418
\c 57.368 19.0698 54.8464 19.129 53.1536 17.481
\c 51.4592 15.8362 53.0896 13.4266 53.0896 13.4266
\c 53.0896 13.4266 49.856 12.481 49.5088 10.2602
\c 49.1616 8.0442 52.656 6.569 52.656 6.569
\c 52.656 6.569 50.5088 1.505 54.5152 0.6922
\c 58.5136 -0.119 58.9216 4.945 58.9216 4.945
\c 58.9216 4.945 61.2832 3.273 63.2944 5.7162
\c 65.3024 8.1642 62.416 10.6538 62.416 10.6538
\c 62.416 10.6538 65.5968 12.769 64.0976 15.369
\c 63.2736 16.7994 61.8288 17.2506 60.6912 17.3706
\c 62.0672 18.913 65.7264 22.081 70.2752 18.5722
\c 71.224 17.409 72.0736 16.193 72.8336 14.9658
\c 77.6208 7.233 75.6592 1.585 75.6592 1.0954
\c 75.6592 0.601 79.8304 1.4634 80.0768 1.8298
\c 80.3216 2.201 80.6768 4.7242 77.4976 12.1434
\c 76.7616 13.8602 75.8048 15.6378 74.6112 17.4602
\c 74.536 18.3162 74.3328 21.5546 75.4816 23.5386
\c 76.8128 25.841 78.632 25.4762 78.632 25.4762
\l 78.8736 26.8106
\c 74.08 26.7178 72.7328 22.6442 72.3552 20.585
\c 71.704 21.4202 71.008 22.257 70.2592 23.1002
\l 70.2752 23.1738
\c 68.056 28.073 69.152 34.3786 69.7968 37.089
\c 71.2832 35.6474 73.48 35.4186 75.2656 36.6378
\c 77.3392 38.0474 76.0784 40.865 76.0784 40.865
\c 76.0784 40.865 79.6304 41.257 80.3984 43.5098
\o
\s
\endinput

==> 0_packages/pgfornament/vectorian/vectorian2.pgf <==
\r -0.2 0 134 48
\i
\m 132.9548 23.3771
\c 131.3683 31.9185 119.1886 48.1506 83.3983 47.7588
\c 47.6176 47.3669 30.7069 35.1745 28.7443 22.9853
\c 26.7787 10.7929 38.1841 9.2191 38.1841 9.2191
\c 46.4388 19.0539 81.0439 37.9239 88.9067 39.5009
\c 96.7727 41.0748 97.5628 39.5009 97.5628 39.5009
\c 93.23 38.714 83.7933 33.9957 75.1437 27.7036
\c 66.494 21.4115 48.4077 7.6484 33.0676 5.2877
\c 17.7307 2.9301 11.4386 5.6827 6.7235 11.5798
\c 1.9988 17.4801 7.5072 23.3771 11.4386 22.1952
\c 15.3732 21.0164 9.1224 16.9703 14.9781 15.9031
\c 19.3046 15.1193 19.6932 20.2295 19.6932 20.2295
\c 20.4865 24.951 17.3389 27.3085 13.0124 28.0986
\c 8.6892 28.8856 1.9988 27.3085 0.4313 20.6245
\c -1.1425 13.9405 0.8232 3.7138 19.3046 0.5662
\c 37.7923 -2.5751 53.9129 8.0403 68.071 15.5144
\c 82.2259 22.9853 100.7072 38.319 113.2883 36.3565
\c 125.8726 34.3844 128.6284 26.1266 128.6284 20.6245
\c 128.6284 15.1193 126.2708 8.8272 118.3985 9.2191
\c 110.5389 9.6141 111.7209 15.5144 112.8965 17.4801
\c 114.0752 19.4458 115.6523 20.6245 112.8965 21.8033
\c 110.147 22.9853 105.4287 21.4115 103.0648 17.4801
\c 100.7072 13.5487 101.8956 0.6554 117.2229 0.1743
\c 129.804 -0.2176 134.9205 12.7586 132.9548 23.3771
\o
\s
\endinput   

==> 0_packages/pgfornament/vectorian/vectorian20.pgf <==
\m -0.8416 0
\l 81.4539 0
\l 81.4539 81.1389
\l -0.8416 81.1389
\o
\i 
\m 49.991 29.0767
\c 53.9126 32.3055 59.4454 31.8431 61.7542 30.5775
\c 64.0598 29.3087 64.2902 27.4623 64.8662 27.6927
\c 65.4438 27.9215 65.4438 30.4607 62.5606 32.4207
\c 59.6758 34.3823 55.1798 34.3823 55.1798 34.3823
\c 58.4086 36.6863 61.1766 38.4159 61.5222 41.7615
\c 61.7974 44.4207 60.6006 48.1023 59.6774 48.1023
\c 58.7558 48.1023 59.4454 46.2575 58.5254 42.2207
\c 57.6038 38.1855 52.1814 34.6111 47.4566 29.5407
\c 44.087 25.9247 41.9606 22.1231 41.0982 20.4239
\l 41.0982 36.3007
\c 41.4742 38.2591 42.2422 41.2783 43.7654 44.1823
\c 46.303 49.0255 49.279 50.8607 50.791 51.7679
\c 52.3094 52.6799 53.2854 52.8927 52.8758 53.2911
\c 52.0934 54.0543 48.1174 53.3503 46.303 52.3711
\c 44.5286 51.4127 42.8438 50.2127 41.0982 47.9151
\l 41.0982 52.9615
\c 42.1174 53.2607 42.8678 54.1935 42.8678 55.3119
\c 42.8678 56.4319 42.1174 57.3679 41.0982 57.6687
\l 41.0982 69.8959
\c 41.0982 70.2783 40.7862 70.5887 40.4038 70.5887
\c 40.023 70.5887 39.7126 70.2783 39.7126 69.8959
\l 39.7126 57.6687
\c 38.6918 57.3679 37.9414 56.4319 37.9414 55.3119
\c 37.9414 54.1935 38.6918 53.2607 39.7126 52.9615
\l 39.7126 47.6607
\c 37.8934 50.1343 36.151 51.3759 34.3094 52.3711
\c 32.495 53.3503 28.5174 54.0543 27.7366 53.2911
\c 27.327 52.8927 28.303 52.6799 29.8214 51.7679
\c 31.3318 50.8607 34.3094 49.0255 36.8454 44.1823
\c 38.7062 40.6335 39.447 36.9055 39.7126 35.1615
\l 39.7126 20.0303
\c 39.0118 21.4623 36.8182 25.6079 33.1558 29.5407
\c 28.431 34.6111 23.0086 38.1855 22.087 42.2207
\c 21.1654 46.2575 21.8566 48.1023 20.9334 48.1023
\c 20.0102 48.1023 18.815 44.4207 19.0902 41.7615
\c 19.4358 38.4159 22.2038 36.6863 25.4326 34.3823
\c 25.4326 34.3823 20.935 34.3823 18.0518 32.4207
\c 15.1686 30.4607 15.1686 27.9215 15.7446 27.6927
\c 16.3222 27.4623 16.551 29.3087 18.8582 30.5775
\c 21.1654 31.8431 26.6982 32.3055 30.6198 29.0767
\c 34.0438 26.2559 38.6118 20.7087 39.7126 15.9695
\l 39.7126 4.8142
\c 38.6918 4.515 37.9414 3.5806 37.9414 2.4622
\c 37.9414 1.1022 39.0438 -0.0002 40.4038 -0.0002
\c 41.7654 -0.0002 42.8678 1.1022 42.8678 2.4622
\c 42.8678 3.5806 42.1174 4.515 41.0982 4.8142
\l 41.0982 16.6799
\c 42.4582 21.2527 46.7366 26.3967 49.991 29.0767
\o
\m 41.2262 2.4622
\c 41.2262 2.0094 40.8582 1.643 40.4038 1.643
\c 39.951 1.643 39.583 2.0094 39.583 2.4622
\c 39.583 2.9166 39.951 3.283 40.4038 3.283
\c 40.8582 3.283 41.2262 2.9166 41.2262 2.4622
\o
\s 
\m -0.8416 0
\l 81.4539 0
\l 81.4539 81.1389
\l -0.8416 81.1389
\o
\i 
\m 74.4486 42.0687
\c 70.8422 47.8591 65.0678 53.7727 59.4854 59.4895
\c 56.1654 62.8879 52.7302 66.4047 49.8278 69.8239
\c 46.6454 73.5743 44.8566 76.2447 43.6742 78.0111
\c 42.2822 80.0927 41.5798 81.1391 40.3062 81.1391
\c 39.031 81.1391 38.3302 80.0927 36.9382 78.0111
\c 35.7542 76.2447 33.967 73.5743 30.7846 69.8239
\c 27.8806 66.4047 24.447 62.8879 21.127 59.4895
\c 15.5446 53.7727 9.7686 47.8591 6.1638 42.0687
\c 0.9478 33.6911 -0.8426 25.7631 0.3574 16.3615
\c 1.3814 8.3262 7.4726 0.1902 17.1286 0.1902
\c 25.8518 0.1902 31.831 5.1886 32.0038 12.6287
\c 32.1718 19.9087 27.3734 23.5263 22.5414 23.8847
\c 19.583 24.1055 16.6678 23.1071 14.7414 21.2175
\c 13.119 19.6239 12.3302 17.5423 12.4598 15.2031
\c 12.663 11.5455 14.4742 9.8894 16.1206 9.1342
\c 19.7382 7.0302 22.7702 8.5582 23.0966 11.1743
\c 23.4406 13.9439 21.5398 15.8463 19.9814 14.9807
\c 18.4262 14.1151 20.3286 10.4831 18.599 10.2239
\c 17.663 10.0846 16.8646 10.3215 16.319 10.5711
\c 15.1542 11.2511 13.9894 12.5999 13.8406 15.2767
\c 13.7334 17.2111 14.3798 18.9231 15.711 20.2271
\c 17.3334 21.8207 19.9094 22.6927 22.439 22.5055
\c 26.3126 22.2191 30.7782 19.4687 30.6198 12.6623
\c 30.463 5.9262 25.1686 1.5758 17.1286 1.5758
\c 8.2726 1.5758 2.6774 9.1022 1.7286 16.5391
\c 0.5718 25.6015 2.303 33.2495 7.3398 41.3391
\c 10.8662 47.0031 16.5846 52.8591 22.1158 58.5247
\c 25.4534 61.9391 28.903 65.4719 31.839 68.9279
\c 35.0726 72.7391 36.887 75.4479 38.087 77.2415
\c 39.2822 79.0303 39.7894 79.7551 40.3062 79.7551
\c 40.823 79.7551 41.327 79.0303 42.5238 77.2415
\c 43.7238 75.4479 45.5382 72.7391 48.7718 68.9279
\c 51.7078 65.4719 55.1574 61.9391 58.4966 58.5247
\c 64.0278 52.8591 69.7462 47.0031 73.2726 41.3391
\c 78.3094 33.2495 80.0374 25.6015 78.8822 16.5391
\c 77.9334 9.1022 72.3398 1.5758 63.4822 1.5758
\c 55.4438 1.5758 50.1494 5.9262 49.991 12.6623
\c 49.8342 19.4687 54.2982 22.2191 58.1718 22.5055
\c 60.7014 22.6927 63.279 21.8207 64.9014 20.2271
\c 66.231 18.9231 66.879 17.2111 66.7718 15.2767
\c 66.623 12.5999 65.4582 11.2511 64.2934 10.5711
\c 63.7478 10.3215 62.9478 10.0846 62.0134 10.2239
\c 60.2838 10.4831 62.1862 14.1151 60.6294 14.9807
\c 59.0726 15.8463 57.1686 13.9439 57.5158 11.1743
\c 57.8422 8.5582 60.8758 7.0302 64.4918 9.1342
\c 66.1398 9.891 67.9494 11.5455 68.1526 15.2031
\c 68.2822 17.5423 67.4934 19.6239 65.871 21.2175
\c 63.9446 23.1071 61.0294 24.1055 58.0694 23.8847
\c 53.2358 23.5263 48.439 19.9087 48.6086 12.6287
\c 48.7798 5.1886 54.759 0.1902 63.4822 0.1902
\c 73.1382 0.1902 79.2294 8.3262 80.2534 16.3615
\c 81.455 25.7631 79.6646 33.6911 74.4486 42.0687
\o
\s
\endinput

==> 0_packages/pgfornament/vectorian/vectorian21.pgf <==
\r -0.38 -0.8 68.6 57.06
\i
\m 45.792 21.4016
\c 50.7389 24.5168 54.4514 26.2192 57.1576 27.1488
\l 41.6405 27.1488
\c 38.0387 21.6448 31.9091 23.6192 31.9091 23.6192
\c 18.564 26.6896 0 27.9936 0 27.9936
\c 16.7216 29.6 27.4608 31.9008 33.0608 33.208
\c 37.6107 34.2656 40.692 30.008 41.685 28.376
\l 56.9357 28.376
\c 54.2496 29.32 50.5982 31.0176 45.792 34.048
\c 33.1357 42.0256 26.156 52.688 25.3122 55.448
\c 25.3122 55.448 33.2888 46.5504 47.4045 42.5616
\c 47.4045 42.5616 58.7546 40.4128 52.3122 32.6656
\c 52.3122 32.6656 55.0734 29.2752 61.0498 28.2288
\c 61.3576 29.7696 62.6733 30.9312 64.2779 31.0352
\l 64.2779 33.5904
\c 64.2779 33.5904 58.4482 35.1984 59.7522 40.1072
\c 61.0576 45.0176 63.895 46.7792 64.5858 54.1456
\c 64.5858 54.1456 67.5762 49.7728 67.9608 42.8688
\c 68.3435 35.9664 64.9685 33.8944 64.9685 33.8944
\l 64.9685 31.0144
\c 66.6982 30.7856 68.0373 29.3248 68.0373 27.5328
\c 68.0373 25.7424 66.6982 24.2784 64.9685 24.0512
\l 64.9685 21.5552
\c 64.9685 21.5552 68.3435 19.4832 67.9608 12.5792
\c 67.5762 5.6768 64.5858 1.304 64.5858 1.304
\c 63.895 8.6656 61.0576 10.432 59.7522 15.3424
\c 58.4482 20.2512 64.2779 21.8608 64.2779 21.8608
\l 64.2779 24.0304
\c 62.5467 24.1424 61.167 25.496 61.0107 27.2144
\c 55.0622 26.1568 52.3122 22.7824 52.3122 22.7824
\c 58.7546 15.032 47.4045 12.888 47.4045 12.888
\c 33.2888 8.9008 25.3122 0 25.3122 0
\c 26.156 2.7632 33.1357 13.424 45.792 21.4016
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian22.pgf <==
\m 0 0
\l 34.3967 0
\l 34.3967 61.2011
\l 0 61.2011
\o
\i 
\m 28.492 18.607
\c 26.5464 25.1398 23.5592 25.4134 21.3352 25.1382
\c 19.1112 24.8582 19.3192 26.5958 19.3192 26.5958
\l 19.3192 27.4214
\c 20.8168 28.0326 21.844 29.2118 21.844 30.583
\c 21.844 31.9542 20.8168 33.1302 19.3192 33.743
\l 19.3192 34.6022
\c 19.3192 34.6022 19.1112 36.3414 21.3352 36.0662
\c 23.5592 35.7862 26.5464 36.0614 28.492 42.5926
\c 30.4376 49.1238 31.4792 50.583 34.3976 51.7638
\c 34.3976 51.7638 25.7816 51.6966 19.9448 39.2582
\c 19.9448 39.2582 19.46 38.2182 18.2088 38.839
\l 18.2088 41.6214
\c 18.2088 41.6214 18.6952 43.495 19.876 46.2742
\c 21.0568 49.055 21.0568 51.9718 19.18 55.655
\c 19.18 55.655 17.7224 58.5734 17.2344 61.0054
\l 17.1976 61.2022
\l 17.1608 61.0054
\c 16.6744 58.5734 15.2152 55.655 15.2152 55.655
\c 13.34 51.9718 13.34 49.055 14.5192 46.2742
\c 15.7 43.495 16.188 41.6214 16.188 41.6214
\l 16.188 38.839
\c 14.9368 38.2182 14.4504 39.2582 14.4504 39.2582
\c 8.6136 51.6966 -0.0008 51.7638 -0.0008 51.7638
\c 2.916 50.583 3.9608 49.1238 5.9032 42.5926
\c 7.8488 36.0614 10.8376 35.7862 13.0616 36.0662
\c 15.2856 36.3414 15.076 34.6022 15.076 34.6022
\l 15.076 33.8774
\c 13.3976 33.311 12.2264 32.0518 12.2264 30.583
\c 12.2264 29.1142 13.3976 27.8518 15.076 27.2886
\l 15.076 26.5958
\c 15.076 26.5958 15.2856 24.8582 13.0616 25.1382
\c 10.8376 25.4134 7.8488 25.1398 5.9032 18.607
\c 3.9608 12.0774 2.916 10.6166 -0.0008 9.4374
\c -0.0008 9.4374 8.6136 9.5046 14.4504 21.9414
\c 14.4504 21.9414 14.9368 22.983 16.188 22.359
\l 16.188 19.5798
\c 16.188 19.5798 15.7 17.7046 14.5192 14.927
\c 13.34 12.1446 13.34 9.2278 15.2152 5.5462
\c 15.2152 5.5462 16.6744 2.623 17.1608 0.1926
\l 17.1976 -0.001
\l 17.2344 0.1926
\c 17.7224 2.623 19.18 5.5462 19.18 5.5462
\c 21.0568 9.2278 21.0568 12.1446 19.876 14.927
\c 18.6952 17.7046 18.2088 19.5798 18.2088 19.5798
\l 18.2088 22.359
\c 19.46 22.983 19.9448 21.9414 19.9448 21.9414
\c 25.7816 9.5046 34.3976 9.4374 34.3976 9.4374
\c 31.4792 10.6166 30.4376 12.0774 28.492 18.607
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian23.pgf <==
\r -0.38 -0.8 68.6 57.06
\i
\m 22.2448 21.4016
\c 17.2976 24.5168 13.5856 26.2192 10.8784 27.1488
\l 26.3968 27.1488
\c 29.9984 21.6448 36.128 23.6192 36.128 23.6192
\c 49.4736 26.6896 68.0368 27.9936 68.0368 27.9936
\c 51.3152 29.6 40.576 31.9008 34.976 33.208
\c 30.4256 34.2656 27.3456 30.008 26.3504 28.376
\l 11.1008 28.376
\c 13.7872 29.32 17.4384 31.0176 22.2448 34.048
\c 34.9008 42.0256 41.8816 52.688 42.7248 55.448
\c 42.7248 55.448 34.7472 46.5504 20.632 42.5616
\c 20.632 42.5616 9.2816 40.4128 15.7248 32.6656
\c 15.7248 32.6656 12.9632 29.2752 6.9872 28.2288
\c 6.6784 29.7696 5.3632 30.9312 3.7584 31.0352
\l 3.7584 33.5904
\c 3.7584 33.5904 9.5888 35.1984 8.2832 40.1072
\c 6.9792 45.0176 4.1408 46.7792 3.4512 54.1456
\c 3.4512 54.1456 0.4608 49.7728 0.0768 42.8688
\c -0.3072 35.9664 3.0688 33.8944 3.0688 33.8944
\l 3.0688 31.0144
\c 1.3392 30.7856 0 29.3248 0 27.5328
\c 0 25.7424 1.3392 24.2784 3.0688 24.0512
\l 3.0688 21.5552
\c 3.0688 21.5552 -0.3072 19.4832 0.0768 12.5792
\c 0.4608 5.6768 3.4512 1.304 3.4512 1.304
\c 4.1408 8.6656 6.9792 10.432 8.2832 15.3424
\c 9.5888 20.2512 3.7584 21.8608 3.7584 21.8608
\l 3.7584 24.0304
\c 5.4896 24.1424 6.8704 25.496 7.0256 27.2144
\c 12.9744 26.1568 15.7248 22.7824 15.7248 22.7824
\c 9.2816 15.032 20.632 12.888 20.632 12.888
\c 34.7472 8.9008 42.7248 0 42.7248 0
\c 41.8816 2.7632 34.9008 13.424 22.2448 21.4016
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian24.pgf <==
\r -0.20 -0.25 78.75 75.15
\i
\m 30.585 60.861
\c 34.905 60.381 35.6234 58.221 34.425 56.7826
\c 33.225 55.341 32.505 53.421 32.505 53.421
\c 30.8266 49.581 33.225 45.741 38.5034 45.021
\c 43.7834 44.301 48.345 49.341 46.4266 56.5394
\c 44.505 63.7394 37.065 65.6626 34.185 66.1394
\c 31.305 66.621 31.305 67.5826 31.305 67.5826
\c 31.0634 69.981 40.1834 70.461 50.0266 66.1394
\c 59.865 61.821 60.825 51.501 60.585 48.6194
\c 60.345 45.741 58.905 45.981 56.2634 45.501
\c 53.6234 45.021 50.7434 42.3794 51.225 36.141
\c 51.705 29.9042 59.6266 28.941 59.6266 28.941
\c 73.0634 28.941 74.5034 42.141 72.8266 50.061
\c 71.145 57.9826 66.8234 62.301 66.8234 62.301
\c 66.8234 63.501 70.4234 62.781 70.4234 62.781
\c 73.305 62.781 76.4266 64.221 76.4266 69.261
\c 76.4266 74.3042 70.4234 74.061 70.4234 74.061
\c 70.4234 70.701 68.2634 68.0626 63.9434 68.0626
\c 59.6234 68.0626 56.745 69.741 56.745 69.741
\c 46.1834 76.221 28.185 78.141 13.0666 63.9794
\c -2.0534 49.821 0.1066 36.8626 0.1066 36.8626
\c 7.785 63.9794 26.2634 61.3394 30.585 60.861
\o 
\s
\m 78.2378 38.3458
\c 70.5578 10.9426 52.0762 13.6082 47.7578 14.0946
\c 43.4378 14.5778 42.7162 16.7634 43.9178 18.2178
\c 45.1162 19.6738 45.8362 21.613 45.8362 21.613
\c 47.5162 25.4946 45.1162 29.373 39.8394 30.1026
\c 34.5578 30.829 30.105 26.3778 32.0266 19.101
\c 33.945 11.8274 42.345 9.5074 45.2234 9.021
\c 48.1066 8.5346 49.305 7.5826 49.305 7.5826
\c 49.545 5.1554 38.1578 4.3954 28.3162 8.7586
\c 18.4778 13.125 17.5178 23.5538 17.7578 26.4642
\c 17.9978 29.373 19.4394 29.133 22.0778 29.6162
\c 24.7162 30.1026 27.705 31.9938 27.2266 38.3042
\c 26.745 44.6066 18.345 45.981 18.345 45.981
\c 4.9066 45.981 3.8394 33.0114 5.5162 25.0098
\c 7.1978 17.0066 12.1066 12.621 12.1066 12.621
\c 12.1066 11.4098 7.9178 12.1538 7.9178 12.1538
\c 5.0394 12.1538 2.2666 11.9538 2.2666 6.861
\c 2.2666 1.7698 8.2634 1.581 8.2634 1.581
\c 8.2634 4.9778 12.6426 8.9506 16.4266 6.861
\c 34.6634 -3.2206 50.3274 -2.3342 65.625 10.4642
\c 78.8234 21.501 78.2378 38.3458 78.2378 38.3458
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian25.pgf <==
\r 0 0 80 88
\i
\m 39.4841 20.6345
\c 37.3577 12.5609 31.8329 14.6857 31.8329 14.6857
\c 31.8329 9.5865 38.6313 11.7097 38.6313 11.7097
\c 38.6313 11.7097 38.6313 4.9097 38.6313 1.5113
\c 38.6313 -1.8903 41.1833 1.5113 41.1833 1.5113
\l 41.1833 11.7097
\c 47.1305 10.8585 46.7081 14.2601 46.7081 14.2601
\c 41.1833 14.2601 39.4841 20.6345 39.4841 20.6345
\o
\s 
\m 75.6074 33.385
\c 71.7802 34.6602 68.3818 35.9354 68.3818 35.9354
\c 78.1562 38.9098 77.7306 41.8826 77.7306 41.8826
\c 74.7546 44.433 69.657 41.8826 65.8313 39.3338
\c 62.0073 36.7834 59.8809 36.7834 59.8809 36.7834
\c 59.8809 36.7834 69.2314 44.8586 74.7546 52.5082
\c 80.281 60.1578 78.1562 66.9594 78.1562 66.9594
\c 75.6074 66.5306 72.2074 65.257 72.2074 65.257
\c 77.7322 74.1818 72.6298 78.857 72.6298 78.857
\c 70.081 78.0058 69.2314 77.5818 69.2314 77.5818
\c 63.7049 93.3066 45.0089 88.2058 42.8841 80.5578
\c 40.7561 72.9066 43.7337 65.257 50.5321 64.8314
\c 57.3321 64.409 62.0073 69.5082 59.0313 74.6058
\c 56.0585 79.7066 50.5321 76.7306 50.9577 73.3322
\c 51.3817 69.9338 55.6329 71.6314 55.6329 71.6314
\c 56.4825 65.6794 48.8329 65.6842 45.8585 70.7834
\c 42.8825 75.881 45.8585 82.6826 50.5321 84.3818
\c 55.2089 86.0794 60.7321 84.8074 65.8313 79.7066
\c 70.9322 74.6058 69.657 58.033 67.9546 51.6602
\c 66.2553 45.2842 59.8809 37.2106 49.6809 31.6826
\c 46.4393 29.9258 43.0697 28.5162 39.7337 27.2009
\c 36.4649 28.5162 33.1609 29.9258 29.9849 31.6826
\c 19.9865 37.2106 13.7385 45.2842 12.0745 51.6602
\c 10.4041 58.033 9.1561 74.6058 14.1545 79.7066
\c 19.1529 84.8074 24.5673 86.0794 29.1513 84.3818
\c 33.7321 82.6826 36.6505 75.881 33.7321 70.7834
\c 30.8169 65.6842 23.3177 65.6794 24.1513 71.6314
\c 24.1513 71.6314 28.3177 69.9338 28.7337 73.3322
\c 29.1513 76.7306 23.7337 79.7066 20.8185 74.6058
\c 17.9033 69.5082 22.4857 64.409 29.1513 64.8314
\c 35.8169 65.257 38.7321 72.9066 36.6489 80.5578
\c 34.5657 88.2058 16.2393 93.3066 10.8217 77.5818
\c 10.8217 77.5818 9.9913 78.0058 7.4905 78.857
\c 7.4905 78.857 2.4905 74.1818 7.9065 65.257
\c 7.9065 65.257 4.5737 66.5306 2.0745 66.9594
\c 2.0745 66.9594 -0.0071 60.1578 5.4089 52.5082
\c 10.8217 44.8586 19.9865 36.7834 19.9865 36.7834
\c 19.9865 36.7834 18.4121 37.7754 14.1545 39.3338
\c 7.1849 41.8842 2.7241 39.3354 2.7241 39.3354
\c 8.4601 39.3354 9.7337 34.2362 9.7337 34.2362
\c 9.7337 34.2362 8.3241 34.6602 4.5753 33.385
\c 0.8249 32.1098 -1.2583 28.2842 0.8249 23.6105
\c 2.9081 18.9353 10.4041 18.5113 10.4041 18.5113
\c 10.4041 18.5113 8.8249 21.4873 5.9097 22.7625
\c 2.9945 24.0361 7.9737 31.897 15.4713 32.3242
\c 22.5561 32.7242 24.1513 32.5338 27.0681 30.8346
\c 28.7977 29.8266 31.8521 27.921 36.2137 25.8297
\c 30.3161 23.5433 24.7161 21.2921 20.3577 17.6601
\c 12.7097 11.2857 16.1097 4.4889 22.0601 4.4889
\c 28.0105 4.4889 27.1577 10.0105 24.6089 10.0105
\c 22.0601 10.0105 22.4841 7.0377 22.4841 7.0377
\c 22.4841 7.0377 19.5097 7.0377 19.0857 10.4345
\c 18.6585 13.8377 21.6329 18.0841 32.2601 21.4857
\c 35.0089 22.3641 37.4969 23.3001 39.7337 24.2345
\c 41.9289 23.3001 44.3673 22.3641 47.0617 21.4857
\c 57.4777 18.0841 60.3945 13.8377 59.9753 10.4345
\c 59.5593 7.0377 56.6441 7.0377 56.6441 7.0377
\c 56.6441 7.0377 57.0585 10.0105 54.5609 10.0105
\c 52.0617 10.0105 51.2265 4.4889 57.0585 4.4889
\c 62.8905 4.4889 66.2249 11.2857 58.7273 17.6601
\c 54.4745 21.2745 49.0153 23.5241 43.2633 25.7993
\c 47.7465 27.9018 50.8857 29.8202 52.6585 30.8346
\c 55.6329 32.5338 59.8809 32.9354 67.1066 32.5338
\c 74.7546 32.1098 76.0314 22.7609 73.057 21.4857
\c 70.081 20.2105 69.657 18.5113 69.657 18.5113
\c 69.657 18.5113 77.305 18.9353 79.4314 23.6105
\c 81.5562 28.2842 79.4298 32.1098 75.6074 33.385
\o
\s 
\m 36.2537 34.5562
\c 36.2537 32.3002 38.0825 30.4762 40.3321 30.4762
\c 42.5833 30.4762 44.4121 32.3002 44.4121 34.5562
\c 44.4121 36.8074 42.5833 38.633 40.3321 38.633
\c 38.0825 38.633 36.2537 36.8074 36.2537 34.5562
\o
\s 
\m 44.7961 62.2858
\c 41.6089 68.0218 40.0153 68.6602 40.0153 75.033
\c 40.0153 68.6602 38.4201 68.0218 35.2329 62.2858
\c 33.1833 58.593 33.2441 56.2314 33.5497 55.009
\c 32.7961 56.241 30.7097 58.057 25.0329 57.185
\c 16.7465 55.9098 21.2105 48.2602 21.2105 48.2602
\c 21.2105 48.2602 21.8473 54.6346 27.5849 51.4474
\c 33.3209 48.2602 33.6393 41.8842 40.0153 41.2474
\c 46.3897 41.8842 46.7081 48.2602 52.4441 51.4474
\c 58.1817 54.6346 58.8185 48.2602 58.8185 48.2602
\c 58.8185 48.2602 63.2825 55.9098 54.9961 57.185
\c 49.3193 58.057 47.2329 56.241 46.4793 55.009
\c 46.7849 56.2314 46.8457 58.593 44.7961 62.2858
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian26.pgf <==
\m -0.4415 0
\l 59.2312 0
\l 59.2312 119.8534
\l -0.4415 119.8534
\o
\i 
\m 17.8132 34.1483
\c 24.9124 30.7659 29.1684 27.2171 29.3396 11.4939
\c 29.5076 27.2171 33.7668 30.7659 40.866 34.1483
\c 34.178 35.5099 31.1044 41.4059 29.938 44.4635
\c 29.9652 46.4107 29.9876 49.2091 29.9876 53.2507
\c 29.9876 57.3787 30.0324 62.6763 30.09 68.3131
\l 35.3364 68.3131
\l 35.3364 72.9963
\l 30.1396 72.9963
\c 30.2292 81.4683 30.3252 90.1851 30.3252 96.5259
\c 30.3252 108.3595 33.2004 119.8539 29.4804 119.8539
\c 25.762 119.8539 28.634 108.3595 28.634 96.5259
\c 28.634 90.1851 28.73 81.4683 28.8228 72.9963
\l 23.3924 72.9963
\l 23.3924 68.3131
\l 28.8724 68.3131
\c 28.9268 62.6763 28.9732 57.3787 28.9732 53.2507
\c 28.9732 49.7163 28.9892 47.1195 29.0116 45.2219
\c 28.1044 42.5179 25.1092 35.6331 17.8132 34.1483
\o
\m 29.3396 37.7771
\c 31.7764 37.7771 33.7508 35.8011 33.7508 33.3659
\c 33.7508 30.9307 31.7764 28.9547 29.3396 28.9547
\c 26.9028 28.9547 24.9268 30.9307 24.9268 33.3659
\c 24.9268 35.8011 26.9028 37.7771 29.3396 37.7771
\o
\s 
\m -0.4415 0 
\l 59.2312 0
\l 59.2312 119.8534
\l -0.4415 119.8534
\o
\i 
\m 29.0596 8.7899
\c 26.6068 7.4379 24.6644 6.8235 24.6644 4.3963
\c 24.6644 1.9691 26.6324 -0.0005 29.0596 -0.0005
\c 31.4868 -0.0005 33.4548 1.9691 33.4548 4.3963
\c 33.4548 6.8235 31.2564 7.6923 29.0596 8.7899
\o
\s 
\m 55.4292 24.9339
\c 54.0756 27.2171 54.4148 29.3291 54.5828 31.1883
\c 51.2036 26.6251 48.4148 28.2315 41.9044 24.1723
\c 33.4532 18.6795 32.5236 12.0027 32.5236 12.0027
\c 32.3556 11.1563 32.4388 10.6491 33.114 11.6651
\c 35.9028 17.7483 39.37 20.3691 45.7924 21.8907
\c 51.0804 23.1435 56.6964 20.3691 58.7252 18.4267
\c 59.2308 20.8763 56.7812 22.6523 55.4292 24.9339
\o
\s 
\m 26.2692 12.0027
\c 26.2692 12.0027 25.3396 18.6795 16.8868 24.1723
\c 10.378 28.2315 7.5892 26.6251 4.2084 31.1883
\c 4.3764 29.3291 4.7172 27.2171 3.3636 24.9339
\c 2.0116 22.6523 -0.4412 20.8763 0.0676 18.4267
\c 2.0964 20.3691 7.7108 23.1435 12.9988 21.8907
\c 19.4228 20.3691 22.8884 17.7483 25.6772 11.6651
\c 26.354 10.6491 26.4388 11.1563 26.2692 12.0027
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian27.pgf <==
\m -0.7443 -0.0019
\l 100.6272 -0.0019
\l 100.6272 98.5984
\l -0.7443 98.5984
\o
\i 
\m 30.4295 63.4183
\c 25.8727 62.5159 23.2135 58.6502 24.0199 56.9334
\c 24.7831 55.4086 26.9639 60.8566 32.9543 60.4214
\c 35.3383 60.247 38.1943 58.9366 40.5639 57.6038
\l 47.6823 50.7606
\c 40.2423 53.9366 34.3927 52.5094 28.2695 53.0102
\c 21.6231 53.5558 20.7511 60.2038 19.8791 60.5286
\c 18.5735 60.6374 19.5543 52.9014 23.6951 50.9414
\c 27.8327 48.9782 30.4487 50.3958 38.9511 50.7238
\c 44.2327 50.927 48.0007 49.527 50.0951 48.4422
\l 53.2567 45.4006
\c 50.9351 46.4694 47.8103 47.3718 44.5639 46.7446
\c 35.7479 46.7782 28.2135 36.9126 23.8759 31.5446
\c 19.2983 25.8758 15.4519 27.4742 14.4327 29.2934
\c 13.4167 31.1078 13.1239 32.9974 11.8167 31.9782
\c 10.5079 30.9622 12.9799 27.8374 15.5943 26.8214
\c 20.6071 24.8614 24.8199 26.3878 30.9239 35.2486
\c 34.6919 40.7254 37.4071 42.7606 38.9319 43.519
\c 38.1799 42.6182 37.6007 41.5974 37.2199 40.4966
\c 36.7239 40.2582 35.9143 39.8534 35.5735 39.6086
\c 32.3767 36.847 30.4855 33.5046 31.9383 28.2742
\c 33.3703 23.127 37.0615 17.6326 37.1703 12.2934
\c 37.1703 7.935 35.4983 8.2966 34.4103 6.4102
\c 33.8327 5.407 35.9703 3.0678 37.8231 7.6438
\c 39.6759 12.2198 40.2199 18.5398 35.5735 27.0774
\c 31.4487 34.647 35.1079 38.1286 36.8983 39.287
\c 36.8647 39.119 36.8199 38.9494 36.7959 38.7782
\c 36.4551 36.375 37.1143 34.0694 38.6455 32.2806
\c 41.0103 29.519 44.1911 29.4006 46.1943 30.143
\c 47.6455 30.6774 48.5543 31.6534 48.6007 32.6934
\c 48.7079 33.0198 48.7799 33.3606 48.7543 33.7238
\c 48.6487 35.6854 47.4487 36.775 45.9239 36.3382
\c 44.3975 35.903 44.2887 33.7238 45.7047 32.7414
\c 46.3927 32.2678 46.3895 31.7414 46.1975 31.3254
\c 46.0759 31.2678 45.9511 31.2134 45.8167 31.1638
\c 44.1415 30.5446 41.4759 30.6502 39.4695 32.991
\c 38.1447 34.535 37.5799 36.5366 37.8727 38.6246
\c 38.2071 40.9766 39.6327 43.1862 41.6583 44.5126
\c 48.5079 48.487 56.3671 42.2966 56.4423 42.2342
\l 56.4919 42.2934
\l 62.8823 36.1526
\l 60.2887 33.5094
\l 62.5703 31.2694
\l 65.1847 33.9366
\l 75.3623 24.1542
\c 73.6679 24.727 71.3687 25.151 68.4999 24.8966
\c 63.3895 25.7478 59.0663 22.2214 55.0455 21.8838
\c 49.8167 21.4486 47.1975 23.847 47.5271 22.975
\c 50.7383 18.6902 54.9703 18.919 57.2071 19.4342
\c 56.3143 18.3254 55.5863 17.087 55.0887 15.7222
\c 53.7767 12.1158 54.2103 8.1734 56.2487 5.1718
\c 58.0567 2.5078 60.7511 0.999 63.8407 0.9254
\c 66.9303 0.855 70.0903 2.2438 71.6967 4.3862
\c 73.1143 6.2806 73.5223 9.063 72.6999 11.311
\c 72.0151 13.1862 70.5975 14.4582 68.7031 14.8934
\c 67.2615 15.2262 66.0439 15.0454 65.0775 14.351
\c 65.0567 14.335 65.0375 14.3142 65.0151 14.2966
\c 63.9799 13.7318 62.6519 12.599 62.4583 10.4422
\c 62.1271 6.847 66.5975 6.4118 67.5783 8.4806
\c 68.5591 10.5542 67.4679 11.5318 66.5975 12.0758
\c 65.9463 12.4838 66.1431 13.3686 66.7367 13.6614
\c 66.9255 13.703 67.1191 13.7254 67.3271 13.7302
\c 67.3751 13.7206 67.4151 13.727 67.4679 13.7126
\c 67.7495 13.727 68.0647 13.6998 68.4087 13.6198
\c 70.2647 13.1926 71.0999 11.8854 71.4743 10.863
\c 72.1495 9.015 71.8151 6.7254 70.6455 5.1686
\c 69.3063 3.3782 66.6615 2.463 64.0151 2.5254
\c 62.1351 2.5702 59.4791 3.2438 57.4727 6.1958
\c 55.6455 8.8934 55.2759 12.3062 56.4599 15.5638
\c 57.8039 19.255 60.7575 21.7382 64.8119 22.8902
\c 73.1655 25.263 77.8967 21.4214 77.9431 21.383
\l 78.0775 21.543
\l 80.9303 18.8006
\c 80.6647 18.3926 80.5063 17.9062 80.5063 17.3814
\c 80.5063 15.935 81.6775 14.7654 83.1223 14.7654
\c 83.6839 14.7654 84.1991 14.9446 84.6279 15.2486
\l 92.7687 7.4182
\c 91.5623 6.367 89.8679 5.8998 86.9719 7.5046
\c 83.6375 9.3558 79.1655 8.2966 77.4151 3.4374
\c 77.1623 2.0806 80.2183 6.2422 83.9223 4.8838
\c 87.4647 3.5878 90.0567 2.1894 94.0183 6.2214
\l 94.4183 5.8374
\c 94.4087 4.7414 94.5495 2.9478 95.4871 2.1238
\c 96.8871 0.8966 99.2279 1.2262 100.6279 -0.001
\c 99.5335 1.5046 100.0711 3.807 98.9751 5.311
\c 98.2455 6.3142 96.4871 6.6182 95.3943 6.711
\l 94.8903 7.1974
\c 98.6087 11.8422 96.8375 14.2422 95.0375 17.6342
\c 93.1847 21.1222 96.8903 24.719 95.5799 24.2822
\c 91.0055 21.8838 90.5687 17.3078 92.8599 14.2582
\c 94.9095 11.5222 94.5943 9.7526 93.6439 8.3942
\l 85.4711 16.2534
\c 85.6375 16.5942 85.7367 16.9734 85.7367 17.3814
\c 85.7367 18.8246 84.5655 19.9958 83.1223 19.9958
\c 82.6775 19.9958 82.2679 19.8774 81.9031 19.6806
\l 78.3335 23.111
\c 77.3655 24.783 75.5431 29.0438 77.3591 35.4358
\c 78.5095 39.4934 80.9943 42.4454 84.6839 43.7878
\c 87.9431 44.9718 91.3559 44.6006 94.0487 42.7734
\c 97.0055 40.7702 97.6775 38.1094 97.7223 36.2342
\c 97.7847 33.5862 96.8679 30.943 95.0807 29.599
\c 93.5223 28.431 91.2343 28.1014 89.3879 28.7782
\c 88.3655 29.1494 87.0567 29.9862 86.6279 31.839
\c 86.5495 32.1862 86.5223 32.5014 86.5191 32.8054
\c 86.5223 32.831 86.5271 32.8758 86.5223 32.9238
\c 86.5223 33.1302 86.5463 33.327 86.5879 33.5126
\c 86.8807 34.1046 87.7655 34.3014 88.1719 33.6534
\c 88.7191 32.7814 89.6967 31.6902 91.7687 32.6726
\c 93.8375 33.6534 93.4023 38.1238 89.8055 37.7942
\c 87.6487 37.599 86.5191 36.2678 85.9495 35.2342
\c 85.9335 35.2102 85.9143 35.1958 85.8967 35.1702
\c 85.2023 34.2054 85.0215 32.9878 85.3559 31.5462
\c 85.7911 29.6534 87.0647 28.2326 88.9367 27.5494
\c 91.1847 26.7254 93.9687 27.1318 95.8647 28.5526
\c 98.0055 30.159 99.3943 33.319 99.3223 36.4102
\c 99.2487 39.495 97.7399 42.1926 95.0775 44.0038
\c 92.0743 46.0374 88.1335 46.471 84.5287 45.1606
\c 83.1623 44.6646 81.9255 43.935 80.8151 43.0406
\c 81.3303 45.279 81.5591 49.5094 77.2743 52.7222
\c 76.4023 53.0502 78.7991 50.4342 78.3655 45.2022
\c 78.0279 41.1814 74.4999 36.8598 75.3527 31.7494
\c 75.1239 29.1814 75.4375 27.0614 75.9223 25.431
\l 66.0999 34.871
\l 68.4711 37.2854
\l 66.1943 39.5238
\l 63.7975 37.0838
\l 56.5895 44.0134
\c 55.1767 46.1078 51.5479 52.4294 54.8103 58.055
\c 56.1543 60.103 58.3607 61.5271 60.7175 61.8615
\c 62.8007 62.1591 64.8023 61.5911 66.3495 60.263
\c 68.6871 58.2598 68.7975 55.5942 68.1751 53.9206
\c 68.1255 53.7878 68.0711 53.6566 68.0119 53.5366
\c 67.5975 53.351 67.0711 53.3446 66.5975 54.0294
\c 65.6151 55.447 63.4375 55.3382 63.0007 53.8118
\c 62.5639 52.2886 63.6535 51.0886 65.6151 50.9798
\c 65.9799 50.959 66.3223 51.0278 66.6455 51.1334
\c 67.6871 51.1814 68.6599 52.0902 69.1975 53.5414
\c 69.9367 55.5446 69.8215 58.7238 67.0599 61.0903
\c 65.2679 62.6263 62.9639 63.2791 60.5639 62.9415
\c 60.3895 62.9159 60.2231 62.8727 60.0519 62.8391
\c 61.2071 64.6311 64.6903 68.2887 72.2615 64.1639
\c 80.7991 59.5158 87.1191 60.0614 91.6935 61.9127
\c 96.2711 63.7655 93.9335 65.9063 92.9287 65.3271
\c 91.0407 64.2359 91.4023 62.5671 87.0455 62.5671
\c 81.7031 62.6743 76.2119 66.3655 71.0647 67.7975
\c 65.8343 69.2503 62.4919 67.3607 59.7319 64.1639
\c 59.4855 63.8215 59.0823 63.0135 58.8423 62.5143
\c 57.7415 62.1367 56.7207 61.5559 55.8199 60.799
\c 56.5767 62.3223 58.6071 65.0391 64.0903 68.8135
\c 72.9527 74.9159 74.4775 79.1287 72.5143 84.1415
\c 71.4999 86.7559 68.3751 89.2279 67.3591 87.9207
\c 66.3399 86.6119 68.2311 86.3207 70.0455 85.3031
\c 71.8631 84.2871 73.4599 80.4359 67.7943 75.8599
\c 62.4295 71.5255 52.5799 64.0039 52.5911 55.199
\c 51.9703 52.0134 52.8263 48.9414 53.8663 46.6278
\l 51.0727 49.3142
\c 49.9703 51.327 48.4007 55.2054 48.6167 60.7878
\c 48.9447 69.2871 50.3607 71.9015 48.3975 76.0423
\c 46.4391 80.1831 38.7015 81.1623 38.8103 79.8583
\c 39.1351 78.9831 45.7831 78.1127 46.3271 71.4631
\c 46.8423 65.1831 45.3239 59.1926 48.8295 51.4726
\l 42.9735 57.0998
\c 41.3351 59.6902 39.1447 63.6471 38.9207 66.7799
\c 38.4823 72.7719 43.9319 74.9511 42.4039 75.7159
\c 40.5511 76.5895 36.1959 73.4263 35.7575 68.1959
\c 35.7479 68.0983 35.7575 68.0039 35.7543 67.9079
\c 31.8199 72.1543 25.9079 73.8663 25.6199 73.9495
\l 25.6039 73.8951
\c 25.6039 73.8951 2.7079 96.5623 1.9799 97.2903
\c 0.6695 98.5975 -0.7449 96.9623 0.4519 95.8759
\c 1.1207 95.2695 24.4855 73.1575 24.4855 73.1575
\c 24.6519 72.2871 25.7831 67.3879 30.4295 63.4183
\o
\m 28.3479 67.6551
\c 28.1271 68.5143 28.0391 69.4663 28.5671 69.9399
\c 29.1239 70.4407 30.3175 70.2167 31.1799 69.9607
\c 32.9383 68.8551 34.7319 67.3767 36.0231 65.4855
\c 36.3863 64.1127 37.0359 62.8375 37.7511 61.7479
\c 36.2007 62.7239 34.3079 63.5463 32.3175 63.5927
\c 30.5927 64.8535 29.3015 66.2791 28.3479 67.6551
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian28.pgf <==
\m -0.0148 0
\l 52.4329 0
\l 52.4329 101.8568
\l -0.0148 101.8568
\o
\i 
\m 51.5586 2.5068
\c 46.3282 10.5724 47.2034 17.9804 48.293 21.1404
\c 49.381 24.302 52.1058 26.9164 50.8002 26.59
\c 46.2178 25.1548 44.9394 20.8044 44.6242 17.7612
\c 44.5554 17.1292 44.6434 16.1228 44.821 14.9868
\c 41.2834 20.102 34.2034 29.7516 27.0082 36.1484
\c 34.1778 43.022 37.8498 43.1468 40.5362 43.2268
\c 44.2034 43.3324 46.2658 41.6284 47.3458 40.182
\c 49.0146 37.9532 49.2274 35.2572 48.7186 33.6972
\c 47.7058 30.5964 45.8834 29.3212 42.8146 29.566
\c 42.5522 29.5868 42.3218 29.638 42.1058 29.702
\c 41.1714 30.1612 40.1746 30.9436 40.3746 32.1468
\c 40.5906 32.8748 43.8626 32.8748 43.3522 35.7804
\c 42.9026 38.3564 39.0658 38.4684 38.1218 36.2892
\c 37.2274 34.2188 38.1122 30.9932 40.253 29.4908
\c 40.8626 28.9548 41.6658 28.5644 42.7282 28.4796
\c 46.2898 28.1964 48.5906 29.79 49.7554 33.3596
\c 50.493 35.6172 49.8738 38.6236 48.2178 40.8348
\c 46.469 43.174 43.7282 44.4092 40.5026 44.3148
\c 38.997 44.2684 37.4498 44.1212 35.653 43.4796
\c 35.653 43.4812 35.653 43.4812 35.653 43.4812
\c 35.3586 43.7004 37.325 45.5132 37.1058 48.2748
\c 36.8866 51.0348 33.2562 51.254 33.7618 50.5292
\c 35.8706 48.3468 35.3586 45.5868 32.821 43.262
\c 31.3874 41.9532 30.021 40.5036 29.1026 39.4892
\c 28.3522 38.87 27.5586 38.1676 26.7154 37.3772
\l 26.7154 38.2492
\c 26.653 43.3164 27.309 46.2204 27.5218 47.022
\c 27.541 47.0396 27.565 47.0524 27.5874 47.0764
\c 31.0738 58.7356 39.9874 57.6332 41.7522 54.702
\c 44.0034 50.9644 40.0802 48.494 41.533 47.622
\c 44.2242 46.822 46.1842 52.4876 42.9906 56.0476
\c 40.8626 58.4172 36.8498 58.518 32.9282 57.646
\c 34.453 59.3884 40.1186 64.0748 40.4466 72.6828
\c 40.7714 81.294 31.837 87.9404 30.965 87.1756
\c 30.2594 86.5596 37.5026 82.382 37.2866 73.8812
\c 37.069 65.382 33.4706 61.0236 30.3122 55.3596
\c 28.4402 51.998 27.3746 50.102 26.8146 49.1084
\c 26.7778 50.5516 26.6866 55.8044 27.1522 60.9148
\c 27.421 63.9036 29.2338 67.3788 30.965 69.0876
\c 33.381 71.4748 35.6146 71.5676 34.341 72.1388
\c 32.1906 72.1388 30.6034 71.5516 29.437 70.7372
\c 29.069 72.0684 28.253 74.8092 27.2866 76.7036
\c 27.2866 76.8956 27.2866 99.6764 27.2866 99.6764
\l 26.4962 101.8572
\l 26.0898 100.7276
\l 25.709 99.6764
\c 25.709 99.6764 25.709 76.8956 25.709 76.7036
\c 24.6722 74.6668 23.8034 71.6524 23.4834 70.4636
\c 22.2866 71.4156 20.6034 72.1388 18.2146 72.1388
\c 16.9458 71.5676 19.1778 71.4748 21.5938 69.0876
\c 23.325 67.3788 25.1362 63.9036 25.4082 60.9148
\c 25.8722 55.8044 25.7842 50.5516 25.7458 49.1084
\c 25.1874 50.102 24.1218 51.998 22.2466 55.3596
\c 19.0866 61.0236 15.493 65.382 15.2738 73.8812
\c 15.0562 82.382 22.2994 86.5596 21.5938 87.1756
\c 20.7218 87.9404 11.7874 81.294 12.1154 72.6828
\c 12.4402 64.0748 18.1058 59.3884 19.6338 57.646
\c 15.709 58.518 11.6962 58.4172 9.5714 56.0476
\c 6.3778 52.4876 8.3362 46.822 11.0242 47.622
\c 12.4754 48.494 8.5554 50.9644 10.8034 54.702
\c 12.5554 57.6124 21.3458 58.71 24.8866 47.334
\l 24.8274 47.2588
\c 24.8274 47.2588 25.7714 44.278 25.6994 38.2492
\l 25.6994 37.3772
\c 24.8594 38.1676 24.0626 38.87 23.309 39.4892
\c 22.3906 40.5036 21.0274 41.9532 19.597 43.262
\c 17.053 45.5868 16.5458 48.3468 18.653 50.5292
\c 19.1618 51.254 15.5314 51.0348 15.3122 48.2748
\c 15.093 45.5132 17.053 43.7004 16.765 43.4812
\c 14.965 44.1212 13.4178 44.2684 11.9122 44.3148
\c 8.6866 44.4092 5.9458 43.174 4.197 40.8348
\c 2.5394 38.6236 1.925 35.6172 2.6626 33.3596
\c 3.8242 29.79 6.125 28.1964 9.6866 28.4796
\c 10.749 28.5644 11.5522 28.9548 12.1618 29.4908
\c 14.3026 30.9932 15.1906 34.2188 14.293 36.2892
\c 13.349 38.4684 9.5154 38.3564 9.0626 35.7804
\c 8.5554 32.8748 11.8242 32.8748 12.0434 32.1468
\c 12.2434 30.9436 11.2434 30.1612 10.3122 29.702
\c 10.093 29.638 9.8626 29.5868 9.6002 29.566
\c 6.5314 29.3212 4.709 30.5964 3.6962 33.6972
\c 3.1874 35.2572 3.4002 37.9532 5.069 40.182
\c 6.1522 41.6284 8.2098 43.3324 11.8802 43.2268
\c 14.5682 43.1468 18.237 43.022 25.4034 36.1484
\c 18.2098 29.7516 11.1314 20.102 7.5938 14.9868
\c 7.7746 16.1228 7.8594 17.1292 7.7938 17.7612
\c 7.4754 20.8044 6.197 25.1548 1.6178 26.59
\c 0.309 26.9164 3.0338 24.302 4.125 21.1404
\c 5.2098 17.9804 6.0834 10.5724 0.853 2.5068
\c 0.2002 0.982 -0.0158 -0.0004 -0.0158 -0.0004
\c -0.0158 -0.0004 12.7314 -0.0004 16.765 -0.0004
\c 20.797 -0.0004 25.9906 2.8732 25.8434 7.302
\c 25.8082 10.1004 24.3282 11.8444 22.4306 12.8252
\c 20.533 13.8044 16.909 13.622 16.6898 12.534
\c 18.0002 12.2412 23.1554 12.0268 22.9746 7.302
\c 22.9746 4.7964 20.8306 1.9292 14.1458 1.7468
\c 6.1938 1.854 2.8146 1.7468 2.8146 1.7468
\c 2.8146 1.7468 4.197 6.6828 8.2706 6.5964
\c 10.6754 5.9212 13.2098 6.2076 13.549 8.2668
\c 13.933 10.5868 11.6178 11.8188 9.7378 10.8796
\c 7.5682 9.7932 8.3746 8.174 5.8658 8.8268
\c 6.2738 9.6876 6.6738 10.9036 7.005 12.1884
\c 9.581 16.0508 17.8274 27.9724 26.2082 35.4028
\c 34.5874 27.9724 42.8338 16.0508 45.4082 12.1884
\c 45.7394 10.9036 46.1394 9.6876 46.5458 8.8268
\c 44.0402 8.174 44.8466 9.7932 42.6754 10.8796
\c 40.797 11.8188 38.4834 10.5868 38.8658 8.2668
\c 39.2034 6.2076 41.7394 5.9212 44.141 6.5964
\c 48.2178 6.6828 49.6002 1.7468 49.6002 1.7468
\c 49.6002 1.7468 46.221 1.854 38.2658 1.7468
\c 31.5842 1.9292 29.4402 4.7964 29.4402 7.302
\c 29.2594 12.0268 34.4146 12.2412 35.725 12.534
\c 35.5058 13.622 31.8834 13.8044 29.9842 12.8252
\c 28.0866 11.8444 26.6034 10.1004 26.5714 7.302
\c 26.4242 2.8732 31.6178 -0.0004 35.653 -0.0004
\c 39.6802 -0.0004 52.4338 -0.0004 52.4338 -0.0004
\c 52.4338 -0.0004 52.2146 0.982 51.5586 2.5068
\o
\m 24.2098 69.8012
\c 24.3394 70.2988 25.3282 74.054 26.4962 76.3388
\c 27.5186 74.35 28.397 71.2508 28.693 70.15
\c 26.6658 68.2972 26.2802 65.8188 26.2802 65.8188
\c 26.2802 65.8188 25.9282 67.9996 24.2098 69.8012
\o
\s 
\m 34.8866 19.0716
\c 35.4306 19.782 34.933 20.2812 34.125 19.7276
\c 32.8594 18.8492 27.9154 15.5852 29.3314 14.3852
\c 30.333 13.5404 32.2738 15.9116 34.8866 19.0716
\o
\s 
\m 18.2898 19.7276
\c 17.4834 20.2812 16.9842 19.782 17.5282 19.0716
\c 20.1394 15.9116 22.0834 13.5404 23.0834 14.3852
\c 24.4994 15.5852 19.5586 18.8492 18.2898 19.7276
\o
\s 
\m 28.2402 18.6348
\c 28.021 20.2684 26.0626 31.2764 26.0626 31.2764
\c 26.0626 31.2764 24.0994 20.2684 23.8802 18.6348
\c 23.6658 17.0012 26.0626 11.5532 26.0626 11.5532
\c 26.0626 11.5532 28.4594 17.0012 28.2402 18.6348
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian29.pgf <==
\m 31.2096 32.6816
\l 31.4368 32.44
\c 28.7088 31.9616 23.6 29.9488 15.0224 22.9312
\c 13.9056 23.9968 12.3968 24.656 10.7312 24.656
\c 7.2992 24.656 4.5184 21.8736 4.5184 18.4448
\c 4.5184 15.0144 7.2992 12.232 10.7312 12.232
\c 14.1584 12.232 16.944 15.0144 16.944 18.4448
\c 16.944 19.5968 16.6224 20.6704 16.0752 21.5968
\c 26.496 30.1248 31.44 30.8896 32.9216 30.8704
\l 37.4368 26.0928
\c 35.6752 26.4656 33.5776 26.4848 31.6688 25.3408
\c 29.584 24.088 26.8752 21.1408 24.0064 18.0192
\c 21.44 15.2272 18.7872 12.3424 16.512 10.5888
\c 16.512 10.5888 10.5744 5.8896 8.7088 4.4144
\c 7.5968 3.8608 7.2288 3.2592 7.1312 2.952
\l 8.0928 1.5024
\c 8.0928 1.5024 9.5808 2.5136 9.8064 2.6896
\c 10.8224 3.1392 13.0496 3.6976 17.8432 3.4976
\c 20.2992 3.3952 41.0096 2.8272 50.9024 11.9296
\l 63.8848 0
\l 65.2592 1.496
\l 52.3184 13.3904
\c 52.3936 13.4816 52.4784 13.5632 52.5536 13.656
\c 61.0784 23.976 61.4128 37.1968 61.5904 44.2992
\c 61.6336 46.0832 61.6688 47.4944 61.8128 48.4112
\c 62.4784 52.7312 63.4272 53.8896 63.4368 53.9024
\l 62.0368 55.3712
\c 61.9408 55.2896 59.64 53.352 57.3248 49.8816
\c 55.896 47.7392 52.8688 45.4832 50.2 43.496
\l 46.5808 40.672
\l 45.696 39.9216
\c 43.0784 37.7344 39.04 34.3648 39.04 28.392
\c 39.04 27.8624 39.096 27.2992 39.1744 26.7216
\l 34.5472 31.6144
\l 34.5408 31.6928
\c 33.9584 38.6928 41.2224 46.1344 43.8496 48.5824
\c 44.8624 47.8656 46.0992 47.4368 47.44 47.4368
\c 50.8688 47.4368 53.6528 50.2176 53.6528 53.6496
\c 53.6528 57.0784 50.8688 59.8608 47.44 59.8608
\c 44.0096 59.8608 41.2272 57.0784 41.2272 53.6496
\c 41.2272 52.1712 41.7472 50.8144 42.6064 49.7488
\c 40.3504 47.648 35.2528 42.4144 33.4688 36.504
\l 33.7504 52.4864
\c 36.5184 53.112 38.5904 55.584 38.5904 58.5424
\c 38.5904 61.976 35.8096 64.7552 32.3776 64.7552
\c 28.9504 64.7552 26.1648 61.976 26.1648 58.5424
\c 26.1648 55.224 28.7744 52.5184 32.0496 52.3472
\c 31.9616 47.2976 31.7744 36.5648 31.7408 34.5856
\l 23.3312 43.4784
\c 24.0464 44.4912 24.472 45.7232 24.472 47.0592
\c 24.472 50.4896 21.6912 53.2704 18.2592 53.2704
\c 14.8288 53.2704 12.0464 50.4896 12.0464 47.0592
\c 12.0464 43.6288 14.8288 40.848 18.2592 40.848
\c 19.744 40.848 21.1056 41.368 22.1744 42.2368
\l 29.5776 34.4048
\c 25.0816 34.4864 15.1872 34.6624 12.3024 34.7152
\c 11.7408 37.5648 9.2272 39.7184 6.2128 39.7184
\c 2.7808 39.7184 0 36.936 0 33.5056
\c 0 30.0752 2.7808 27.2928 6.2128 27.2928
\c 9.4784 27.2928 12.1504 29.8144 12.4 33.0176
\l 31.2096 32.6816
\o
\m 40.3184 22.848
\l 42.6496 21.424
\l 41.8192 24.0256
\c 41.2992 25.6512 41.0752 27.0992 41.0752 28.3984
\c 41.0752 33.4144 44.4192 36.2048 47 38.3616
\l 47.9216 39.1392
\l 51.4128 41.864
\c 54.216 43.952 57.3936 46.3168 59.0192 48.7552
\c 59.3712 49.2864 59.7152 49.72 60.0592 50.176
\c 59.9712 49.7216 59.8848 49.2496 59.8032 48.7184
\c 59.64 47.6768 59.6032 46.2096 59.56 44.3488
\c 59.3712 37.0112 59.0624 24.728 50.9872 14.9488
\c 44.1776 6.7104 27.0032 5.1504 17.9248 5.5312
\c 16.088 5.6048 14.5808 5.5696 13.312 5.4656
\c 15.5312 7.2208 17.7504 8.9792 17.7504 8.9792
\c 20.1648 10.8368 22.8784 13.7888 25.5024 16.6448
\c 28.2688 19.6544 30.8816 22.496 32.7152 23.5968
\c 35.896 25.5056 40.2752 22.8768 40.3184 22.848
\o
\s 
\m 55.5344 40.2816
\c 52.1472 4.8896 23.9088 10.5376 23.9088 10.5376
\c 49.1344 12.0448 55.5344 40.2816 55.5344 40.2816
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian3.pgf <==
\r -0.3 -0.25 130.25 65.85
\i
\m 85.7876 29.4177
\c 84.073 10.5543 54.0593 -1.4506 31.764 3.979
\c 9.4688 9.4112 1.4646 28.8488 2.8935 42.8541
\c 4.3223 56.8595 17.4703 64.0063 17.4703 64.0063
\c 17.4703 64.0063 18.0419 65.7235 16.3273 65.4378
\c 14.6126 65.152 12.6122 64.0063 10.0403 61.7176
\c 7.4684 59.434 -3.1103 48.0006 0.8931 31.4207
\c 5.1874 13.6302 18.0419 4.5531 32.6214 1.4071
\c 47.1982 -1.7364 59.5955 0.3523 73.4969 7.9824
\c 88.0738 15.9865 87.788 27.9915 87.788 29.7061
\c 87.788 31.4207 85.7876 29.4177 85.7876 29.4177
\o
\s
\m 128.6609 37.996
\c 124.377 51.4272 108.0829 50.5725 98.9356 46.8575
\c 89.7884 43.1399 86.6449 37.996 76.0688 37.7077
\c 65.4953 37.4219 53.202 50.001 46.9125 52.0014
\c 40.6281 54.0018 36.9079 51.1441 36.9079 51.1441
\c 37.7652 60.0029 53.4904 63.4348 65.4953 60.2913
\c 77.8614 57.0543 83.7872 46.286 84.6445 43.1399
\c 85.5018 39.999 87.5022 42.2826 87.5022 42.2826
\c 84.073 58.0051 68.0647 64.2921 56.6339 64.5779
\c 45.1978 64.8636 35.7674 58.0051 34.6191 52.5703
\c 33.4787 47.1407 31.764 38.2792 43.1949 30.8492
\c 54.6283 23.4166 69.4935 29.7061 75.7831 32.5664
\c 82.0726 35.4215 82.0726 33.4185 82.0726 33.4185
\c 73.4969 26.2769 54.0593 20.2731 41.4802 26.2769
\c 28.9063 32.2806 28.6206 48.5695 28.6206 48.5695
\c 28.6206 48.5695 29.4779 52.8587 25.1887 51.7156
\c 17.9406 49.7828 13.4722 47.4265 14.3295 35.4215
\c 15.1868 23.4166 30.3352 9.9828 52.0589 13.9835
\c 73.7801 17.9869 86.9307 32.8496 89.5052 35.1383
\c 92.0772 37.4219 105.7967 50.001 116.9444 46.0002
\c 128.0946 41.9968 127.2373 32.5664 124.377 27.9915
\c 121.5167 23.4166 115.8013 23.4166 112.9436 27.4199
\c 110.0833 31.4207 114.6582 34.2784 114.6582 34.2784
\c 112.0863 38.2792 103.7937 36.5672 102.6533 28.8488
\c 101.5076 21.1304 108.0829 17.1296 114.6582 17.1296
\c 121.2335 17.1296 132.9527 24.5622 128.6609 37.996
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian30.pgf <==
\m 21.5024 56.0684
\c 21.5024 56.0684 37.1104 52.1868 51.9184 40.3628
\c 51.9184 40.3628 43.7456 55.8524 21.5024 56.0684
\o
\s
\m 52.712 25.0588
\c 38.4048 12.6332 22.968 8.1148 22.968 8.1148
\c 45.1824 9.246 52.712 25.0588 52.712 25.0588
\o
\s
\m -0.0004 0
\l 63.2644 0
\l 63.2644 63.868
\l -0.0004 63.868
\o
\i
\m 59.984 32.5484
\c 59.9376 32.6316 59.8432 32.7052 59.7856 32.782
\c 59.7888 32.7868 59.752 32.822 59.7424 32.8316
\c 59.5504 33.0796 59.3312 33.3244 59.048 33.558
\c 58.112 34.606 56.5888 36.614 56.36 38.9052
\c 55.4208 48.2844 51.0368 54.8204 43.6848 57.8172
\c 37.9728 60.1452 30.36 60.8332 22.9952 61.4988
\c 17.0576 62.0348 11.4496 62.542 7.4768 63.8684
\l 6.6992 61.9932
\c 6.7808 61.9516 14.792 57.9068 18.0016 53.27
\c 18.2832 52.8812 24.9648 43.6492 30.728 40.1916
\c 36.6304 36.6492 44.1488 35.5164 48.1024 35.158
\c 51.5248 34.846 55.6992 33.4812 57.472 32.2172
\l 35.4192 32.5276
\c 34.1936 32.8332 23.5616 35.662 16.8368 43.1804
\c 17.3728 44.0428 17.696 45.0524 17.696 46.142
\c 17.696 49.2652 15.168 51.7916 12.0496 51.7916
\c 8.9312 51.7916 6.4032 49.2652 6.4032 46.142
\c 6.4032 43.0252 8.9312 40.4972 12.0496 40.4972
\c 13.584 40.4972 14.9696 41.1132 15.9888 42.1052
\c 20.552 37.078 26.6272 34.1324 30.7344 32.5932
\l 11.1904 32.8668
\c 10.7056 35.494 8.4144 37.4828 5.648 37.4828
\c 2.528 37.4828 0 34.9564 0 31.838
\c 0 28.718 2.528 26.19 5.648 26.19
\c 8.6544 26.19 11.0896 28.5468 11.2608 31.5084
\l 30.504 31.2396
\c 23.6272 28.7676 17.4432 23.8268 15.1584 21.862
\c 14.2656 22.4524 13.1984 22.7996 12.048 22.7996
\c 8.9296 22.7996 6.4016 20.2716 6.4016 17.1516
\c 6.4016 14.0332 8.9296 11.5052 12.048 11.5052
\c 15.1664 11.5052 17.6944 14.0332 17.6944 17.1516
\c 17.6944 18.6252 17.1184 19.9548 16.1952 20.9596
\c 19.0832 23.4044 27.4752 29.9772 35.4928 31.166
\l 56.4928 30.878
\c 54.4048 29.8732 51.2064 28.9548 48.48 28.7068
\c 44.5248 28.3484 37.0096 27.2156 31.104 23.67
\c 25.344 20.2156 18.6592 10.9836 18.376 10.5932
\c 15.1664 5.958 7.1568 1.9116 7.0768 1.8716
\l 7.8512 -0.0004
\c 11.8256 1.3228 17.4336 1.83 23.3696 2.366
\c 30.736 3.0316 38.3504 3.718 44.0608 6.046
\c 51.4128 9.0428 55.7968 15.5804 56.736 24.9596
\c 56.9648 27.2492 58.4864 29.2588 59.4256 30.3052
\c 59.6272 30.4732 59.7936 30.6508 59.9456 30.8284
\l 63.2432 30.782
\l 63.264 32.1372
\l 59.984 32.5484
\o
\m 48.2864 37.182
\c 44.5056 37.526 37.3328 38.6028 31.7728 41.9356
\c 26.3728 45.1756 19.7168 54.366 19.6624 54.4428
\c 18.0336 56.7964 15.3952 58.9276 12.9936 60.5772
\c 16.0192 60.1116 19.3408 59.7868 22.8112 59.4732
\c 30.0256 58.8204 37.4864 58.1484 42.9152 55.9372
\c 49.528 53.2412 53.4784 47.2828 54.3376 38.702
\c 54.4512 37.5612 54.816 36.5052 55.2736 35.55
\c 52.9552 36.4076 50.2848 37.0012 48.2864 37.182
\o
\m 54.7136 25.1628
\c 53.8544 16.5804 49.904 10.6236 43.2928 7.9276
\c 37.864 5.7164 30.4032 5.0428 23.1872 4.39
\c 19.7168 4.0764 16.3968 3.7532 13.3696 3.2876
\c 15.7696 4.9372 18.4112 7.0684 20.0384 9.4204
\c 20.0928 9.4972 26.7504 18.6876 32.1504 21.9276
\c 37.7072 25.2652 44.8816 26.3388 48.6624 26.6812
\c 50.6608 26.8668 53.3296 27.4556 55.6496 28.3148
\c 55.192 27.3596 54.8272 26.3036 54.7136 25.1628
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian31.pgf <==
\r 0 0 48 48
\i
\m -3.828 -0.0472
\l 48.4248 -0.0472
\l 48.4248 51.498
\l -3.828 51.498
\o
\i
\m 48.425 46.0342
\c 48.425 46.0342 37.0624 51.4982 32.9155 36.6278
\c 32.9155 36.6278 40.8773 34.7174 43.1312 26.3206
\c 44.7813 20.175 41.2029 15.3654 36.2438 13.9542
\c 36.6773 20.2374 34.8062 24.8438 28.5155 28.815
\c 24.1342 31.5814 20.0312 32.2438 17.756 32.3782
\c 17.8437 36.7494 19.0843 41.9334 22.0282 47.9926
\l 0.4118 48.023
\l 0 26.3814
\c 6.3592 29.3062 11.7781 30.4678 16.3093 30.4662
\c 16.4843 26.4806 17.5594 22.2486 20.5155 18.7302
\c 26.0467 12.1446 32.3342 11.7974 34.2312 11.855
\c 32.7312 6.8678 27.9718 3.1926 21.2117 4.8182
\c 12.7594 6.8518 11.125 15.2534 11.125 15.2534
\c -3.8282 11.4278 1.3906 -0.0474 1.3906 -0.0474
\c 1.3906 -0.0474 0.3461 9.6902 6.956 11.0806
\c 6.956 11.0806 10.4936 2.8502 17.7344 1.6902
\c 26.1062 0.3526 34.5656 3.7206 36.0085 12.0278
\c 44.1843 13.1942 47.4843 21.4054 46.3342 29.7318
\c 45.3312 36.9958 37.1781 40.711 37.1781 40.711
\c 38.7093 47.2886 48.425 46.0342 48.425 46.0342
\o 
\m 16.2936 32.4006
\c 16.0501 32.3926 15.9093 32.3798 15.9093 32.3798
\c 15.9093 32.3798 10.0874 31.943 5.3875 30.3782
\l 5.7374 43.5926
\l 18.2562 43.423
\c 17.7968 41.8566 16.4147 37.471 16.2936 32.4006
\o 
\m 34.6125 13.6054
\c 33.2594 13.4358 31.8467 13.5094 30.4282 13.8614
\c 25.2686 15.1526 18.4064 20.415 17.8 30.423
\c 27.9187 29.8246 33.2499 23.215 34.428 18.0342
\c 34.7624 16.5478 34.8147 15.0438 34.6125 13.6054
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian32.pgf <==
\r 0 0 48 48
\i
\m 11.1991 40.7024
\c 11.1991 40.7024 3.0471 36.9872 2.0439 29.7232
\c 0.8951 21.3968 4.1927 13.1855 12.3687 12.0191
\c 13.8119 3.7119 22.2711 0.3439 30.6423 1.6815
\c 37.8855 2.8415 41.4231 11.0719 41.4231 11.0719
\c 48.0327 9.6815 46.9879 -0.0561 46.9879 -0.0561
\c 46.9879 -0.0561 52.2071 11.4191 37.2519 15.2448
\c 37.2519 15.2448 35.6199 6.8431 27.1671 4.8095
\c 20.4055 3.1839 15.6455 6.8591 14.1479 11.8463
\c 16.0439 11.7887 22.3303 12.1359 27.8631 18.7216
\c 30.8183 22.24 31.8935 26.472 32.0679 30.4576
\c 36.6007 30.4592 42.0199 29.2976 48.3783 26.3728
\l 47.9671 48.0144
\l 26.3495 47.984
\c 29.2951 41.9248 30.5335 36.7408 30.6215 32.3696
\c 28.3479 32.2352 24.2439 31.5728 19.8631 28.8064
\c 13.5719 24.8352 11.7015 20.2288 12.1335 13.9455
\c 7.1751 15.3568 3.5975 20.1664 5.2471 26.312
\c 7.5015 34.7088 15.4615 36.6192 15.4615 36.6192
\c 11.3159 51.4896 -0.0473 46.0256 -0.0473 46.0256
\c -0.0473 46.0256 9.6679 47.28 11.1991 40.7024
\o 
\m 30.1207 43.4144
\l 42.6407 43.584
\l 42.9895 30.3696
\c 38.2919 31.9344 32.4679 32.3712 32.4679 32.3712
\c 32.4679 32.3712 32.3271 32.384 32.0855 32.392
\c 31.9639 37.4624 30.5799 41.848 30.1207 43.4144
\o 
\m 13.9511 18.0256
\c 15.1287 23.2064 20.4583 29.816 30.5767 30.4144
\c 29.9735 20.4064 23.1095 15.144 17.9495 13.8527
\c 16.5319 13.5007 15.1175 13.4271 13.7671 13.5967
\c 13.5639 15.0352 13.6151 16.5392 13.9511 18.0256
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian33.pgf <==
\m 84.8086 8.6651
\c 83.647 13.2235 80.1158 18.3819 75.679 22.4907
\c 74.1446 23.9163 72.3238 25.5163 70.2422 27.1323
\c 74.1414 32.7995 76.1958 38.4603 75.8102 42.9035
\c 75.7206 43.8955 75.5478 44.7819 75.343 45.6155
\c 73.9846 53.5291 66.8582 55.3947 65.119 55.3979
\c 63.6294 55.3979 63.2038 54.4859 63.2038 54.4859
\c 63.2038 54.4859 62.5958 53.2651 64.0726 52.8315
\c 65.0262 52.5547 67.5926 53.0027 70.2022 50.9611
\c 71.5126 49.9371 72.3446 48.8059 72.8902 47.8395
\c 73.559 46.5019 74.0678 44.8523 74.2502 42.7643
\c 74.6006 38.7579 72.6294 33.4091 68.9926 28.0811
\c 63.3094 32.2779 55.8102 36.3867 46.5846 37.6587
\c 46.215 39.6635 46.0022 41.7003 45.9494 43.7579
\c 48.3686 46.1099 50.5702 48.5707 52.0758 51.0939
\c 54.1766 54.6059 53.7574 57.6283 52.8086 59.7547
\c 52.3382 61.0059 51.5398 62.0859 50.511 62.9195
\c 57.3734 75.8907 68.5862 80.1499 72.1606 81.5179
\c 75.743 82.8907 79.7302 81.6283 80.279 83.5307
\c 80.5286 84.3979 80.0422 85.4475 78.3094 85.2939
\c 76.527 85.1371 73.1926 83.7579 68.0086 81.0299
\c 61.5702 77.6507 54.1174 72.2747 49.4886 63.6539
\c 46.5718 65.2987 42.0166 65.9067 36.7014 59.6891
\c 35.6742 58.4859 34.4838 56.8027 33.2246 55.0283
\c 29.6118 49.9291 24.6678 42.9435 20.4038 43.2651
\c 17.4086 43.4907 16.4838 45.9931 16.6022 48.0715
\c 16.6278 48.4747 16.703 48.8619 16.8086 49.2491
\c 18.2998 52.6587 23.031 55.0155 27.0406 59.5243
\c 31.2102 64.2219 30.5974 68.1003 30.5974 68.1003
\c 30.5798 68.3915 30.6166 68.6251 30.6022 68.8779
\c 30.4918 70.6411 29.6086 71.9339 28.1142 72.5211
\c 25.8182 73.4203 22.5846 72.4091 20.0646 70.0027
\l 17.7846 67.6987
\c 14.8198 64.6219 11.4582 61.1339 9.3702 62.6411
\c 8.951 62.9371 8.7366 63.3371 8.7126 63.8683
\c 8.6918 64.2971 8.807 64.7995 9.0166 65.3307
\c 9.8006 66.8907 11.7398 68.4651 13.183 70.0891
\c 14.3478 71.3995 14.727 72.2251 14.943 72.8603
\c 15.3702 74.1195 15.1718 75.0747 15.1718 75.0747
\c 15.1622 75.1259 15.1302 75.1579 15.119 75.2027
\c 15.1062 75.2523 15.1078 75.3067 15.095 75.3579
\c 14.9142 76.0059 14.3142 77.1499 12.311 77.5099
\c 10.2918 77.8715 9.119 76.3979 8.1782 75.2091
\c 7.887 74.8427 7.631 74.5291 7.3862 74.2715
\c 7.3846 74.2715 6.5622 73.4331 5.5654 74.0891
\c 4.567 74.7403 6.0438 77.1307 5.5206 79.2155
\c 5.0006 81.3035 2.175 81.3931 1.4806 80.3035
\c 0.7846 79.2155 1.4342 78.4379 2.8262 78.4379
\c 4.2182 78.4379 3.2582 76.9115 2.8262 75.0891
\c 2.391 73.2635 3.415 71.5499 6.175 71.9163
\c 6.271 71.9259 6.3222 71.9675 6.4086 71.9899
\c 7.7558 72.1995 8.6758 73.3211 9.4054 74.2379
\c 10.3526 75.4299 10.9734 75.9835 12.0342 75.9675
\c 12.4854 75.9627 12.8534 75.8027 13.1302 75.5803
\c 13.2406 75.4587 13.3542 75.3435 13.4534 75.2027
\c 13.5062 75.1163 13.559 75.0267 13.5846 74.9371
\c 13.6502 74.7067 13.6422 74.4123 13.5654 74.0779
\c 12.9254 72.5131 9.671 70.3995 7.8022 67.4155
\c 6.3462 65.0939 7.1702 63.1403 7.4358 62.6315
\c 7.6534 62.1371 7.9862 61.7067 8.4534 61.3691
\c 11.6438 59.0715 15.5078 63.0811 18.9126 66.6123
\l 21.143 68.8715
\c 23.199 70.8315 25.8326 71.7339 27.543 71.0619
\c 28.463 70.7035 28.9702 69.9339 29.039 68.7787
\c 29.0582 68.4251 29.0214 68.0891 28.991 67.7467
\c 28.9286 67.4523 28.8726 67.1611 28.7766 66.8283
\c 27.6454 62.9163 20.255 58.4811 17.2998 54.8315
\c 14.3414 51.1819 15.0406 46.9195 15.0406 46.9195
\c 15.3334 44.3643 16.9414 41.9579 20.2854 41.7067
\c 25.4342 41.3195 30.4614 48.4203 34.5014 54.1211
\c 35.7398 55.8683 36.911 57.5227 37.8934 58.6683
\c 41.631 63.0443 45.2854 64.2507 48.7574 62.2683
\c 46.927 58.4619 45.6726 54.0347 45.2374 48.9275
\c 45.055 48.7627 44.895 48.6155 44.7094 48.4411
\c 41.415 45.3595 36.7414 41.1755 33.2902 37.4331
\c 16.4198 34.5723 8.063 22.6523 3.6966 13.1035
\c 1.2598 7.7755 0.063 4.3707 0.0022 2.5803
\c -0.057 0.8443 1.015 0.4155 1.871 0.7163
\c 3.7414 1.3659 2.2582 5.2779 3.4358 8.9275
\c 4.607 12.5819 8.2598 24.0571 20.911 31.6203
\c 24.583 33.8155 28.391 35.2907 32.2358 36.1803
\c 29.2294 32.3547 27.5638 26.8987 28.4278 22.5787
\c 28.6438 20.2091 29.4902 17.9243 30.9846 15.9467
\c 34.1302 11.7835 39.6118 9.5787 46.0294 9.8891
\c 49.4358 10.0491 53.3606 11.6283 57.2918 14.2251
\c 59.1382 12.0619 60.9606 10.1979 62.5686 8.6395
\c 66.9158 4.4363 72.2582 1.1915 76.8694 0.2811
\c 79.7174 -0.2805 82.767 -0.0277 84.207 1.2859
\c 85.5462 3.1035 85.5238 5.8571 84.8086 8.6651
\o 
\m 60.6854 31.9659
\c 63.4742 30.4283 65.9862 28.7403 68.2278 26.9995
\c 67.3878 25.8475 66.5014 24.6939 65.5158 23.5643
\c 62.943 20.6203 60.1718 18.1339 57.3958 16.1675
\c 55.6278 18.2331 53.8918 20.5259 52.287 23.0971
\c 49.6582 27.3019 47.7782 31.9179 46.7686 36.7323
\c 51.6294 35.9883 56.3414 34.3627 60.6854 31.9659
\o 
\m 45.6726 37.7691
\c 43.7238 37.9931 41.6934 38.0859 39.5958 38.0347
\c 41.4118 39.5979 43.2982 41.2475 45.111 42.9627
\c 45.2006 41.1707 45.3846 39.4363 45.6726 37.7691
\o 
\m 49.8278 61.4939
\c 50.7878 60.6155 51.431 59.4427 51.6678 58.0891
\c 51.5702 54.6411 49.6966 53.0027 46.2918 49.9003
\c 46.8214 53.7867 47.9926 57.6811 49.8278 61.4939
\o 
\m 45.9526 11.4507
\c 40.0614 11.1659 35.063 13.1467 32.2358 16.8907
\c 30.5366 19.1371 29.7638 21.8315 29.9686 24.5755
\c 30.1718 26.4395 31.0502 30.3163 34.775 33.7915
\c 35.8886 34.8267 37.167 35.9371 38.503 37.0891
\c 40.9606 37.2347 43.4118 37.1755 45.831 36.8619
\c 47.5654 27.9435 51.903 20.8203 56.2934 15.4219
\c 52.6566 13.0363 49.0598 11.5995 45.9526 11.4507
\o 
\m 80.1846 5.0907
\c 80.1846 5.0907 77.9478 2.8779 73.1254 4.2571
\c 69.7094 5.2315 63.9686 8.8907 58.4374 14.9931
\c 61.2758 17.0203 64.0934 19.5579 66.6934 22.5339
\c 67.6966 23.6859 68.5974 24.8507 69.4518 26.0155
\c 75.6614 20.8955 79.4934 15.4907 80.6358 12.1867
\c 82.2758 7.4459 80.1846 5.0907 80.1846 5.0907
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian34.pgf <==
\m 1.0873 1.2859
\c 2.5289 -0.0277 5.5769 -0.2805 8.4249 0.2811
\c 13.0361 1.1915 18.3785 4.4363 22.7273 8.6395
\c 24.3353 10.1979 26.1561 12.0619 28.0041 14.2251
\c 31.9353 11.6283 35.8601 10.0491 39.2665 9.8891
\c 45.6825 9.5787 51.1641 11.7835 54.3097 15.9467
\c 55.8057 17.9243 56.6521 20.2091 56.8601 22.5803
\c 57.7321 26.8987 56.0665 32.3547 53.0601 36.1803
\c 56.9033 35.2907 60.7113 33.8155 64.3849 31.6203
\c 77.0345 24.0571 80.6873 12.5819 81.8601 8.9275
\c 83.0361 5.2779 81.5529 1.3659 83.4233 0.7163
\c 84.2777 0.4155 85.3513 0.8443 85.2921 2.5803
\c 85.2313 4.3707 84.0345 7.7755 81.5993 13.1035
\c 77.2313 22.6523 68.8745 34.5723 52.0057 37.4331
\c 48.5529 41.1755 43.8793 45.3595 40.5865 48.4411
\c 40.4009 48.6155 40.2393 48.7627 40.0585 48.9275
\c 39.6217 54.0347 38.3673 58.4619 36.5385 62.2683
\c 40.0105 64.2507 43.6649 63.0443 47.4025 58.6683
\c 48.3849 57.5227 49.5545 55.8683 50.7945 54.1211
\c 54.8329 48.4203 59.8617 41.3195 65.0105 41.7067
\c 68.3529 41.9579 69.9609 44.3643 70.2233 46.9579
\c 70.2553 46.9195 70.9529 51.1819 67.9961 54.8315
\c 65.0393 58.4811 57.6505 62.9163 56.5193 66.8283
\c 56.4217 67.1611 56.3657 67.4523 56.3033 67.7467
\c 56.2745 68.0891 56.2361 68.4251 56.2569 68.7787
\c 56.3257 69.9339 56.8313 70.7035 57.7513 71.0619
\c 59.4633 71.7339 62.0953 70.8315 64.1513 68.8715
\l 66.3833 66.6123
\c 69.7881 63.0811 73.6521 59.0715 76.8409 61.3691
\c 77.3081 61.7067 77.6409 62.1371 77.8601 62.6315
\c 78.1257 63.1403 78.9481 65.0939 77.4921 67.4155
\c 75.6233 70.3995 72.3689 72.5131 71.7305 74.0779
\c 71.6537 74.4123 71.6457 74.7067 71.7097 74.9371
\c 71.7369 75.0267 71.7897 75.1163 71.8409 75.2027
\c 71.9417 75.3435 72.0553 75.4587 72.1641 75.5803
\c 72.4409 75.8027 72.8105 75.9627 73.2617 75.9675
\c 74.3225 75.9835 74.9433 75.4299 75.8889 74.2379
\c 76.6185 73.3211 77.5401 72.1995 78.8857 71.9899
\c 78.9721 71.9675 79.0233 71.9259 79.1209 71.9163
\c 81.8793 71.5499 82.9033 73.2635 82.4697 75.0891
\c 82.0361 76.9115 81.0761 78.4379 82.4697 78.4379
\c 83.8617 78.4379 84.5113 79.2155 83.8137 80.3035
\c 83.1209 81.3931 80.2937 81.3035 79.7737 79.2155
\c 79.2521 77.1307 80.7289 74.7403 79.7305 74.0891
\c 78.7337 73.4331 77.9113 74.2715 77.9113 74.2715
\c 77.6649 74.5291 77.4089 74.8427 77.1177 75.2091
\c 76.1769 76.3979 75.0041 77.8715 72.9849 77.5099
\c 70.9817 77.1499 70.3801 76.0059 70.2009 75.3579
\c 70.1881 75.3067 70.1897 75.2523 70.1769 75.2027
\c 70.1641 75.1579 70.1337 75.1259 70.1241 75.0747
\c 70.1241 75.0747 69.9257 74.1195 70.3513 72.8603
\c 70.5673 72.2251 70.9465 71.3995 72.1129 70.0891
\c 73.5545 68.4651 75.4937 66.8907 76.2777 65.3307
\c 76.4873 64.7995 76.6041 64.2971 76.5833 63.8683
\c 76.5577 63.3371 76.3449 62.9371 75.9257 62.6411
\c 73.8361 61.1339 70.4761 64.6219 67.5097 67.6987
\l 65.2297 70.0027
\c 62.7097 72.4091 59.4777 73.4203 57.1801 72.5211
\c 55.6857 71.9339 54.8041 70.6411 54.6921 68.8779
\c 54.6777 68.6251 54.7161 68.3915 54.7241 68.1435
\c 54.6969 68.1003 54.0841 64.2219 58.2553 59.5243
\c 62.2649 55.0155 66.9961 52.6587 68.4857 49.2491
\c 68.5929 48.8619 68.6681 48.4747 68.6921 48.0715
\c 68.8121 45.9931 67.8857 43.4907 64.8905 43.2651
\c 60.6265 42.9435 55.6825 49.9291 52.0713 55.0283
\c 50.8121 56.8027 49.6201 58.4859 48.5945 59.6891
\c 43.2777 65.9067 38.7241 65.2987 35.8073 63.6539
\c 31.1785 72.2747 23.7257 77.6507 17.2857 81.0299
\c 12.1017 83.7579 8.7673 85.1371 6.9865 85.2939
\c 5.2537 85.4475 4.7657 84.3979 5.0153 83.5307
\c 5.5641 81.6283 9.5513 82.8907 13.1353 81.5179
\c 16.7081 80.1499 27.9225 75.8907 34.7849 62.9195
\c 33.7545 62.0859 32.9561 61.0059 32.4857 59.7547
\c 31.5385 57.6283 31.1193 54.6059 33.2185 51.0939
\c 34.7257 48.5707 36.9273 46.1099 39.3449 43.7579
\c 39.2921 41.7003 39.0793 39.6635 38.7113 37.6587
\c 29.4841 36.3867 21.9865 32.2779 16.3017 28.0811
\c 12.6665 33.4091 10.6937 38.7579 11.0457 42.7643
\c 11.2265 44.8523 11.7369 46.5019 12.4057 47.8395
\c 12.9497 48.8059 13.7833 49.9371 15.0921 50.9611
\c 17.7017 53.0027 20.2697 52.5547 21.2217 52.8315
\c 22.6985 53.2651 22.0905 54.4859 22.0905 54.4859
\c 22.0905 54.4859 21.6665 55.3979 20.1769 55.3979
\c 18.4361 55.3947 11.3097 53.5291 9.9177 45.6155
\c 9.7449 44.7819 9.5737 43.8955 9.4841 42.9035
\c 9.0985 38.4603 11.1529 32.7995 15.0537 27.1323
\c 12.9705 25.5163 11.1497 23.9163 9.6153 22.4907
\c 5.1801 18.3819 1.6489 13.2235 0.4857 8.6651
\c -0.2295 5.8571 -0.2535 3.1035 1.0873 1.2859
\o 
\m 38.5273 36.7323
\c 37.5177 31.9179 35.6361 27.3019 33.0089 23.0971
\c 31.4041 20.5259 29.6681 18.2331 27.8985 16.1675
\c 25.1241 18.1339 22.3513 20.6203 19.7801 23.5643
\c 18.7945 24.6939 17.9065 25.8475 17.0681 26.9995
\c 19.3081 28.7403 21.8201 30.4283 24.6105 31.9659
\c 28.9529 34.3627 33.6665 35.9883 38.5273 36.7323
\o 
\m 40.1849 42.9627
\c 41.9977 41.2475 43.8825 39.5979 45.6985 38.0347
\c 43.6025 38.0859 41.5705 37.9931 39.6217 37.7691
\c 39.9113 39.4363 40.0937 41.1707 40.1849 42.9627
\o 
\m 39.0041 49.9003
\c 35.5993 53.0027 33.7257 54.6411 33.6265 58.0891
\c 33.8649 59.4427 34.5065 60.6155 35.4681 61.4939
\c 37.3017 57.6811 38.4745 53.7867 39.0041 49.9003
\o 
\m 29.0025 15.4219
\c 33.3929 20.8203 37.7305 27.9435 39.4649 36.8619
\c 41.8825 37.1755 44.3353 37.2347 46.7929 37.0891
\c 48.1289 35.9371 49.4073 34.8267 50.5209 33.7915
\c 54.2457 30.3163 55.1241 26.4395 55.3273 24.5755
\c 55.5321 21.8315 54.7577 19.1371 53.0601 16.8907
\c 50.2313 13.1467 45.2329 11.1659 39.3433 11.4507
\c 36.2345 11.5995 32.6377 13.0363 29.0025 15.4219
\o 
\m 4.6601 12.1867
\c 5.8025 15.4907 9.6329 20.8955 15.8441 26.0155
\c 16.6969 24.8507 17.5993 23.6859 18.6025 22.5339
\c 21.2025 19.5579 24.0185 17.0203 26.8585 14.9931
\c 21.3273 8.8907 15.5865 5.2315 12.1689 4.2571
\c 7.3449 2.8779 5.1097 5.0907 5.1097 5.0907
\c 5.1097 5.0907 3.0185 7.4459 4.6601 12.1867
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian35.pgf <==
\r 0 0 97 97
\i
\m 84.2873 91.5457
\c 67.3353 97.6737 51.1593 85.5665 41.5113 81.5025
\c 37.8473 79.9585 33.9945 78.9057 30.2425 78.3393
\c 30.1849 78.7841 30.1321 79.2369 30.1241 79.7217
\c 29.9513 89.1089 40.6793 92.7457 45.3257 93.4017
\c 48.3161 93.8241 50.4489 93.0593 52.4649 93.4017
\c 53.8041 93.6321 54.4233 95.0641 53.7881 96.1393
\c 52.8777 97.6801 48.5865 97.2801 44.7385 96.5329
\c 37.2281 95.0689 28.7321 88.7633 28.3849 80.9361
\c 28.3433 79.9633 28.3945 79.0241 28.5193 78.1185
\c 26.1721 77.8561 23.8921 77.8017 21.7369 77.9553
\c 20.8777 82.7889 19.0697 87.0465 16.2153 90.2401
\c 10.7433 96.3585 4.4137 92.7825 4.4137 92.7825
\c 4.4137 92.7825 0.8345 86.4529 6.9545 80.9809
\c 10.1481 78.1281 14.4073 76.3169 19.2393 75.4593
\c 19.3913 73.3057 19.3385 71.0241 19.0809 68.6769
\c 18.1705 68.8017 17.2329 68.8545 16.2585 68.8113
\c 8.4329 68.4625 2.1273 59.9665 0.6633 52.4561
\c -0.0887 48.6049 -0.4839 44.3153 1.0521 43.4049
\c 2.1289 42.7713 3.5641 43.3889 3.7929 44.7265
\c 4.1369 46.7457 3.3689 48.8801 3.7929 51.8689
\c 4.4505 56.5137 8.0873 67.2465 17.4761 67.0705
\c 17.9609 67.0625 18.4121 67.0113 18.8553 66.9521
\c 18.2921 63.2033 17.2361 59.3489 15.6905 55.6801
\c 11.6281 46.0337 -0.4791 29.8609 5.6505 12.9089
\c 11.7801 -4.0447 32.7753 -3.5231 38.9049 9.9089
\c 44.5641 22.3121 38.4105 35.5793 30.2697 38.1585
\c 31.1465 41.3697 31.6201 44.9681 31.4713 48.9889
\c 31.0809 59.5377 27.5689 65.6177 22.2137 67.8465
\c 22.3753 70.3249 22.3545 72.7457 22.1289 75.0673
\c 24.4489 74.8401 26.8713 74.8177 29.3481 74.9841
\c 31.5753 69.6289 37.6585 66.1121 48.2073 65.7217
\c 52.2281 65.5745 55.8265 66.0497 59.0361 66.9249
\c 61.6153 58.7841 74.8857 52.6321 87.2857 58.2897
\c 100.7161 64.4209 101.2377 85.4145 84.2873 91.5457
\o 
\m 37.9913 19.2993
\c 37.7881 9.2625 31.3753 4.2721 24.4713 3.6081
\c 24.0137 5.7889 23.8233 7.9249 23.9513 9.8113
\c 25.1017 9.7089 26.2793 9.8945 27.4281 10.4321
\c 33.2969 13.1681 32.2537 22.1681 25.8633 19.6897
\c 23.3193 18.7009 22.1945 16.1153 21.7881 13.2433
\c 19.3049 14.6977 17.9081 17.2977 17.3257 20.2145
\c 17.8537 20.5585 18.3945 20.9249 18.9545 21.3393
\c 22.9129 24.2833 27.2313 29.1553 29.6265 36.0737
\c 34.0985 34.7953 38.2089 30.0449 37.9913 19.2993
\o 
\m 24.3625 12.2977
\c 24.9049 14.4017 25.9449 15.9521 27.5593 16.4289
\c 31.0809 17.4705 29.5161 11.7345 25.0809 12.1249
\c 24.8249 12.1633 24.6073 12.2433 24.3625 12.2977
\o 
\m 20.2569 33.7745
\c 21.7129 35.3153 24.0905 36.3521 26.6329 36.4369
\c 24.6953 31.0977 21.3113 26.1969 17.0489 22.4833
\c 16.7865 26.8833 18.1049 31.4993 20.2569 33.7745
\o 
\m 28.4281 45.5121
\c 28.3593 43.1905 27.9753 40.8769 27.3401 38.6209
\c 18.8409 38.7953 15.1337 30.6657 15.0393 23.6017
\c 15.0281 22.6897 15.0953 21.8209 15.1929 20.9777
\c 13.4521 19.6737 11.5945 18.5665 9.6521 17.6897
\c 8.6809 16.8593 11.3113 16.8081 15.5065 19.1137
\c 16.4569 14.8673 18.7993 11.7713 21.5945 10.4689
\c 21.5673 7.6145 22.0073 4.9153 22.2729 3.5457
\c 16.7481 3.7425 11.2921 6.6241 8.7785 11.8641
\c 2.7817 24.3841 12.5609 36.1201 18.3001 50.7281
\c 20.2649 55.7297 21.5241 60.9265 22.0441 65.9489
\c 27.3993 63.0593 28.7081 54.9121 28.4281 45.5121
\o 
\m 9.1705 83.1985
\c 6.4313 86.5873 7.0201 90.1745 7.0201 90.1745
\c 7.0201 90.1745 10.6057 90.7633 13.9961 88.0241
\c 16.5897 85.9297 18.1993 82.4593 18.9097 78.2833
\c 14.7369 78.9969 11.2633 80.6065 9.1705 83.1985
\o 
\m 31.2473 75.1521
\c 36.2697 75.6721 41.4633 76.9313 46.4697 78.8977
\c 61.0729 84.6337 72.8105 94.4145 85.3289 88.4145
\c 90.5705 85.9009 93.4537 80.4449 93.6473 74.9185
\c 92.2809 75.1857 89.5817 75.6289 86.7289 75.6017
\c 85.4249 78.3921 82.3257 80.7361 78.0777 81.6897
\c 80.3881 85.8833 80.3385 88.5137 79.5049 87.5425
\c 78.6297 85.6017 77.5209 83.7425 76.2201 82.0017
\c 75.3721 82.1025 74.5033 82.1681 73.5929 82.1553
\c 66.5305 82.0625 58.3961 78.3521 58.5737 69.8561
\c 56.3177 69.2209 54.0057 68.8337 51.6841 68.7665
\c 42.2857 68.4833 34.1353 69.7953 31.2473 75.1521
\o 
\m 63.4217 76.9377
\c 65.6953 79.0897 70.3113 80.4081 74.7129 80.1457
\c 70.9945 75.8801 66.1001 72.4993 60.7561 70.5633
\c 60.8441 73.1041 61.8809 75.4801 63.4217 76.9377
\o 
\m 77.8953 59.2017
\c 67.1497 58.9841 62.3961 63.0977 61.1193 67.5681
\c 68.0377 69.9633 72.9113 74.2801 75.8537 78.2417
\c 76.2697 78.8001 76.6361 79.3393 76.9785 79.8673
\c 79.8969 79.2865 82.4969 77.8897 83.9529 75.4049
\c 81.0825 74.9969 78.4921 73.8737 77.5049 71.3313
\c 75.0265 64.9425 84.0265 63.8993 86.7625 69.7665
\c 87.3001 70.9137 87.4873 72.0945 87.3801 73.2449
\c 89.2665 73.3697 91.4073 73.1841 93.5849 72.7249
\c 92.9241 65.8177 87.9305 59.4049 77.8953 59.2017
\o 
\m 85.0665 72.1105
\c 85.4617 67.6801 79.7225 66.1137 80.7657 69.6369
\c 81.2425 71.2481 82.7913 72.2897 84.9001 72.8321
\c 84.9529 72.5905 85.0313 72.3713 85.0665 72.1105
\o
\s
\m 53.6409 62.4609
\l 46.5961 56.8545
\l 36.8185 60.5057
\l 40.4697 50.7281
\l 34.8617 43.6833
\l 44.2521 44.2049
\l 50.1193 34.0337
\l 52.0121 45.3137
\l 63.2921 47.2049
\l 53.1193 53.0737
\l 53.6409 62.4609
\o 
\m 54.9577 48.7809
\c 52.7033 48.4017 49.4633 47.8577 49.4633 47.8577
\c 49.4633 47.8577 48.9209 44.6209 48.5433 42.3681
\c 47.3785 44.3873 45.7593 47.1905 45.7593 47.1905
\c 45.7593 47.1905 42.8489 47.0321 40.8777 46.9217
\c 41.9705 48.2945 43.5337 50.2561 43.5337 50.2561
\c 43.5337 50.2561 42.2505 53.6977 41.4281 55.8993
\c 43.6281 55.0769 47.0665 53.7889 47.0665 53.7889
\c 47.0665 53.7889 49.0313 55.3553 50.4057 56.4449
\c 50.2953 54.4737 50.1353 51.5665 50.1353 51.5665
\c 50.1353 51.5665 52.9401 49.9457 54.9577 48.7809
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian36.pgf <==
\r 0 0 97 97
\i
\m 9.9085 58.2897
\c 22.3085 52.6321 35.5789 58.7841 38.1565 66.9249
\c 41.3677 66.0497 44.9645 65.5745 48.9869 65.7217
\c 59.5357 66.1121 65.6173 69.6289 67.8461 74.9841
\c 70.3229 74.8177 72.7453 74.8401 75.0653 75.0673
\c 74.8397 72.7457 74.8173 70.3249 74.9805 67.8465
\c 69.6237 65.6177 66.1133 59.5361 65.7229 48.9889
\c 65.5741 44.9681 66.0477 41.3713 66.9229 38.1585
\c 58.7837 35.5793 52.6285 22.3121 58.2877 9.9089
\c 64.4173 -3.5231 85.4125 -4.0447 91.5421 12.9089
\c 97.6733 29.8609 85.5645 46.0337 81.5021 55.6801
\c 79.9565 59.3489 78.9021 63.2017 78.3389 66.9521
\c 78.7821 67.0113 79.2333 67.0625 79.7181 67.0705
\c 89.1069 67.2465 92.7421 56.5137 93.4013 51.8689
\c 93.8237 48.8801 93.0573 46.7457 93.4013 44.7265
\c 93.6285 43.3889 95.0653 42.7713 96.1421 43.4049
\c 97.6781 44.3153 97.2829 48.6049 96.5309 52.4561
\c 95.0669 59.9665 88.7597 68.4625 80.9357 68.8113
\c 79.9597 68.8545 79.0221 68.8017 78.1133 68.6769
\c 77.8557 71.0241 77.8029 73.3057 77.9533 75.4593
\c 82.7869 76.3169 87.0461 78.1281 90.2397 80.9809
\c 96.3581 86.4529 92.7805 92.7825 92.7805 92.7825
\c 92.7805 92.7825 86.4509 96.3585 80.9789 90.2401
\c 78.1229 87.0465 76.3165 82.7889 75.4573 77.9553
\c 73.3021 77.8017 71.0205 77.8561 68.6749 78.1185
\c 68.7997 79.0241 68.8509 79.9633 68.8093 80.9377
\c 68.4605 88.7633 59.9661 95.0689 52.4557 96.5329
\c 48.6077 97.2801 44.3165 97.6801 43.4061 96.1393
\c 42.7709 95.0641 43.3885 93.6321 44.7261 93.4017
\c 46.7453 93.0593 48.8781 93.8241 51.8685 93.4017
\c 56.5149 92.7457 67.2429 89.1089 67.0701 79.7217
\c 67.0605 79.2369 67.0093 78.7841 66.9501 78.3409
\c 63.1981 78.9057 59.3453 79.9585 55.6829 81.5025
\c 46.0349 85.5665 29.8573 97.6737 12.9069 91.5457
\c -4.0451 85.4145 -3.5219 64.4209 9.9085 58.2897
\o 
\m 67.5677 36.0737
\c 69.9613 29.1553 74.2797 24.2833 78.2397 21.3409
\c 78.7997 20.9249 79.3405 20.5585 79.8685 20.2145
\c 79.2845 17.2977 77.8877 14.6977 75.4061 13.2433
\c 74.9981 16.1153 73.8749 18.7009 71.3309 19.6897
\c 64.9405 22.1681 63.8957 13.1681 69.7645 10.4321
\c 70.9149 9.8945 72.0909 9.7089 73.2429 9.8113
\c 73.3709 7.9249 73.1805 5.7889 72.7229 3.6081
\c 65.8173 4.2705 59.4061 9.2625 59.2029 19.2993
\c 58.9853 30.0449 63.0941 34.7953 67.5677 36.0737
\o 
\m 72.1133 12.1249
\c 67.6781 11.7345 66.1133 17.4705 69.6349 16.4289
\c 71.2493 15.9521 72.2877 14.4017 72.8301 12.2977
\c 72.5869 12.2433 72.3693 12.1633 72.1133 12.1249
\o 
\m 80.1453 22.4833
\c 75.8829 26.1969 72.4989 31.0977 70.5597 36.4369
\c 73.1037 36.3521 75.4797 35.3153 76.9373 33.7745
\c 79.0877 31.4993 80.4077 26.8833 80.1453 22.4833
\o 
\m 75.1485 65.9489
\c 75.6701 60.9265 76.9261 55.7297 78.8925 50.7281
\c 84.6317 36.1201 94.4125 24.3841 88.4157 11.8641
\c 85.9021 6.6241 80.4461 3.7425 74.9213 3.5457
\c 75.1869 4.9153 75.6253 7.6145 75.5997 10.4689
\c 78.3917 11.7697 80.7373 14.8673 81.6861 19.1137
\c 85.8829 16.8081 88.5133 16.8593 87.5421 17.6897
\c 85.5997 18.5665 83.7421 19.6737 82.0013 20.9777
\c 82.0989 21.8209 82.1645 22.6897 82.1533 23.6017
\c 82.0573 30.6657 78.3517 38.7953 69.8541 38.6209
\c 69.2173 40.8769 68.8333 43.1905 68.7645 45.5121
\c 68.4845 54.9121 69.7949 63.0593 75.1485 65.9489
\o 
\m 78.2829 78.2833
\c 78.9949 82.4593 80.6045 85.9297 83.1949 88.0241
\c 86.5885 90.7633 90.1741 90.1745 90.1741 90.1745
\c 90.1741 90.1745 90.7613 86.5873 88.0221 83.1985
\c 85.9293 80.6049 82.4573 78.9969 78.2829 78.2833
\o 
\m 45.5101 68.7665
\c 43.1885 68.8337 40.8749 69.2209 38.6189 69.8561
\c 38.7949 78.3521 30.6605 82.0625 23.6013 82.1553
\c 22.6893 82.1681 21.8205 82.1025 20.9741 82.0017
\c 19.6733 83.7425 18.5629 85.6017 17.6877 87.5425
\c 16.8557 88.5137 16.8061 85.8833 19.1165 81.6897
\c 14.8685 80.7361 11.7693 78.3921 10.4653 75.6017
\c 7.6125 75.6289 4.9133 75.1857 3.5453 74.9185
\c 3.7405 80.4449 6.6221 85.9009 11.8653 88.4145
\c 24.3837 94.4145 36.1213 84.6337 50.7229 78.8977
\c 55.7293 76.9313 60.9229 75.6705 65.9453 75.1521
\c 63.0573 69.7953 54.9085 68.4833 45.5101 68.7665
\o 
\m 36.4365 70.5633
\c 31.0925 72.4993 26.1981 75.8801 22.4797 80.1457
\c 26.8829 80.4081 31.4989 79.0897 33.7725 76.9361
\c 35.3133 75.4801 36.3485 73.1057 36.4365 70.5633
\o 
\m 3.6093 72.7249
\c 5.7869 73.1841 7.9261 73.3697 9.8125 73.2449
\c 9.7069 72.0945 9.8925 70.9137 10.4301 69.7665
\c 13.1677 63.8993 22.1677 64.9425 19.6877 71.3313
\c 18.7021 73.8737 16.1117 74.9969 13.2413 75.4049
\c 14.6957 77.8897 17.2957 79.2865 20.2157 79.8673
\c 20.5565 79.3393 20.9229 78.8001 21.3405 78.2417
\c 24.2829 74.2801 29.1549 69.9633 36.0749 67.5681
\c 34.7949 63.0977 30.0445 58.9841 19.2973 59.2017
\c 9.2605 59.4049 4.2701 65.8177 3.6093 72.7249
\o 
\m 12.2925 72.8321
\c 14.4029 72.2897 15.9501 71.2481 16.4269 69.6369
\c 17.4717 66.1137 11.7325 67.6801 12.1261 72.1105
\c 12.1613 72.3713 12.2413 72.5905 12.2925 72.8321
\o
\s
\m 44.0749 53.0737
\l 33.9021 47.2049
\l 45.1821 45.3137
\l 47.0749 34.0337
\l 52.9421 44.2049
\l 62.3309 43.6833
\l 56.7229 50.7281
\l 60.3757 60.5057
\l 50.5949 56.8545
\l 43.5517 62.4609
\l 44.0749 53.0737
\o 
\m 47.0573 51.5665
\c 47.0573 51.5665 46.8973 54.4737 46.7885 56.4449
\c 48.1613 55.3553 50.1261 53.7889 50.1261 53.7889
\c 50.1261 53.7889 53.5645 55.0769 55.7661 55.8993
\c 54.9421 53.6977 53.6573 50.2561 53.6573 50.2561
\c 53.6573 50.2561 55.2221 48.2945 56.3165 46.9217
\c 54.3453 47.0321 51.4333 47.1905 51.4333 47.1905
\c 51.4333 47.1905 49.8157 44.3873 48.6509 42.3681
\c 48.2733 44.6209 47.7293 47.8577 47.7293 47.8577
\c 47.7293 47.8577 44.4893 48.4017 42.2349 48.7809
\c 44.2541 49.9457 47.0573 51.5665 47.0573 51.5665
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian37.pgf <==
\r 0 0 104 104
\i
\m -4.1311 -0.2523
\l 105.4042 -0.2523
\l 105.4042 105.0378
\l -4.1311 105.0378
\o
\i
\m 99.7949 103.9072
\c 96.2317 103.9968 89.8413 102.4528 86.7965 100.104
\c 86.8573 100.1248 86.9005 100.1344 86.9581 100.1568
\c 85.9405 99.5232 85.0845 98.8368 84.3741 98.1296
\c 77.8189 103.0112 66.1261 105.0368 55.4125 103.1488
\c 46.5869 101.6304 39.2205 98.7872 33.1853 95.304
\c 26.6701 101.1552 15.2013 102.0496 7.3085 94.8768
\c -4.1315 84.488 -1.4723 66.376 12.0333 67.0768
\c 11.9341 63.6048 12.7933 60.9024 13.7757 59.0544
\c 13.8077 58.9856 13.8381 58.928 13.8749 58.856
\c 14.4013 57.6544 15.0525 56.6288 15.7773 55.7632
\c 12.7197 53.1024 9.5357 50.056 6.3821 46.2912
\c -0.7395 37.7952 -0.9459 25.8224 4.1213 19.6576
\c 2.0413 16.912 0.6525 13.1456 0.2061 8.6448
\c -0.5731 0.7328 1.0765 0.1264 1.5117 0.04
\c 2.9741 -0.2512 3.9453 0.9968 3.7725 4.8224
\c 3.6269 8.04 2.3117 14.5024 5.0653 18.688
\c 6.6349 17.1728 8.5757 16.12 10.9005 15.7776
\c 22.1165 14.1232 21.1101 24.1968 14.2045 24.5568
\c 10.6093 24.7424 7.4877 23.3648 5.0909 20.808
\c 3.8605 22.5088 2.9869 24.9456 2.8157 28.3824
\c 2.2173 40.328 10.8477 47.7152 18.1437 53.528
\c 21.1837 50.9232 25.8749 48.6832 32.8973 49.3984
\c 41.1629 50.2416 48.8381 56.3552 53.1165 63.0336
\c 58.3213 70.3856 57.8605 79.5392 53.0653 83.7616
\c 49.2941 87.088 43.2685 87.112 38.1661 85.0656
\c 38.1437 85.3568 38.1485 85.64 38.1149 85.9344
\c 37.8461 88.3328 37.0125 90.4784 35.7837 92.3392
\c 36.0189 92.4672 36.2541 92.6 36.4909 92.728
\c 36.6781 92.8256 36.8605 92.92 37.0493 93.0176
\c 39.6701 94.368 42.3437 95.5648 45.0109 96.6208
\c 51.6349 99.1792 58.0509 100.608 63.5869 100.976
\c 72.1565 101.5424 78.5181 99.2352 81.3773 97.9232
\c 82.0269 97.528 82.6221 97.1296 83.1485 96.728
\c 81.5757 94.6464 81.0477 92.6592 80.8941 91.856
\c 80.7917 91.3008 80.7405 90.7664 80.7405 90.2624
\c 80.7405 88.36 81.4269 86.8224 82.3949 85.8144
\c 82.3501 85.8272 82.3213 85.8368 82.2781 85.8496
\c 82.3677 85.7744 82.4573 85.7248 82.5469 85.6592
\c 82.9581 85.2672 83.4077 84.96 83.8829 84.768
\c 84.3517 84.5792 84.8205 84.5296 85.2813 84.5488
\c 88.1277 84.4272 89.8893 87.7952 89.4957 90.368
\c 89.1085 93.1152 87.5453 95.4912 85.2061 97.4624
\c 87.0925 99.2752 89.8109 100.7392 93.5277 101.512
\c 95.2269 101.7968 97.6717 102.0128 100.4477 101.6272
\c 104.2845 101.0944 105.4045 101.408 105.4045 102.5392
\c 105.4045 103.6704 103.3597 103.8256 99.7949 103.9072
\o 
\m 7.0733 20.7744
\c 11.3789 23.7728 18.5501 22.2096 16.8141 18.9936
\c 15.9917 17.4736 9.8349 15.8912 5.9565 19.8016
\c 6.2909 20.1488 6.6557 20.48 7.0733 20.7744
\o 
\m 13.9005 68.7312
\c 13.9197 68.848 13.9197 68.9568 13.9373 69.0736
\c 14.4141 72.1536 15.8413 75.2544 18.1261 78.3072
\c 18.2349 78.4512 18.3389 78.592 18.4493 78.7328
\c 18.9917 79.4304 19.5645 80.12 20.1933 80.8096
\c 20.2253 80.8416 20.2573 80.8768 20.2861 80.9088
\c 21.6493 82.3904 23.2269 83.8512 24.9949 85.2848
\c 26.9293 80.1104 24.0797 70.2048 13.9005 68.7312
\o 
\m 33.1357 79.9632
\c 34.2893 80.8912 35.4589 81.6768 36.6253 82.3408
\c 36.5373 81.1232 36.3757 79.8704 36.0269 78.5456
\c 34.5981 73.1056 31.5517 69.2928 27.5981 65.664
\c 27.5357 65.808 27.4637 65.9424 27.4093 66.0928
\c 26.1965 69.4 26.9661 75.0144 33.1357 79.9632
\o 
\m 28.4349 62.568
\c 30.1933 61.1232 32.9149 60.6016 36.7437 62.3744
\c 43.7869 65.6352 46.1997 73.0048 43.5917 72.7424
\c 40.9821 72.4816 40.5549 65.8992 35.4397 63.4832
\c 33.3885 62.5152 31.8125 62.4608 30.6605 62.6848
\c 30.1581 62.8512 29.6893 63.1136 29.2653 63.4496
\c 34.0797 68.7344 38.1597 75.3744 38.2413 83.168
\c 41.3949 84.6288 44.5101 85.1248 47.3261 84.5344
\c 48.6653 84.2544 49.8765 83.7056 50.9533 82.9936
\c 52.4573 81.8576 53.9133 79.9024 54.1517 76.5232
\c 54.5757 70.5824 49.8493 64.1984 44.5693 59.2416
\c 40.3293 55.2656 32.2093 49.4624 22.1469 52.5616
\c 21.2141 52.92 20.3181 53.3616 19.4781 53.896
\c 19.3149 53.9984 19.1821 54.1232 19.0269 54.2336
\c 19.9149 54.936 20.7821 55.6256 21.5933 56.2912
\c 23.7693 58.0688 26.1613 60.176 28.4349 62.568
\o 
\m 13.0749 94.9776
\c 19.9821 98.8704 27.1549 98.2208 31.7661 94.4928
\c 28.9261 92.7488 26.4301 90.8576 24.2285 88.9024
\c 23.4061 89.528 22.4445 89.9312 21.3341 90.0224
\c 12.8125 90.7168 8.9005 81.6752 8.8157 78.9792
\c 8.7277 76.2832 11.3373 76.6336 12.2925 78.9792
\c 13.2509 81.328 15.5101 89.4128 21.7661 88.3712
\c 22.2477 88.2912 22.6685 88.0928 23.0653 87.8416
\c 17.8717 82.9328 14.5949 77.704 13.1613 73.3296
\c 12.6077 71.6368 12.2957 70.072 12.1389 68.6144
\c 0.3933 68.6624 0.7005 88 13.0749 94.9776
\o 
\m 33.1581 82.112
\c 30.6189 79.9744 29.1357 77.8768 28.2461 76.2224
\c 26.3469 73.3568 25.7389 70.5184 25.9197 68.176
\c 25.9197 67.1136 26.1789 65.9264 26.6989 64.84
\c 23.7037 62.1936 20.2397 59.5776 16.5773 56.4448
\c 14.3341 59.1552 13.3837 62.8256 13.7485 67.2672
\c 14.0445 67.312 14.3341 67.3536 14.6397 67.4176
\c 26.1789 69.8384 28.9517 80.4688 26.2653 86.2512
\c 28.9277 88.2368 31.6573 90.0128 34.4093 91.5808
\c 35.7261 89.5904 36.5405 87.176 36.6669 84.4
\c 35.3949 83.7616 34.2061 82.9936 33.1581 82.112
\o 
\m 81.9229 91.6656
\c 82.2077 93.1888 82.9005 94.696 83.9533 96.0912
\c 86.0781 94.264 87.0381 92.5424 87.3805 91.7328
\c 87.7549 90.8512 87.9421 89.9808 87.9421 89.1776
\c 87.9421 88.3296 87.7341 87.5552 87.3181 86.9152
\c 86.5293 85.704 85.4189 85.2768 84.2701 85.7376
\c 82.9309 86.2736 81.7869 87.9344 81.7869 90.2496
\c 81.7869 90.6992 81.8285 91.1696 81.9229 91.6656
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian38.pgf <==
\r 0 0 104 104
\i
\m 0 -0.2523
\l 109.5353 -0.2523
\l 109.5353 105.0378
\l 0 105.0378
\o
\i
\m -0.0004 102.5392
\c -0.0004 101.408 1.1196 101.0944 4.9564 101.6272
\c 7.7324 102.0128 10.1772 101.7968 11.8764 101.512
\c 15.5932 100.7392 18.3116 99.2752 20.198 97.4624
\c 17.8588 95.4912 16.2956 93.1152 15.9084 90.368
\c 15.5148 87.7952 17.2764 84.4272 20.1228 84.5488
\c 20.5836 84.5296 21.0524 84.5792 21.5212 84.768
\c 21.9964 84.96 22.446 85.2672 22.8572 85.6592
\c 22.9484 85.7248 23.0364 85.7744 23.126 85.8496
\c 23.0844 85.8368 23.054 85.8272 23.0092 85.8144
\c 23.9772 86.8224 24.6636 88.36 24.6636 90.2624
\c 24.6636 90.7664 24.614 91.3008 24.51 91.856
\c 24.3564 92.6592 23.8284 94.6464 22.2556 96.728
\c 22.782 97.1296 23.3772 97.528 24.0268 97.9232
\c 26.8876 99.2352 33.2476 101.5424 41.8188 100.976
\c 47.3548 100.608 53.7676 99.1792 60.3932 96.6208
\c 63.0604 95.5648 65.734 94.368 68.3548 93.0176
\c 68.5436 92.92 68.726 92.8256 68.9132 92.728
\c 69.1516 92.6 69.3852 92.4672 69.622 92.3392
\c 68.3916 90.4784 67.558 88.3328 67.2892 85.9344
\c 67.2556 85.64 67.2604 85.3568 67.2364 85.0656
\c 62.1356 87.112 56.11 87.088 52.3388 83.7616
\c 47.5452 79.5392 47.0844 70.3856 52.2876 63.0336
\c 56.5644 56.3552 64.2412 50.2416 72.5068 49.3984
\c 79.5292 48.6832 84.222 50.9232 87.2604 53.528
\c 94.5564 47.7152 103.1868 40.328 102.5884 28.3824
\c 102.4172 24.9456 101.5436 22.5088 100.3132 20.808
\c 97.9164 23.3648 94.7948 24.7424 91.1996 24.5568
\c 84.294 24.1968 83.2876 14.1232 94.502 15.7776
\c 96.8284 16.12 98.7676 17.1728 100.3388 18.688
\c 103.0924 14.5024 101.7772 8.04 101.6316 4.8224
\c 101.4588 0.9968 102.43 -0.2512 103.8924 0.04
\c 104.3276 0.1264 105.9772 0.7328 105.198 8.6448
\c 104.7516 13.1456 103.3628 16.912 101.2844 19.6576
\c 106.3516 25.8224 106.1452 37.7952 99.022 46.2912
\c 95.8684 50.056 92.686 53.1024 89.6268 55.7632
\c 90.3516 56.6288 91.0028 57.6544 91.5292 58.856
\c 91.566 58.928 91.5964 58.9856 91.6284 59.0544
\c 92.6124 60.9024 93.47 63.6048 93.3708 67.0768
\c 106.8764 66.376 109.5356 84.488 98.0956 94.8768
\c 90.2028 102.0496 78.734 101.1552 72.2204 95.304
\c 66.1836 98.7872 58.8188 101.6304 49.9916 103.1488
\c 39.278 105.0368 27.5852 103.0112 21.03 98.1296
\c 20.3196 98.8368 19.4636 99.5232 18.446 100.1568
\c 18.502 100.1344 18.5484 100.1248 18.6076 100.104
\c 15.5628 102.4528 9.1724 103.9968 5.6092 103.9072
\c 2.0444 103.8256 -0.0004 103.6704 -0.0004 102.5392
\o 
\m 99.4476 19.8016
\c 95.5676 15.8912 89.414 17.4736 88.59 18.9936
\c 86.854 22.2096 94.0252 23.7728 98.3308 20.7744
\c 98.75 20.48 99.1132 20.1488 99.4476 19.8016
\o 
\m 80.4092 85.2848
\c 82.1772 83.8512 83.7548 82.3904 85.118 80.9088
\c 85.1484 80.8768 85.1788 80.8416 85.2108 80.8096
\c 85.8396 80.12 86.414 79.4304 86.9548 78.7328
\c 87.0652 78.592 87.1676 78.4512 87.278 78.3072
\c 89.5628 75.2544 90.99 72.1536 91.4668 69.0736
\c 91.486 68.9568 91.486 68.848 91.502 68.7312
\c 81.3244 70.2048 78.4748 80.1104 80.4092 85.2848
\o 
\m 77.9948 66.0928
\c 77.9404 65.9424 77.8684 65.808 77.806 65.664
\c 73.8524 69.2928 70.806 73.1056 69.3772 78.5456
\c 69.0284 79.8704 68.8668 81.1232 68.7788 82.3408
\c 69.9468 81.6768 71.1148 80.8912 72.2684 79.9632
\c 78.4364 75.0144 79.2076 69.4 77.9948 66.0928
\o 
\m 83.8108 56.2912
\c 84.622 55.6256 85.4892 54.936 86.3772 54.2336
\c 86.222 54.1232 86.0892 53.9984 85.926 53.896
\c 85.0876 53.3616 84.19 52.92 83.2572 52.5616
\c 73.1948 49.4624 65.0748 55.2656 60.8332 59.2416
\c 55.5548 64.1984 50.8284 70.5824 51.2524 76.5232
\c 51.4908 79.9024 52.9468 81.8576 54.4508 82.9936
\c 55.5276 83.7056 56.7388 84.2544 58.078 84.5344
\c 60.894 85.1248 64.0092 84.6288 67.1628 83.168
\c 67.2444 75.3744 71.3244 68.7344 76.1388 63.4496
\c 75.7148 63.1136 75.246 62.8512 74.7452 62.6848
\c 73.5916 62.4608 72.0172 62.5152 69.9644 63.4832
\c 64.8492 65.8992 64.422 72.4816 61.814 72.7424
\c 59.2044 73.0048 61.6172 65.6352 68.6604 62.3744
\c 72.4892 60.6016 75.2108 61.1232 76.9676 62.568
\c 79.2428 60.176 81.6332 58.0688 83.8108 56.2912
\o 
\m 93.2652 68.6144
\c 93.1084 70.072 92.7964 71.6368 92.2428 73.3296
\c 90.8092 77.704 87.5324 82.9328 82.3388 87.8416
\c 82.7356 88.0928 83.1564 88.2912 83.6364 88.3712
\c 89.894 89.4128 92.1548 81.328 93.1116 78.9792
\c 94.0668 76.6336 96.6764 76.2832 96.5884 78.9792
\c 96.502 81.6752 92.5916 90.7168 84.07 90.0224
\c 82.9596 89.9312 81.998 89.528 81.1756 88.9024
\c 78.974 90.8576 76.4796 92.7488 73.6364 94.4928
\c 78.2492 98.2208 85.422 98.8704 92.3292 94.9776
\c 104.702 88 105.0124 68.6624 93.2652 68.6144
\o 
\m 68.7372 84.4
\c 68.8636 87.176 69.6796 89.5904 70.9948 91.5808
\c 73.7484 90.0128 76.4764 88.2368 79.1388 86.2512
\c 76.4524 80.4688 79.2252 69.8384 90.7644 67.4176
\c 91.07 67.3536 91.3596 67.312 91.6556 67.2672
\c 92.022 62.8256 91.07 59.1552 88.8268 56.4448
\c 85.1644 59.5776 81.6988 62.1936 78.7052 64.84
\c 79.2252 65.9264 79.486 67.1136 79.486 68.1776
\c 79.6652 70.5184 79.0572 73.3568 77.158 76.2224
\c 76.2684 77.8768 74.7852 79.9744 72.246 82.112
\c 71.198 82.9936 70.0092 83.7616 68.7372 84.4
\o 
\m 23.6172 90.2496
\c 23.6172 87.9344 22.4732 86.2736 21.134 85.7376
\c 19.9852 85.2768 18.8748 85.704 18.0876 86.9152
\c 17.67 87.5552 17.462 88.3296 17.462 89.1776
\c 17.462 89.9808 17.6492 90.8512 18.0236 91.7328
\c 18.366 92.5424 19.326 94.264 21.4508 96.0912
\c 22.502 94.696 23.1964 93.1888 23.4828 91.6656
\c 23.5756 91.1696 23.6172 90.6992 23.6172 90.2496
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian39.pgf <==
\r 0 0 112 112
\i
\m 85.7538 112.3561
\c 72.6594 112.3865 62.237 103.8409 50.2114 97.0153
\c 49.0834 106.8857 46.4834 111.7865 46.4834 111.7865
\c 41.1154 108.9321 30.725 103.5657 30.725 103.5657
\c 33.325 99.6489 34.7842 95.3529 35.4162 90.9497
\c 31.805 90.2121 28.1682 90.0121 24.6674 90.3049
\c 23.8738 97.3513 20.9346 103.2937 17.3666 107.1065
\c 12.2082 112.6265 5.5506 113.8377 1.4738 111.0121
\c -1.3551 106.9353 -0.1423 100.2777 5.3778 95.1145
\c 9.1906 91.5513 15.133 88.6089 22.1778 87.8137
\c 22.4706 84.3145 22.2706 80.6777 21.533 77.0681
\c 17.1282 77.6953 12.8338 79.1545 8.9154 81.7577
\c 8.9154 81.7577 3.5506 71.3673 0.6977 66.0024
\c 0.6977 66.0024 5.597 63.4008 15.4674 62.276
\c 8.6434 50.2456 0.0977 39.8248 0.1297 26.7304
\c 0.1713 9.2648 9.949 -0.4408 23.4178 0.0152
\c 36.085 0.444 42.5986 8.4632 42.5986 17.7128
\c 42.5986 26.9608 35.7522 32.6408 27.9858 31.6424
\c 21.4018 30.7944 18.3858 25.996 17.7202 21.0728
\c 15.8578 25.292 16.0994 29.98 17.8242 35.0664
\c 19.493 39.9816 22.7458 45.4088 26.1618 50.708
\c 28.7986 54.804 30.8674 58.5448 32.493 62.0568
\c 37.301 62.38 42.0642 62.9 46.5282 63.6264
\c 45.7746 59.5512 44.9346 56.2232 44.1986 54.132
\c 44.1618 54.028 44.1234 53.9368 44.0882 53.8376
\c 39.6994 52.6952 36.157 51.012 33.8834 49.2616
\c 28.3298 44.9864 31.813 38.0152 38.1474 41.1176
\c 41.237 42.6296 43.7298 46.7768 45.6594 52.452
\c 47.6178 52.8568 49.8562 53.1512 52.4562 53.292
\c 54.1906 53.3864 55.813 53.4008 57.3458 53.3304
\c 57.3986 52.612 57.4674 51.8904 57.5538 51.1608
\c 59.2642 36.7752 69.8866 31.0728 76.2802 36.204
\c 81.7602 42.5656 75.7074 53.2184 61.3234 54.9304
\c 60.5858 55.0168 59.8562 55.0872 59.1346 55.14
\c 59.0738 56.6776 59.0946 58.2984 59.1906 60.0248
\c 59.3314 62.628 59.629 64.8648 60.0322 66.8216
\c 65.709 68.7545 69.853 71.2473 71.3682 74.3369
\c 74.4706 80.6729 67.4994 84.1545 63.2242 78.5993
\c 61.4754 76.3273 59.789 72.7849 58.6466 68.3961
\c 58.549 68.3577 58.453 68.3209 58.3522 68.2857
\c 56.2578 67.5496 52.9314 66.708 48.8578 65.9576
\c 49.5794 70.4185 50.101 75.1817 50.429 79.9881
\c 53.9426 81.6169 57.6802 83.6825 61.7746 86.3241
\c 67.0754 89.7401 72.5026 92.9913 77.4178 94.6585
\c 82.5058 96.3817 87.1938 96.6265 91.4114 94.7641
\c 86.4898 94.0969 81.6898 91.0825 80.8434 84.4985
\c 79.845 76.7305 85.5218 69.8857 94.7714 69.8857
\c 104.0194 69.8857 112.037 76.3993 112.4674 89.0633
\c 112.9234 102.5369 103.2194 112.3145 85.7538 112.3561
\o 
\m 34.8738 42.9448
\c 32.701 43.572 32.5922 46.6728 36.0178 48.7256
\c 37.9314 49.8776 40.2258 51.0248 43.341 51.892
\c 40.6498 45.3336 37.485 42.1864 34.8738 42.9448
\o 
\m 71.637 48.1944
\c 77.6466 43.0968 74.0018 38.4808 74.0018 38.4808
\c 74.0018 38.4808 69.3522 35.332 64.2898 40.8472
\c 61.1938 44.2184 59.709 48.2072 59.2578 53.1928
\c 64.2034 52.6968 68.1458 51.1528 71.637 48.1944
\o 
\m 63.7554 76.4681
\c 65.8114 79.8905 68.9122 79.7801 69.541 77.6105
\c 70.2978 74.9993 67.1506 71.8313 60.589 69.1449
\c 61.4594 72.2553 62.6066 74.5529 63.7554 76.4681
\o 
\m 33.9618 102.4617
\l 45.4514 108.5513
\c 46.8818 104.8185 47.7618 100.4921 48.237 95.9273
\c 46.9122 95.2121 45.5714 94.5097 44.1938 93.8585
\c 42.021 92.8313 39.7778 92.0265 37.509 91.4313
\c 36.4834 98.1321 33.9618 102.4617 33.9618 102.4617
\o 
\m 48.565 81.4489
\c 45.1538 80.0073 41.3298 78.7289 37.3154 77.8601
\c 37.6514 80.1561 37.8418 82.4265 37.917 84.7273
\c 37.9714 86.3289 37.9042 87.8473 37.7682 89.2873
\c 41.581 90.4009 45.061 91.9689 48.4146 93.7817
\c 48.7234 89.7289 48.7554 85.5465 48.565 81.4489
\o 
\m 9.4866 95.5721
\c 0.5809 101.9657 4.0242 108.4585 4.0242 108.4585
\c 4.0242 108.4585 10.517 111.8985 16.9122 102.9945
\c 19.4114 99.5129 21.0642 95.2537 21.8306 90.6537
\c 17.2306 91.4201 12.9714 93.0697 9.4866 95.5721
\o 
\m 24.8482 87.6313
\c 25.2866 87.6201 25.7122 87.5769 26.157 87.5801
\c 29.6114 87.6073 32.7362 88.0361 35.6594 88.7273
\c 35.9666 84.9481 35.709 81.1209 35.0674 77.4169
\c 31.3618 76.7753 27.5378 76.5193 23.757 76.8233
\c 24.4466 79.7481 24.877 82.8729 24.9042 86.3257
\c 24.9058 86.7721 24.8626 87.1945 24.8482 87.6313
\o 
\m 3.9346 67.028
\l 10.0242 78.5225
\c 10.0242 78.5225 14.3506 75.9993 21.0514 74.9769
\c 20.4546 72.7049 19.653 70.4617 18.6258 68.2873
\c 17.9746 66.9144 17.2738 65.5736 16.5602 64.2456
\c 11.9938 64.7224 7.6674 65.5976 3.9346 67.028
\o 
\m 20.6786 24.9048
\c 23.1906 29.8136 31.2034 30.6776 35.6338 27.188
\c 41.0002 22.9624 41.2306 13.604 36.6626 8.236
\c 33.9922 5.0968 29.2146 3.1128 24.1586 2.788
\c 23.3586 6.3608 23.0866 9.404 23.229 11.8392
\c 23.9346 11.5496 24.6498 11.3352 25.3586 11.204
\c 30.9538 10.1784 33.9218 15.2008 31.8658 18.74
\c 30.1346 21.7256 24.2578 22.1848 22.1634 16.684
\c 22.0194 16.308 21.8994 15.8904 21.7954 15.4552
\c 20.8098 16.388 19.9778 17.3544 19.2786 18.348
\c 19.2034 20.1224 19.4418 22.484 20.6786 24.9048
\o 
\m 23.4882 14.0232
\c 24.1394 17.4552 25.7874 19.1608 27.7586 18.8536
\c 31.2834 18.3048 29.2546 9.9144 23.4882 14.0232
\o 
\m 26.8434 55.732
\c 20.3362 45.228 14.6274 37.4632 14.285 27.8728
\c 14.0242 20.5704 17.3394 15.3288 21.405 12.788
\c 21.109 8.9096 21.6898 4.4232 21.941 2.7528
\c 19.0562 2.8504 16.1682 3.4968 13.5986 4.8136
\c 4.237 9.6088 0.1553 24.6664 5.2674 38.8344
\c 8.5522 47.9464 13.4882 54.8632 17.5922 62.0584
\c 21.1122 61.7592 25.1714 61.6488 29.8098 61.8936
\c 29.9202 61.9 30.0338 61.9064 30.1442 61.9144
\c 29.0722 59.5896 27.941 57.4984 26.8434 55.732
\o 
\m 31.0338 63.916
\c 26.9362 63.7288 22.7554 63.7608 18.7042 64.068
\c 20.5138 67.4232 22.0834 70.9001 23.1938 74.7145
\c 24.6354 74.5817 26.1538 74.5145 27.7554 74.5673
\c 30.0562 74.6393 32.3282 74.8313 34.6258 75.1689
\c 33.7554 71.1545 32.477 67.3272 31.0338 63.916
\o 
\m 33.3778 64.0472
\c 35.1042 68.1081 36.2306 71.8809 36.9314 75.5529
\c 40.6018 76.2537 44.3746 77.3833 48.437 79.1065
\c 48.125 74.2777 47.557 69.6441 46.8786 65.6072
\c 42.8402 64.9272 38.2066 64.3576 33.3778 64.0472
\o 
\m 58.141 66.2168
\c 57.4658 62.908 57.1042 59.204 57.2402 55.244
\c 53.2802 55.3784 49.5746 55.0184 46.269 54.3448
\c 47.149 57.2568 47.8978 60.5064 48.5186 63.964
\c 51.9778 64.588 55.2274 65.3352 58.141 66.2168
\o 
\m 84.6114 98.1977
\c 75.021 97.8569 67.2578 92.1465 56.7538 85.6393
\c 54.9842 84.5449 52.893 83.4137 50.5714 82.3401
\c 50.5778 82.4505 50.5858 82.5641 50.5906 82.6761
\c 50.8338 87.3113 50.725 91.3737 50.4242 94.8921
\c 57.6194 98.9945 64.5378 103.9305 73.6482 107.2169
\c 87.8178 112.3257 102.8786 108.2457 107.6722 98.8825
\c 108.9858 96.3145 109.6338 93.4249 109.733 90.5433
\c 108.0594 90.7929 103.5778 91.3753 99.6994 91.0793
\c 97.1554 95.1449 91.9122 98.4585 84.6114 98.1977
\o 
\m 93.6306 84.7257
\c 93.3202 86.6969 95.0258 88.3433 98.4626 88.9977
\c 102.5666 83.2297 94.181 81.2009 93.6306 84.7257
\o 
\m 104.2466 75.8217
\c 98.8802 71.2553 89.5186 71.4825 85.2978 76.8473
\c 81.8082 81.2809 82.669 89.2921 87.5778 91.8041
\c 89.997 93.0441 92.3602 93.2809 94.1362 93.2073
\c 95.1282 92.5049 96.093 91.6777 97.0258 90.6873
\c 96.5906 90.5865 96.1778 90.4633 95.7986 90.3225
\c 90.2994 88.2233 90.7602 82.3481 93.7458 80.6153
\c 97.2834 78.5593 102.3058 81.5289 101.2802 87.1241
\c 101.1506 87.8345 100.9346 88.5497 100.645 89.2553
\c 103.0802 89.3977 106.1234 89.1241 109.6978 88.3273
\c 109.3714 83.2697 107.3826 78.4905 104.2466 75.8217
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian4.pgf <==
\m 130.5352 68.7379
\c 129.6149 68.7028 125.7775 68.5546 120.8404 68.3791
\c 120.4153 82.0673 114.9673 94.4725 106.2708 103.8202
\c 109.8508 107.1428 112.6314 109.7245 113.3021 110.3407
\c 115.642 112.4894 113.2943 116.2059 110.3422 113.3084
\c 109.5155 112.4933 106.9611 109.7947 103.7399 106.359
\c 94.4428 115.1218 82.104 120.5971 68.5016 120.9753
\c 68.6498 125.6668 68.7512 129.3832 68.7395 130.5376
\c 68.7005 134.6791 64.4185 133.712 64.5511 130.5376
\c 64.5901 129.6211 64.7305 125.8306 64.9138 120.9441
\c 51.3153 120.4099 39.0076 114.8137 29.7963 105.9261
\c 26.3099 109.6738 23.584 112.6064 22.9483 113.3084
\c 20.7996 115.6443 17.0831 113.2928 19.9884 110.3407
\c 20.8269 109.4827 23.7049 106.7607 27.3317 103.3601
\c 18.8731 94.0669 13.5889 81.8333 13.1716 68.3518
\c 7.8796 68.5429 3.7186 68.695 2.7553 68.7379
\c -0.4191 68.8744 -1.3862 64.5846 2.7553 64.5535
\c 3.9799 64.5418 8.0668 64.6548 13.1755 64.8186
\c 13.6201 51.3839 18.9004 39.1971 27.3317 29.9313
\c 23.7049 26.5307 20.8269 23.8086 19.9845 22.9507
\c 17.0831 19.9908 20.7996 17.647 22.9483 19.9869
\c 23.584 20.681 26.3099 23.6176 29.7963 27.3652
\c 39.0076 18.4777 51.3153 12.8815 64.9138 12.3472
\c 64.7305 7.4608 64.5901 3.6702 64.5511 2.7538
\c 64.4185 -0.4206 68.7005 -1.3839 68.7395 2.7538
\c 68.7512 3.9081 68.6498 7.6207 68.5016 12.3199
\c 82.104 12.6943 94.4428 18.1696 103.7399 26.9324
\c 106.9611 23.5006 109.5155 20.7941 110.3422 19.9869
\c 113.2982 17.0854 115.642 20.798 113.3021 22.9507
\c 112.6314 23.5669 109.8508 26.1485 106.2708 29.4711
\c 114.94 38.7877 120.3763 51.1538 120.8365 64.7952
\c 125.5981 64.6431 129.3692 64.5418 130.5352 64.5535
\c 134.6768 64.5846 133.7096 68.8744 130.5352 68.7379
\o
\m 117.3852 68.2465
\c 107.277 67.88 94.6417 67.4198 90.9681 67.2872
\c 90.8083 73.5229 88.3046 79.1815 84.2956 83.3893
\c 86.9943 85.8969 96.3147 94.5622 103.736 101.4648
\c 111.8826 92.7098 116.9835 81.0807 117.3852 68.2465
\o
\m 67.008 45.2145
\c 55.3047 45.2145 45.7815 54.8313 45.7815 66.6476
\c 45.7815 78.46 55.3047 88.0769 67.008 88.0769
\c 78.7112 88.0769 88.2305 78.46 88.2305 66.6476
\c 88.2305 54.8313 78.7112 45.2145 67.008 45.2145
\o
\m 101.3727 103.8358
\c 94.4233 96.4068 85.7581 87.0707 83.2739 84.3916
\c 79.0855 88.2953 73.5401 90.7209 67.4291 90.8262
\c 67.5578 94.3087 68.0414 107.2247 68.3846 117.5162
\c 81.1212 117.1653 92.6723 112.0371 101.3727 103.8358
\o 
\m 65.0386 117.485
\c 65.4168 107.1935 65.8848 94.2346 66.0096 90.7989
\c 59.887 90.5454 54.3493 87.9833 50.2428 83.9314
\c 48.2852 86.0334 39.3235 95.6658 32.1479 103.3874
\c 40.7703 111.7251 52.298 116.982 65.0386 117.485
\o
\m 29.8548 100.9929
\c 37.6037 93.751 47.2517 84.8011 49.2913 82.9136
\c 45.5319 78.7564 43.1882 73.2811 43.04 67.2599
\c 40.6611 67.3457 27.3629 67.8293 16.6307 68.2231
\c 17.0129 80.8389 21.9539 92.2925 29.8548 100.9929
\o
\m 16.6385 64.9356
\c 27.4019 65.2944 40.6845 65.7936 43.0478 65.8794
\c 43.2349 59.9205 45.5631 54.5037 49.2913 50.3778
\c 47.2556 48.4864 37.6076 39.5403 29.8548 32.2984
\c 21.9851 40.9676 17.0519 52.3706 16.6385 64.9356
\o
\m 32.1518 29.904
\c 39.3274 37.6255 48.2852 47.258 50.2428 49.3638
\c 54.3493 45.312 59.887 42.7498 66.0096 42.4924
\c 65.8848 39.0567 65.4168 26.09 65.0386 15.8063
\c 52.3019 16.3094 40.7742 21.5663 32.1518 29.904
\o
\m 68.3846 15.779
\c 68.0414 26.0666 67.5578 38.9827 67.4291 42.4651
\c 73.5401 42.5704 79.0855 45 83.2739 48.9037
\c 85.7581 46.2206 94.4233 36.8846 101.3727 29.4555
\c 92.6723 21.2543 81.1212 16.1261 68.3846 15.779
\o
\m 103.736 31.8266
\c 96.3108 38.7253 86.9865 47.3984 84.2917 49.902
\c 88.2695 54.0748 90.7654 59.6748 90.9603 65.856
\c 94.6222 65.7195 107.2419 65.2437 117.3774 64.9083
\c 116.9445 52.1288 111.8514 40.5465 103.736 31.8266
\o
\s
\m 78.2705 77.2394
\l 58.0541 77.2394
\c 57.4145 77.2394 56.8958 76.7207 56.8958 76.0851
\l 56.8958 56.4419
\c 56.8958 55.8024 57.4145 55.2837 58.0541 55.2837
\l 78.2705 55.2837
\c 78.914 55.2837 79.4248 55.8024 79.4248 56.4419
\l 79.4248 76.0851
\c 79.4248 76.7207 78.914 77.2394 78.2705 77.2394
\o
\m 77.1201 57.5963
\c 75.1858 57.5963 61.1388 57.5963 59.2084 57.5963
\c 59.2084 59.5149 59.2084 73.0121 59.2084 74.9268
\c 61.1388 74.9268 75.1858 74.9268 77.1201 74.9268
\c 77.1201 73.0121 77.1201 59.5149 77.1201 57.5963
\o
\s
\m 100.7098 75.4065
\c 102.6246 75.4065 104.1767 76.9625 104.1767 78.8773
\c 104.1767 80.7882 102.6246 82.3403 100.7098 82.3403
\c 98.795 82.3403 97.2429 80.7882 97.2429 78.8773
\c 97.2429 76.9625 98.795 75.4065 100.7098 75.4065
\o
\s
\m 34.8465 55.3851
\c 32.9279 55.3851 31.3796 53.8291 31.3796 51.9182
\c 31.3796 50.0034 32.9279 48.4474 34.8465 48.4474
\c 36.7613 48.4474 38.3134 50.0034 38.3134 51.9182
\c 38.3134 53.8291 36.7613 55.3851 34.8465 55.3851
\o
\s
\m 98.1476 49.1923
\c 99.5008 47.8351 101.6925 47.839 103.0457 49.1923
\c 104.4029 50.5416 104.4029 52.741 103.0457 54.0943
\c 101.6925 55.4475 99.4969 55.4436 98.1476 54.0943
\c 96.7905 52.741 96.7905 50.5416 98.1476 49.1923
\o
\s
\m 37.4126 81.6032
\c 36.0555 82.9565 33.8638 82.9565 32.5067 81.6032
\c 31.1535 80.25 31.1535 78.0506 32.5067 76.6973
\c 33.8638 75.3441 36.0555 75.348 37.4126 76.6973
\c 38.7658 78.0506 38.7658 80.25 37.4126 81.6032
\o
\s
\m 81.2616 35.9291
\c 79.3468 35.9291 77.7908 34.3809 77.7908 32.4661
\c 77.7908 30.5474 79.3468 28.9992 81.2577 28.9992
\c 83.1725 28.9992 84.7285 30.5513 84.7285 32.4661
\c 84.7285 34.3809 83.1725 35.9291 81.2616 35.9291
\o
\s
\m 54.2947 94.8547
\c 56.2095 94.8625 57.7694 96.4107 57.7694 98.3255
\c 57.7694 100.2403 56.2095 101.7885 54.2986 101.7885
\c 52.3877 101.7885 50.8278 100.2403 50.8278 98.3255
\c 50.8278 96.4107 52.3877 94.8625 54.2947 94.8547
\o
\s
\m 56.4786 35.0244
\c 55.1215 36.3776 52.9259 36.3815 51.5727 35.0244
\c 50.2194 33.6751 50.2194 31.4756 51.5766 30.1224
\c 52.9259 28.7731 55.1215 28.7731 56.4786 30.1224
\c 57.8279 31.4834 57.8279 33.6751 56.4786 35.0244
\o
\s
\m 79.0777 95.7594
\c 80.4349 94.4101 82.6304 94.4023 83.9837 95.7594
\c 85.333 97.1126 85.333 99.3121 83.9837 100.6653
\c 82.6304 102.0147 80.4349 102.0147 79.0777 100.6653
\c 77.7284 99.3082 77.7284 97.1165 79.0777 95.7594
\o
\s
\endinput 


==> 0_packages/pgfornament/vectorian/vectorian40.pgf <==
\r 0 0 112 112
\i
\m 0.0152 89.0633
\c 0.4424 76.3993 8.4632 69.8857 17.7112 69.8857
\c 26.9608 69.8857 32.636 76.7305 31.636 84.4985
\c 30.7928 91.0825 25.9928 94.0969 21.0712 94.7641
\c 25.2888 96.6265 29.9768 96.3817 35.0648 94.6585
\c 39.98 92.9913 45.4072 89.7401 50.7048 86.3241
\c 54.8025 83.6825 58.5401 81.6169 62.0537 79.9881
\c 62.3817 75.1817 62.9017 70.4185 63.6249 65.9576
\c 59.5513 66.708 56.2233 67.5496 54.1305 68.2857
\c 54.0297 68.3209 53.9337 68.3577 53.8345 68.3961
\c 52.6921 72.7849 51.0072 76.3273 49.2584 78.5993
\c 44.9832 84.1545 38.012 80.6729 41.1144 74.3369
\c 42.6296 71.2473 46.7704 68.7545 52.4505 66.8216
\c 52.8537 64.8648 53.1513 62.628 53.2921 60.0248
\c 53.3881 58.2984 53.4089 56.6776 53.3481 55.14
\c 52.6265 55.0872 51.8969 55.0168 51.1593 54.9304
\c 36.7736 53.2184 30.7224 42.5656 36.2024 36.204
\c 42.596 31.0728 53.2185 36.7752 54.9289 51.1608
\c 55.0153 51.8904 55.0841 52.612 55.1369 53.3304
\c 56.6697 53.4008 58.2921 53.3864 60.0265 53.292
\c 62.6265 53.1512 64.8649 52.8568 66.8233 52.452
\c 68.7529 46.7768 71.2457 42.6296 74.3353 41.1176
\c 80.6697 38.0152 84.1529 44.9864 78.5993 49.2616
\c 76.3257 51.012 72.7833 52.6952 68.3945 53.8376
\c 68.3593 53.9368 68.3209 54.028 68.2841 54.132
\c 67.5481 56.2232 66.7049 59.5512 65.9545 63.6264
\c 70.4185 62.9 75.1817 62.38 79.9897 62.0568
\c 81.6153 58.5448 83.6841 54.804 86.3209 50.708
\c 89.7369 45.4088 92.9897 39.9816 94.6585 35.0664
\c 96.3833 29.98 96.6249 25.292 94.7625 21.0728
\c 94.0969 25.996 91.0809 30.7944 84.4969 31.6424
\c 76.7305 32.6408 69.8841 26.9608 69.8841 17.7128
\c 69.8841 8.4632 76.3977 0.444 89.0649 0.0152
\c 102.5337 -0.4408 112.3113 9.2648 112.3529 26.7304
\c 112.3849 39.8248 103.8361 50.2456 97.0153 62.276
\c 106.8857 63.4008 111.7849 66.0024 111.7849 66.0024
\c 108.9321 71.3673 103.5657 81.7577 103.5657 81.7577
\c 99.6489 79.1545 95.3545 77.6953 90.9497 77.0681
\c 90.2121 80.6777 90.0121 84.3145 90.3033 87.8137
\c 97.3497 88.6089 103.2921 91.5513 107.1033 95.1145
\c 112.6233 100.2777 113.8361 106.9353 111.0089 111.0121
\c 106.9321 113.8377 100.2745 112.6265 95.1161 107.1065
\c 91.5481 103.2937 88.6089 97.3513 87.8153 90.3049
\c 84.3145 90.0121 80.6777 90.2121 77.0665 90.9497
\c 77.6969 95.3529 79.1561 99.6489 81.7561 103.5657
\c 81.7561 103.5657 71.3657 108.9321 65.9993 111.7865
\c 65.9993 111.7865 63.3993 106.8857 62.2713 97.0153
\c 50.2424 103.8409 39.8232 112.3865 26.7288 112.3561
\c 9.2632 112.3145 -0.4408 102.5369 0.0152 89.0633
\o 
\m 69.1417 51.892
\c 72.2569 51.0248 74.5513 49.8776 76.4649 48.7256
\c 79.8905 46.6728 79.7817 43.572 77.6089 42.9448
\c 74.9977 42.1864 71.8313 45.3336 69.1417 51.892
\o 
\m 53.2233 53.1928
\c 52.7737 48.2072 51.2889 44.2184 48.1928 40.8472
\c 43.1304 35.332 38.4808 38.4808 38.4808 38.4808
\c 38.4808 38.4808 34.8344 43.0968 40.8456 48.1944
\c 44.3368 51.1528 48.2792 52.6968 53.2233 53.1928
\o 
\m 51.8937 69.1449
\c 45.332 71.8313 42.1848 74.9993 42.9416 77.6105
\c 43.5688 79.7801 46.6712 79.8905 48.7272 76.4681
\c 49.876 74.5529 51.0232 72.2553 51.8937 69.1449
\o 
\m 74.9737 91.4313
\c 72.7049 92.0265 70.4617 92.8313 68.2889 93.8585
\c 66.9113 94.5097 65.5705 95.2121 64.2457 95.9273
\c 64.7209 100.4921 65.6009 104.8185 67.0297 108.5513
\l 78.5209 102.4617
\c 78.5209 102.4617 75.9993 98.1321 74.9737 91.4313
\o 
\m 64.0681 93.7817
\c 67.4217 91.9689 70.9001 90.4009 74.7145 89.2873
\c 74.5785 87.8473 74.5113 86.3289 74.5641 84.7273
\c 74.6393 82.4265 74.8297 80.1561 75.1657 77.8601
\c 71.1529 78.7289 67.3289 80.0073 63.9177 81.4489
\c 63.7273 85.5465 63.7593 89.7289 64.0681 93.7817
\o 
\m 90.6521 90.6537
\c 91.4185 95.2537 93.0713 99.5129 95.5705 102.9945
\c 101.9641 111.8985 108.4585 108.4585 108.4585 108.4585
\c 108.4585 108.4585 111.9001 101.9657 102.9961 95.5721
\c 99.5113 93.0697 95.2521 91.4201 90.6521 90.6537
\o 
\m 87.5785 86.3257
\c 87.6057 82.8729 88.0345 79.7481 88.7257 76.8233
\c 84.9449 76.5193 81.1209 76.7753 77.4153 77.4169
\c 76.7737 81.1209 76.5161 84.9481 76.8233 88.7273
\c 79.7465 88.0361 82.8713 87.6073 86.3257 87.5801
\c 86.7705 87.5769 87.1961 87.6201 87.6329 87.6313
\c 87.6201 87.1945 87.5737 86.7721 87.5785 86.3257
\o 
\m 95.9225 64.2456
\c 95.2089 65.5736 94.5049 66.9144 93.8569 68.2873
\c 92.8297 70.4617 92.0281 72.7049 91.4297 74.9769
\c 98.1321 75.9993 102.4585 78.5225 102.4585 78.5225
\l 108.5481 67.028
\c 104.8153 65.5976 100.4889 64.7224 95.9225 64.2456
\o 
\m 93.2041 18.348
\c 92.5033 17.3544 91.6729 16.388 90.6873 15.4552
\c 90.5833 15.8904 90.4633 16.308 90.3193 16.684
\c 88.2249 22.1848 82.3481 21.7256 80.6169 18.74
\c 78.5609 15.2008 81.5289 10.1784 87.1241 11.204
\c 87.8313 11.3352 88.5481 11.5496 89.2537 11.8392
\c 89.3961 9.404 89.1241 6.3608 88.3241 2.788
\c 83.2681 3.1128 78.4889 5.0968 75.8201 8.236
\c 71.2521 13.604 71.4825 22.9624 76.8489 27.188
\c 81.2793 30.6776 89.2921 29.8136 91.8041 24.9048
\c 93.0409 22.484 93.2793 20.1224 93.2041 18.348
\o 
\m 84.7241 18.8536
\c 86.6953 19.1608 88.3433 17.4552 88.9945 14.0232
\c 83.2265 9.9144 81.1993 18.3048 84.7241 18.8536
\o 
\m 82.3385 61.9144
\c 82.4489 61.9064 82.5625 61.9 82.6729 61.8936
\c 87.3081 61.6488 91.3689 61.7592 94.8905 62.0584
\c 98.9945 54.8632 103.9305 47.9464 107.2153 38.8344
\c 112.3273 24.6664 108.2425 9.6088 98.8841 4.8136
\c 96.3145 3.4968 93.4265 2.8504 90.5417 2.7528
\c 90.7929 4.4232 91.3737 8.9096 91.0777 12.788
\c 95.1433 15.3288 98.4585 20.5704 98.1977 27.8728
\c 97.8553 37.4632 92.1465 45.228 85.6393 55.732
\c 84.5417 57.4984 83.4105 59.5896 82.3385 61.9144
\o 
\m 77.8569 75.1689
\c 80.1545 74.8313 82.4265 74.6393 84.7273 74.5673
\c 86.3289 74.5145 87.8473 74.5817 89.2889 74.7145
\c 90.3993 70.9001 91.9673 67.4232 93.7785 64.068
\c 89.7273 63.7608 85.5465 63.7288 81.4489 63.916
\c 80.0057 67.3272 78.7273 71.1545 77.8569 75.1689
\o 
\m 65.6041 65.6072
\c 64.9257 69.6441 64.3561 74.2777 64.0425 79.1065
\c 68.1081 77.3833 71.8809 76.2537 75.5513 75.5529
\c 76.2521 71.8809 77.3785 68.1081 79.1049 64.0472
\c 74.2761 64.3576 69.6425 64.9272 65.6041 65.6072
\o 
\m 63.9625 63.964
\c 64.5849 60.5064 65.3337 57.2568 66.2137 54.3448
\c 62.9049 55.0184 59.2025 55.3784 55.2393 55.244
\c 55.3769 59.204 55.0169 62.908 54.3417 66.2168
\c 57.2553 65.3352 60.5033 64.588 63.9625 63.964
\o 
\m 12.7832 91.0793
\c 8.9048 91.3753 4.4232 90.7929 2.7496 90.5433
\c 2.8488 93.4249 3.4968 96.3145 4.8104 98.8825
\c 9.604 108.2457 24.6648 112.3257 38.8328 107.2169
\c 47.9448 103.9305 54.8633 98.9945 62.0585 94.8921
\c 61.7561 91.3737 61.6489 87.3113 61.8921 82.6761
\c 61.8969 82.5641 61.9033 82.4505 61.9113 82.3401
\c 59.5897 83.4137 57.4969 84.5449 55.7289 85.6393
\c 45.2232 92.1465 37.4616 97.8569 27.8712 98.1977
\c 20.5688 98.4585 15.3272 95.1449 12.7832 91.0793
\o 
\m 14.02 88.9977
\c 17.4568 88.3433 19.1624 86.6969 18.852 84.7257
\c 18.3 81.2009 9.916 83.2297 14.02 88.9977
\o 
\m 2.7848 88.3273
\c 6.3592 89.1241 9.4024 89.3977 11.836 89.2553
\c 11.548 88.5497 11.332 87.8345 11.2024 87.1241
\c 10.1736 81.5289 15.1992 78.5593 18.7368 80.6153
\c 21.7224 82.3481 22.1832 88.2233 16.684 90.3225
\c 16.3048 90.4633 15.892 90.5865 15.4568 90.6873
\c 16.3896 91.6777 17.3544 92.5049 18.3464 93.2073
\c 20.1224 93.2809 22.4856 93.0441 24.9048 91.8041
\c 29.8136 89.2921 30.6744 81.2809 27.1848 76.8473
\c 22.9624 71.4825 13.6024 71.2553 8.2344 75.8217
\c 5.0984 78.4905 3.1112 83.2697 2.7848 88.3273
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian41.pgf <==
\r 0 0 111 113
\i
\m 109.5757 110.0066
\c 107.5994 110.3378 94.3775 111.5618 88.9032 105.7442
\c 86.2525 107.3474 82.368 108.2338 77.204 107.4194
\c 76.9306 107.3746 76.6752 107.309 76.4095 107.2562
\c 74.0282 110.1474 69.1962 112.6466 63.5696 110.2754
\c 56.2571 107.1906 57.0563 99.2498 60.9407 97.3666
\c 61.1939 97.2434 61.4368 97.1842 61.6837 97.1074
\c 59.8767 95.1714 57.9298 93.013 55.7149 90.6546
\c 53.2946 91.0658 50.9103 91.8018 48.6024 92.7922
\c 49.5274 94.069 50.2672 95.6338 50.6994 97.5922
\c 52.2219 104.5234 46.3547 112.9042 37.8269 113.1314
\c 34.04 113.2338 30.4837 111.9186 27.7211 109.6194
\c 21.9798 114.3122 16.6579 113.269 14.2704 110.3874
\c 11.3322 106.8418 12.6141 100.5634 12.6141 100.5634
\c 12.6141 100.5634 6.4758 102.1074 3.1134 98.9554
\c 0.6002 96.5954 -0.596 90.9234 4.5728 85.0834
\c 1.5008 82.0738 -0.2483 77.8322 0.0282 73.3266
\c 0.5485 64.8098 9.1206 59.237 15.9978 60.9938
\c 18.5274 61.6434 20.4306 62.7602 21.7962 64.1714
\c 22.7821 61.8482 23.5024 59.4466 23.8853 57.0082
\c 21.6211 54.7122 19.5269 52.6818 17.643 50.8178
\c 17.5698 51.381 17.4243 51.9682 17.1173 52.5666
\c 15.1517 56.4098 7.1954 57.0418 4.2666 49.669
\c 1.9883 43.9458 4.6603 39.1282 7.6314 36.8338
\c 7.3899 35.981 7.2008 35.0978 7.0859 34.1698
\c 6.4485 28.9778 7.4666 25.125 9.1618 22.5314
\c 3.5352 16.8594 5.211 3.6914 5.6077 1.7282
\c 6.068 -0.5438 8.5206 -0.9934 8.0829 2.957
\c 7.6477 6.8482 5.9406 11.349 7.4915 17.357
\c 8.0141 19.3874 8.8078 20.7938 9.6954 21.781
\c 10.7494 20.429 11.9923 19.4946 13.2462 18.9842
\c 15.7899 17.9506 18.272 19.0802 18.6509 21.4562
\c 19.0261 23.8306 16.5149 25.957 12.3702 24.5938
\c 11.7792 24.389 11.2338 24.125 10.7328 23.8162
\c 9.3642 26.5282 8.7806 30.5778 9.947 35.5778
\c 10.0181 35.557 10.0923 35.5266 10.161 35.509
\c 16.1923 33.9778 27.7126 37.7634 25.6539 54.2338
\c 25.5392 55.1522 25.3806 56.0434 25.2048 56.9218
\c 28.3509 60.293 30.9048 64.0754 31.5509 69.6818
\c 33.0571 82.7538 24.7742 89.4946 15.4752 89.4818
\c 11.8634 89.4754 8.6549 88.3106 6.1008 86.4002
\c 3.4338 90.1474 3.3438 94.3042 5.0022 96.1362
\c 6.9002 98.2338 9.4024 99.0002 14.7189 98.7714
\c 14.3758 104.085 15.0696 106.6194 17.1259 108.5634
\c 18.8094 110.1538 22.5579 110.2114 26.1525 108.0946
\c 23.6118 105.2754 22.0704 101.469 22.2126 97.1378
\c 22.5165 87.8434 29.5392 79.797 42.5494 81.7506
\c 48.6024 82.6594 52.44 85.7218 55.904 89.3554
\c 57.0594 89.1218 58.2338 88.9218 59.4579 88.7954
\c 75.9642 87.0818 79.5072 98.6786 77.8501 104.6786
\c 77.8261 104.7666 77.7847 104.8562 77.7547 104.9442
\c 81.8751 105.725 85.2696 105.2386 87.6767 104.1298
\c 87.3837 103.6194 87.1392 103.0658 86.9539 102.469
\c 85.7352 98.2786 87.9439 95.8418 90.3048 96.2978
\c 92.665 96.7538 93.7103 99.277 92.5907 101.781
\c 92.0376 103.0178 91.0603 104.229 89.672 105.2338
\c 90.6306 106.1586 92.0048 106.997 94.0175 107.5906
\c 99.9688 109.3458 104.5251 107.7938 108.4322 107.4946
\c 112.3931 107.1874 111.8626 109.629 109.5757 110.0066
\o 
\m 15.7845 23.8738
\c 17.7392 23.541 18.3141 20.2594 15.8008 20.0434
\c 14.1688 19.9074 12.4306 20.9762 11.1626 23.0194
\c 13.1259 24.2194 15.1462 23.981 15.7845 23.8738
\o 
\m 17.2462 62.4098
\c 13.2954 61.0098 9.068 62.2594 6.1229 65.1154
\c 7.4112 64.5618 8.7509 64.6418 9.6757 65.2754
\c 12.1322 66.9618 11.6861 70.0322 10.0869 69.9762
\c 8.4875 69.9218 9.3392 68.4626 6.9603 67.8114
\c 4.3837 67.3538 3.1493 69.8162 2.5986 71.6098
\c 2.3501 72.8498 2.2539 74.1634 2.3909 75.5426
\c 2.7032 78.7154 4.1235 81.4082 6.2126 83.4258
\c 6.6259 83.0514 7.0534 82.677 7.5211 82.3074
\c 12.9205 78.0194 18.2064 71.9698 21.3368 65.1954
\c 20.433 64.0658 19.1219 63.0738 17.2462 62.4098
\o 
\m 10.3525 53.6818
\c 15.7539 54.8786 15.836 50.8834 15.836 50.8834
\c 15.836 50.8834 13.9883 51.9858 12.7618 50.5314
\c 11.7757 49.3682 12.1157 47.3042 13.4869 46.509
\c 11.4338 44.229 9.8094 42.0434 8.6909 39.677
\c 3.7298 42.8434 4.2907 51.9282 10.3525 53.6818
\o 
\m 10.8946 38.7602
\c 11.1102 39.357 11.3298 39.957 11.5923 40.5714
\c 12.5072 42.7074 13.6539 44.5442 14.9166 46.2178
\c 16.1454 46.3666 17.3642 47.6562 17.643 49.4242
\c 19.7422 51.6482 21.9774 53.6386 24.0438 55.7122
\c 24.0875 55.3218 24.14 54.9346 24.1618 54.5426
\c 24.7859 43.7042 17.9742 37.1778 10.8946 38.7602
\o 
\m 22.6859 85.9186
\c 31.8547 81.9058 33.1008 67.1474 24.9314 58.1346
\c 24.3454 60.6242 23.5539 62.957 22.5931 65.1154
\c 24.304 67.4162 24.8462 70.3122 24.4931 73.253
\c 23.9563 77.7298 19.1758 79.397 17.4517 78.4946
\c 15.7322 77.6002 16.4712 76.0258 17.843 75.9954
\c 19.9758 76.0706 20.9915 75.3442 22.1821 74.0114
\c 22.9728 73.1218 23.7837 69.4178 22.0446 66.2754
\c 17.5994 75.5122 10.5853 81.5698 7.6171 84.6098
\c 11.5899 87.493 17.243 88.301 22.6859 85.9186
\o 
\m 59.6851 104.1074
\c 61.276 110.069 69.9931 110.925 73.44 106.3842
\c 70.8907 105.3842 68.6352 103.8258 66.3517 101.7746
\c 65.3603 102.5378 63.8135 102.581 62.8829 101.7634
\c 61.4563 100.5058 62.5978 98.6786 62.5978 98.6786
\c 62.5978 98.6786 58.6008 98.6786 59.6851 104.1074
\o 
\m 35.6939 110.6946
\c 37.0704 110.8786 38.3845 110.8274 39.633 110.6194
\c 41.4446 110.1282 43.9454 108.981 43.576 106.3906
\c 43.0062 103.9922 41.5197 104.7906 41.5197 103.1906
\c 41.5197 101.5938 44.6048 101.2482 46.204 103.7634
\c 46.8079 104.7122 46.8392 106.0498 46.2447 107.3202
\c 49.1994 104.469 50.5899 100.293 49.3283 96.2978
\c 48.9227 95.0242 48.3587 94.0162 47.704 93.1938
\c 41.147 96.2194 35.2579 101.2066 31.0094 106.3346
\c 30.4914 106.957 29.9742 107.5138 29.4594 108.037
\c 31.1869 109.4194 33.2899 110.3746 35.6939 110.6946
\o 
\m 54.4283 89.2914
\c 45.7875 80.2338 30.4368 80.837 26.0211 90.053
\c 23.0994 96.1474 24.2909 102.6562 28.0658 106.733
\c 28.2078 106.613 28.3563 106.5186 28.4963 106.3906
\c 31.4797 103.6498 37.6235 96.7042 46.9243 92.3442
\c 43.6931 89.3218 38.9517 90.0946 37.9002 90.9682
\c 36.5282 92.1074 35.7672 93.1042 35.7672 95.2338
\c 35.6939 96.6034 34.0946 97.2882 33.2571 95.5378
\c 32.4189 93.7842 34.2477 89.0642 38.7406 88.6818
\c 42.1931 88.3874 45.5328 89.333 47.8821 91.8978
\c 50.0064 90.9682 52.2986 90.1906 54.7376 89.621
\c 54.6338 89.509 54.5352 89.4034 54.4283 89.2914
\o 
\m 74.5954 103.9922
\c 76.4211 96.9074 70.0261 89.8818 59.1127 90.2818
\c 58.3845 90.309 57.6563 90.3714 56.9338 90.4626
\c 58.8471 92.5618 60.7141 94.781 62.8338 96.8594
\c 65.3407 96.6418 67.3207 98.3586 67.2821 99.9362
\c 67.2767 100.1378 67.2274 100.3154 67.1813 100.4962
\c 68.3392 101.301 69.58 102.0498 70.9595 102.6978
\c 72.2023 103.2786 73.3931 103.7282 74.5539 104.1058
\c 74.565 104.0642 74.5845 104.0322 74.5954 103.9922
\o 
\m 91.6189 99.1938
\c 91.4875 96.6722 88.1915 97.1378 87.7914 99.0786
\c 87.6603 99.7106 87.3563 101.725 88.4869 103.7282
\c 90.5728 102.5298 91.704 100.8306 91.6189 99.1938
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian42.pgf <==
\r 0 0 111 113
\i
\m 2.9186 107.4946
\c 6.8258 107.7938 11.3842 109.3458 17.3362 107.5906
\c 19.349 106.997 20.7234 106.1586 21.6786 105.2338
\c 20.293 104.229 19.3138 103.0178 18.7634 101.781
\c 17.6434 99.277 18.6866 96.7538 21.0466 96.2978
\c 23.4098 95.8418 25.6162 98.2786 24.397 102.469
\c 24.2114 103.0658 23.9682 103.6194 23.677 104.1298
\c 26.0818 105.2386 29.4754 105.725 33.597 104.9442
\c 33.5666 104.8562 33.525 104.7666 33.501 104.6786
\c 31.845 98.6786 35.3874 87.0818 51.8962 88.7954
\c 53.117 88.9218 54.2946 89.1218 55.4466 89.3554
\c 58.9106 85.7218 62.7506 82.6594 68.805 81.7506
\c 81.8146 79.797 88.8338 87.8434 89.141 97.1378
\c 89.2818 101.469 87.7394 105.2754 85.2018 108.0946
\c 88.7954 110.2114 92.541 110.1538 94.2258 108.5634
\c 96.2818 106.6194 96.9746 104.085 96.6322 98.7714
\c 101.9522 99.0002 104.4514 98.2338 106.349 96.1362
\c 108.0098 94.3042 107.917 90.1474 105.2514 86.4002
\c 102.6994 88.3106 99.4898 89.4754 95.877 89.4818
\c 86.5794 89.4946 78.2962 82.7538 79.8018 69.6818
\c 80.4482 64.0754 83.0002 60.293 86.1458 56.9218
\c 85.9714 56.0434 85.8146 55.1522 85.6994 54.2338
\c 83.6418 37.7634 95.1586 33.9778 101.1906 35.509
\c 101.2578 35.5266 101.333 35.557 101.4034 35.5778
\c 102.5698 30.5778 101.9874 26.5282 100.621 23.8162
\c 100.1186 24.125 99.5746 24.389 98.9842 24.5938
\c 94.8386 25.957 92.325 23.8306 92.701 21.4562
\c 93.0786 19.0802 95.5618 17.9506 98.1074 18.9842
\c 99.3586 19.4946 100.6018 20.429 101.6546 21.781
\c 102.5458 20.7938 103.3362 19.3874 103.8594 17.357
\c 105.4098 11.349 103.7042 6.8482 103.2706 2.957
\c 102.8306 -0.9934 105.2834 -0.5438 105.7442 1.7282
\c 106.141 3.6914 107.8162 16.8594 102.1922 22.5314
\c 103.8834 25.125 104.9058 28.9778 104.2674 34.1698
\c 104.1506 35.0978 103.9602 35.981 103.7202 36.8338
\c 106.693 39.1282 109.3618 43.9458 107.0882 49.669
\c 104.1554 57.0418 96.2018 56.4098 94.2338 52.5666
\c 93.9266 51.9682 93.7842 51.381 93.7074 50.8178
\c 91.8242 52.6818 89.7298 54.7122 87.469 57.0082
\c 87.8514 59.4466 88.5714 61.8482 89.557 64.1714
\c 90.9234 62.7602 92.8226 61.6434 95.3554 60.9938
\c 102.2306 59.237 110.805 64.8098 111.325 73.3266
\c 111.6018 77.8322 109.8498 82.0738 106.7778 85.0834
\c 111.9506 90.9234 110.7538 96.5954 108.237 98.9554
\c 104.8786 102.1074 98.7378 100.5634 98.7378 100.5634
\c 98.7378 100.5634 100.0194 106.8418 97.0818 110.3874
\c 94.6962 113.269 89.3746 114.3122 83.6306 109.6194
\c 80.8674 111.9186 77.3106 113.2338 73.5266 113.1314
\c 64.997 112.9042 59.1298 104.5234 60.6546 97.5922
\c 61.0834 95.6338 61.8242 94.069 62.749 92.7922
\c 60.4434 91.8018 58.0578 91.0658 55.6354 90.6546
\c 53.4242 93.013 51.477 95.1714 49.6706 97.1074
\c 49.917 97.1842 50.1602 97.2434 50.4098 97.3666
\c 54.2946 99.2498 55.093 107.1906 47.7842 110.2754
\c 42.157 112.6466 37.3234 110.1474 34.9442 107.2562
\c 34.6786 107.309 34.421 107.3746 34.149 107.4194
\c 28.9842 108.2338 25.0978 107.3474 22.4514 105.7442
\c 16.9746 111.5618 3.7522 110.3378 1.7778 110.0066
\c -0.5086 109.629 -1.043 107.1874 2.9186 107.4946
\o 
\m 100.1874 23.0194
\c 98.9218 20.9762 97.1826 19.9074 95.5522 20.0434
\c 93.037 20.2594 93.613 23.541 95.5698 23.8738
\c 96.205 23.981 98.2274 24.2194 100.1874 23.0194
\o 
\m 90.0178 65.1954
\c 93.1474 71.9698 98.4306 78.0194 103.8322 82.3074
\c 104.301 82.677 104.7266 83.0514 105.141 83.4258
\c 107.2274 81.4082 108.6482 78.7154 108.9634 75.5426
\c 109.0962 74.1634 109.0018 72.8498 108.7522 71.6098
\c 108.2018 69.8162 106.9698 67.3538 104.3906 67.8114
\c 102.0146 68.4626 102.8626 69.9218 101.2642 69.9762
\c 99.6674 70.0322 99.2194 66.9618 101.6754 65.2754
\c 102.6034 64.6418 103.9426 64.5618 105.2306 65.1154
\c 102.2834 62.2594 98.0578 61.0098 94.1074 62.4098
\c 92.2322 63.0738 90.9186 64.0658 90.0178 65.1954
\o 
\m 102.661 39.677
\c 101.5442 42.0434 99.9202 44.229 97.8642 46.509
\c 99.2354 47.3042 99.5746 49.3682 98.5922 50.5314
\c 97.365 51.9858 95.5154 50.8834 95.5154 50.8834
\c 95.5154 50.8834 95.597 54.8786 101.0018 53.6818
\c 107.0626 51.9282 107.6226 42.8434 102.661 39.677
\o 
\m 87.1922 54.5426
\c 87.2146 54.9346 87.2658 55.3218 87.3074 55.7122
\c 89.3746 53.6386 91.6082 51.6482 93.7106 49.4242
\c 93.9906 47.6562 95.2082 46.3666 96.4354 46.2178
\c 97.6994 44.5442 98.8466 42.7074 99.7602 40.5714
\c 100.0242 39.957 100.2434 39.357 100.4578 38.7602
\c 93.3762 37.1778 86.565 43.7042 87.1922 54.5426
\o 
\m 103.733 84.6098
\c 100.7682 81.5698 93.7522 75.5122 89.3058 66.2754
\c 87.5698 69.4178 88.3778 73.1218 89.1714 74.0114
\c 90.3618 75.3442 91.3746 76.0706 93.5074 75.9954
\c 94.8834 76.0258 95.6226 77.6002 93.8994 78.4946
\c 92.1746 79.397 87.397 77.7298 86.8578 73.253
\c 86.5042 70.3122 87.0466 67.4162 88.757 65.1154
\c 87.8002 62.957 87.005 60.6242 86.4226 58.1346
\c 78.253 67.1474 79.4962 81.9058 88.6642 85.9186
\c 94.1074 88.301 99.7634 87.493 103.733 84.6098
\o 
\m 48.7522 98.6786
\c 48.7522 98.6786 49.8946 100.5058 48.4674 101.7634
\c 47.5378 102.581 45.9906 102.5378 45.0018 101.7746
\c 42.717 103.8258 40.4594 105.3842 37.9122 106.3842
\c 41.3602 110.925 50.0786 110.069 51.669 104.1074
\c 52.7522 98.6786 48.7522 98.6786 48.7522 98.6786
\o 
\m 81.8946 108.037
\c 81.3762 107.5138 80.8626 106.957 80.3442 106.3346
\c 76.0946 101.2066 70.2066 96.2194 63.6466 93.1938
\c 62.9922 94.0162 62.4274 95.0242 62.0258 96.2978
\c 60.7602 100.293 62.1506 104.469 65.109 107.3202
\c 64.5154 106.0498 64.5442 104.7122 65.1474 103.7634
\c 66.749 101.2482 69.8338 101.5938 69.8338 103.1906
\c 69.8338 104.7906 68.3474 103.9922 67.7762 106.3906
\c 67.405 108.981 69.9074 110.1282 71.7186 110.6194
\c 72.9682 110.8274 74.2834 110.8786 75.6578 110.6946
\c 78.061 110.3746 80.1634 109.4194 81.8946 108.037
\o 
\m 56.6162 89.621
\c 59.0514 90.1906 61.3474 90.9682 63.469 91.8978
\c 65.8178 89.333 69.157 88.3874 72.613 88.6818
\c 77.1058 89.0642 78.9346 93.7842 78.0962 95.5378
\c 77.2594 97.2882 75.6594 96.6034 75.5842 95.2338
\c 75.5842 93.1042 74.8226 92.1074 73.4514 90.9682
\c 72.4018 90.0946 67.6578 89.3218 64.429 92.3442
\c 73.7298 96.7042 79.8706 103.6498 82.8578 106.3906
\c 82.9938 106.5186 83.1458 106.613 83.2882 106.733
\c 87.0594 102.6562 88.253 96.1474 85.333 90.053
\c 80.9138 80.837 65.565 80.2338 56.9218 89.2914
\c 56.8162 89.4034 56.7202 89.509 56.6162 89.621
\o 
\m 36.797 104.1058
\c 37.957 103.7282 39.149 103.2786 40.3906 102.6978
\c 41.7746 102.0498 43.0146 101.301 44.173 100.4962
\c 44.125 100.3154 44.0738 100.1378 44.0706 99.9362
\c 44.0306 98.3586 46.0098 96.6418 48.5186 96.8594
\c 50.637 94.781 52.5042 92.5618 54.4194 90.4626
\c 53.6946 90.3714 52.9666 90.309 52.2386 90.2818
\c 41.3282 89.8818 34.9298 96.9074 36.7554 103.9922
\c 36.7666 104.0322 36.7858 104.0642 36.797 104.1058
\o 
\m 22.8642 103.7282
\c 23.997 101.725 23.6914 99.7106 23.5618 99.0786
\c 23.1602 97.1378 19.8642 96.6722 19.7346 99.1938
\c 19.6482 100.8306 20.781 102.5298 22.8642 103.7282
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian43.pgf <==
\r 0 0 123 63
\i
\m 91.3116 32.0344
\c 85.0428 31.7832 78.9436 28.9352 77.2684 21.7528
\c 75.5116 14.228 80.278 6.956 87.0492 6.956
\c 93.8188 6.956 97.8316 10.7176 97.8316 16.4872
\c 97.8316 22.2536 93.0652 26.2664 87.7996 24.2584
\c 82.5372 22.2536 82.7868 15.484 87.0492 14.4808
\c 91.3116 13.4776 91.5628 17.4904 89.806 18.7432
\c 88.0524 19.996 86.046 17.9928 86.046 17.9928
\c 86.046 17.9928 85.294 23.0056 89.806 23.0056
\c 95.5756 23.0056 96.078 17.4904 95.8252 14.9832
\c 95.5756 12.4744 93.0652 8.716 86.5468 8.964
\c 81.5372 9.1576 76.766 16.7368 79.774 23.0056
\c 82.7868 29.276 89.5596 32.0344 98.334 29.524
\c 107.11 27.0184 111.8748 19.4968 111.8748 19.4968
\c 107.862 29.0248 97.5804 32.2856 91.3116 32.0344
\o
\s
\m 104.3532 32.5368
\c 77.7724 50.8424 52.1932 42.0648 52.1932 42.0648
\c 52.1932 42.0648 53.694 46.828 49.1836 47.0808
\c 43.918 47.3736 45.422 42.8152 45.422 42.8152
\c 39.6524 44.3224 40.406 42.5656 35.6412 41.5624
\c 30.8748 40.5608 29.3724 44.0728 29.3724 44.0728
\c 31.1276 36.2984 41.6588 36.2984 41.6588 36.2984
\c 33.638 31.0328 28.6188 35.5432 28.6188 35.5432
\c 24.8556 32.5368 28.3692 29.276 28.3692 29.276
\c 23.8556 29.0248 22.35 25.012 20.5964 23.5096
\c 18.8412 22.004 16.0812 21.2536 13.8252 24.7624
\c 11.5692 28.2712 14.0748 32.0344 14.0748 32.0344
\c 10.3148 30.2792 10.062 22.004 17.838 19.7464
\c 25.6124 17.4904 31.3772 23.5096 31.3772 23.5096
\c 31.1276 18.2408 35.39 19.996 35.39 19.996
\c 36.3932 29.276 46.174 32.5368 46.174 32.5368
\c 46.174 32.5368 43.5004 29.444 41.6588 24.5128
\c 39.766 19.4312 43.6652 15.7336 43.6652 15.7336
\c 42.662 19.2472 43.4156 20.7496 47.6748 22.5032
\c 51.9404 24.2584 51.6908 26.7688 51.6908 26.7688
\c 54.1996 25.516 57.7068 26.0152 57.71 29.524
\c 57.71 31.9512 54.95 33.0376 54.95 33.0376
\c 54.95 33.0376 68.5436 45.66 94.3212 35.796
\c 114.6348 28.0232 119.1468 7.7112 119.1468 7.7112
\c 119.1468 7.7112 118.4812 22.8056 104.3532 32.5368
\o 
\m 51.9404 32.7864
\c 51.9404 32.7864 58.2524 30.7256 55.1996 28.0232
\c 53.0284 26.1 50.9372 29.7784 50.9372 29.7784
\c 50.9372 29.7784 50.6876 26.4312 48.8492 25.0936
\c 47.0092 23.7592 43.166 22.4216 42.4972 20.7496
\c 42.4972 20.7496 41.1596 28.1064 52.3596 35.628
\c 52.3596 35.628 39.3212 35.628 33.9692 22.084
\c 33.9692 22.084 31.6284 22.2536 33.4684 26.4312
\c 33.4684 26.4312 31.294 25.932 29.9564 24.0936
\c 28.622 22.2536 22.438 19.2472 19.2588 21.084
\c 19.2588 21.084 22.2684 21.7528 24.4412 25.0968
\c 26.6156 28.4408 29.79 28.7752 31.966 28.1064
\c 31.966 28.1064 26.7804 30.2776 28.622 34.2904
\c 28.622 34.2904 31.2972 31.9512 36.1436 32.6184
\c 40.99 33.2872 46.8428 37.3 46.8428 37.3
\c 46.8428 37.3 38.4844 36.7992 35.8092 39.6408
\c 35.8092 39.6408 36.9804 40.14 39.6556 41.3128
\c 42.3276 42.4808 45.3372 41.8136 47.0092 39.8056
\c 47.0092 39.8056 45.1692 44.8216 48.3468 45.6568
\c 51.5244 46.4952 52.5244 41.1464 49.35 39.9752
\c 49.35 39.9752 51.022 39.4744 54.3692 40.1432
\c 57.71 40.8104 63.894 43.1528 77.0156 41.316
\c 77.0156 41.316 63.7276 43.068 51.9404 32.7864
\o
\s
\m 63.9772 60.8728
\c 47.6748 62.3784 22.8524 60.1208 8.5596 44.8248
\c -5.738 29.524 -0.9716 12.724 14.3244 5.9544
\c 29.622 -0.8152 48.9308 4.1992 59.7148 14.732
\c 70.4972 25.2632 70.75 32.2856 70.75 32.2856
\c 59.462 7.9608 37.3964 7.2088 27.6156 6.2056
\c 17.838 5.2024 2.5404 11.9736 2.2876 25.2632
\c 2.0412 38.556 13.8252 49.8376 28.118 53.6008
\c 42.4124 57.3624 72.0028 61.6248 97.8316 44.8248
\c 123.662 28.0232 121.9068 -0.0632 121.9068 -0.0632
\c 121.9068 -0.0632 126.6348 12.668 114.6348 31.2808
\c 102.3468 50.34 80.278 59.3688 63.9772 60.8728
\o
\s
\m 115.3868 33.7912
\c 102.3468 50.8424 109.038 60.172 114.718 60.7048
\c 120.0684 61.2056 121.406 57.6968 121.406 54.3512
\c 121.406 51.0088 119.9068 48.724 116.5564 49.1704
\c 114.0492 49.5048 114.2156 52.8504 114.2156 52.8504
\c 114.3804 51.0056 117.7276 50.508 117.894 53.1848
\c 118.0092 55.0264 116.1372 55.6056 114.6348 55.1064
\c 113.1276 54.6024 111.8748 52.348 113.6316 49.3368
\c 115.3868 46.3272 123.1596 46.3272 123.1596 54.3528
\c 123.1596 62.3784 116.3868 63.3816 112.878 62.3784
\c 109.3692 61.3752 105.1036 58.116 106.6092 49.3368
\c 108.1116 40.5608 115.3868 33.7912 115.3868 33.7912
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian44.pgf <==
\r 0 0 123 63
\i
\m 31.8464 32.0344
\c 38.1184 31.7832 44.2144 28.9352 45.8912 21.7528
\c 47.6464 14.228 42.88 6.956 36.1088 6.956
\c 29.3408 6.956 25.328 10.7176 25.328 16.4872
\c 25.328 22.2536 30.0928 26.2664 35.36 24.2584
\c 40.6256 22.2536 40.3744 15.484 36.1088 14.4808
\c 31.8464 13.4776 31.5968 17.4904 33.3536 18.7432
\c 35.1056 19.996 37.1152 17.9928 37.1152 17.9928
\c 37.1152 17.9928 37.8656 23.0056 33.3536 23.0056
\c 27.584 23.0056 27.0848 17.4904 27.3344 14.9832
\c 27.584 12.4744 30.0928 8.716 36.6112 8.964
\c 41.6256 9.1576 46.3936 16.7368 43.384 23.0056
\c 40.3744 29.276 33.6032 32.0344 24.8288 29.524
\c 16.0496 27.0184 11.288 19.4968 11.288 19.4968
\c 15.2976 29.0248 25.5808 32.2856 31.8464 32.0344
\o
\s
\m 4.0128 7.7112
\c 4.0128 7.7112 8.528 28.0232 28.84 35.796
\c 54.6144 45.66 68.2096 33.0376 68.2096 33.0376
\c 68.2096 33.0376 65.4496 31.9512 65.4496 29.524
\c 65.4528 26.0152 68.9632 25.516 71.4688 26.7688
\c 71.4688 26.7688 71.2192 24.2584 75.4848 22.5032
\c 79.744 20.7496 80.496 19.2472 79.4944 15.7336
\c 79.4944 15.7336 83.3936 19.4312 81.4992 24.5128
\c 79.6624 29.444 76.9872 32.5368 76.9872 32.5368
\c 76.9872 32.5368 86.7648 29.276 87.768 19.996
\c 87.768 19.996 92.0336 18.2408 91.7808 23.5096
\c 91.7808 23.5096 97.5488 17.4904 105.3248 19.7464
\c 113.0976 22.004 112.8464 30.2792 109.0848 32.0344
\c 109.0848 32.0344 111.5904 28.2712 109.3344 24.7624
\c 107.0768 21.2536 104.3216 22.004 102.5648 23.5096
\c 100.8096 25.012 99.3056 29.0248 94.7904 29.276
\c 94.7904 29.276 98.3024 32.5368 94.5408 35.5432
\c 94.5408 35.5432 89.5248 31.0328 81.4992 36.2984
\c 81.4992 36.2984 92.0336 36.2984 93.7904 44.0728
\c 93.7904 44.0728 92.2848 40.5608 87.5184 41.5624
\c 82.7568 42.5656 83.5056 44.3224 77.7408 42.8152
\c 77.7408 42.8152 79.24 47.3736 73.9776 47.0808
\c 69.4656 46.828 70.968 42.0648 70.968 42.0648
\c 70.968 42.0648 45.3904 50.8424 18.8096 32.5368
\c 4.68 22.8056 4.0128 7.7112 4.0128 7.7112
\o 
\m 46.144 41.316
\c 59.2656 43.1528 65.4496 40.8104 68.7936 40.1432
\c 72.1376 39.4744 73.8112 39.9752 73.8112 39.9752
\c 70.6336 41.1464 71.6336 46.4952 74.8128 45.6568
\c 77.9904 44.8216 76.1488 39.8056 76.1488 39.8056
\c 77.8224 41.8136 80.8336 42.4808 83.5056 41.3128
\c 86.1808 40.14 87.3488 39.6408 87.3488 39.6408
\c 84.6752 36.7992 76.3184 37.3 76.3184 37.3
\c 76.3184 37.3 82.168 33.2872 87.0192 32.6184
\c 91.8656 31.9512 94.5408 34.2904 94.5408 34.2904
\c 96.3776 30.2776 91.1968 28.1064 91.1968 28.1064
\c 93.3712 28.7752 96.544 28.4408 98.7184 25.0968
\c 100.8912 21.7528 103.8992 21.084 103.8992 21.084
\c 100.7248 19.2472 94.5408 22.2536 93.2032 24.0936
\c 91.8656 25.932 89.6944 26.4312 89.6944 26.4312
\c 91.5312 22.2536 89.1904 22.084 89.1904 22.084
\c 83.84 35.628 70.8 35.628 70.8 35.628
\c 82.0032 28.1064 80.6656 20.7496 80.6656 20.7496
\c 79.9968 22.4216 76.1488 23.7592 74.3088 25.0936
\c 72.472 26.4312 72.2224 29.7784 72.2224 29.7784
\c 72.2224 29.7784 70.1344 26.1 67.96 28.0232
\c 64.9056 30.7256 71.2192 32.7864 71.2192 32.7864
\c 59.4304 43.068 46.144 41.316 46.144 41.316
\o
\s
\m 59.184 60.8728
\c 75.4848 62.3784 100.3088 60.1208 114.6032 44.8248
\c 128.8976 29.524 124.1312 12.724 108.8336 5.9544
\c 93.5376 -0.8152 74.232 4.1992 63.4464 14.732
\c 52.6624 25.2632 52.4128 32.2856 52.4128 32.2856
\c 63.696 7.9608 85.7632 7.2088 95.544 6.2056
\c 105.3248 5.2024 120.6224 11.9736 120.872 25.2632
\c 121.1216 38.556 109.3344 49.8376 95.0432 53.6008
\c 80.7456 57.3624 51.1568 61.6248 25.328 44.8248
\c -0.5008 28.0232 1.256 -0.0632 1.256 -0.0632
\c 1.256 -0.0632 -3.4752 12.668 8.528 31.2808
\c 20.8128 50.34 42.88 59.3688 59.184 60.8728
\o
\s
\m 7.7744 33.7912
\c 20.8128 50.8424 14.1216 60.172 8.44 60.7048
\c 3.0928 61.2056 1.7536 57.6968 1.7536 54.3512
\c 1.7536 51.0088 3.2528 48.724 6.6032 49.1704
\c 9.1088 49.5048 8.944 52.8504 8.944 52.8504
\c 8.7776 51.0056 5.4336 50.508 5.2656 53.1848
\c 5.1488 55.0264 7.0224 55.6056 8.528 55.1064
\c 10.032 54.6024 11.288 52.348 9.5312 49.3368
\c 7.7744 46.3272 0 46.3272 0 54.3528
\c 0 62.3784 6.7712 63.3816 10.2848 62.3784
\c 13.7936 61.3752 18.056 58.116 16.5488 49.3368
\c 15.0464 40.5608 7.7744 33.7912 7.7744 33.7912
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian45.pgf <==
\m 170.9112 45.7906
\c 172.1368 45.7906 173.1864 46.5474 173.6296 47.6098
\c 181.5416 46.5874 186.4488 42.8098 186.5032 42.7586
\c 186.6584 42.613 187.1576 42.2146 187.612 41.9458
\c 186.8216 41.7474 186.2712 41.6898 186.2712 41.6898
\c 190.196 41.461 193.172 37.3026 193.172 37.3026
\c 193.172 37.3026 196.1512 41.461 200.076 41.6898
\c 200.076 41.6898 198.924 41.8066 197.5512 42.3154
\c 197.8024 42.4962 198.0168 42.6722 198.1064 42.7586
\c 198.1624 42.8098 203.068 46.5874 210.98 47.6098
\c 211.4264 46.5474 212.4744 45.7906 213.6968 45.7906
\c 215.3224 45.7906 216.644 47.1122 216.644 48.7378
\c 216.644 50.3602 215.3224 51.6818 213.6968 51.6818
\c 212.1576 51.6818 210.9032 50.4834 210.7768 48.9778
\c 204.1848 48.1122 198.812 44.325 196.8008 42.629
\c 195.268 43.341 193.6712 44.5586 193.172 46.6578
\c 192.5432 43.9938 190.14 42.7378 188.3432 42.1586
\c 186.9368 43.4834 181.1208 48.0194 173.8328 48.9778
\c 173.7048 50.4834 172.4536 51.6818 170.9112 51.6818
\c 169.2888 51.6818 167.9656 50.3602 167.9656 48.7378
\c 167.9656 47.1122 169.2888 45.7906 170.9112 45.7906
\o 
\m 213.6968 50.293
\c 214.5592 50.293 215.2568 49.5938 215.2568 48.7378
\c 215.2568 47.8786 214.5592 47.1762 213.6968 47.1762
\c 213.0488 47.1762 212.4936 47.5746 212.26 48.141
\l 212.1448 48.8194
\c 212.1896 49.637 212.8648 50.293 213.6968 50.293
\o 
\m 170.9112 50.293
\c 171.7432 50.293 172.4184 49.637 172.4632 48.8194
\l 172.3528 48.141
\c 172.1144 47.5746 171.5624 47.1762 170.9112 47.1762
\c 170.052 47.1762 169.3528 47.8786 169.3528 48.7378
\c 169.3528 49.5938 170.052 50.293 170.9112 50.293
\o
\s
\m 182.5176 51.3346
\c 182.9928 51.3346 183.4312 51.4658 183.8248 51.677
\l 190.0808 45.7346
\c 189.668 46.2418 186.4488 50.9186 184.8456 52.613
\c 185.1208 53.045 185.292 53.5538 185.292 54.1058
\c 185.292 55.6354 184.0456 56.8786 182.5176 56.8786
\c 180.9912 56.8786 179.7464 55.6354 179.7464 54.1058
\c 179.7464 52.5778 180.9912 51.3346 182.5176 51.3346
\o 
\m 182.5176 55.4898
\c 183.284 55.4898 183.9032 54.8706 183.9032 54.1058
\c 183.9032 53.3442 183.284 52.7218 182.5176 52.7218
\c 181.7528 52.7218 181.1304 53.3442 181.1304 54.1058
\c 181.1304 54.8706 181.7528 55.4898 182.5176 55.4898
\o
\s
\m 201.692 51.677
\c 202.084 51.4658 202.5224 51.3346 202.9976 51.3346
\c 204.5272 51.3346 205.7656 52.5778 205.7656 54.1058
\c 205.7656 55.6354 204.5272 56.8786 202.9976 56.8786
\c 201.4664 56.8786 200.2248 55.6354 200.2248 54.1058
\c 200.2248 53.5538 200.3896 53.045 200.668 52.613
\c 199.0664 50.9186 195.844 46.2418 195.4312 45.7346
\l 201.692 51.677
\o 
\m 202.9976 55.4898
\c 203.7624 55.4898 204.3816 54.8706 204.3816 54.1058
\c 204.3816 53.3442 203.7624 52.7218 202.9976 52.7218
\c 202.2328 52.7218 201.6088 53.3442 201.6088 54.1058
\c 201.6088 54.8706 202.2328 55.4898 202.9976 55.4898
\o
\s
\m 192.044 53.4658
\l 192.044 48.3874
\c 192.044 48.0066 192.356 47.6962 192.7368 47.6962
\c 193.1208 47.6962 193.4328 48.0066 193.4328 48.3874
\l 193.4328 53.5666
\c 194.532 53.9314 195.3368 54.9586 195.3368 56.1874
\c 195.3368 57.4754 194.4472 58.5474 193.2568 58.8578
\l 193.2568 63.4594
\c 193.2568 63.8434 192.948 64.1522 192.5656 64.1522
\c 192.1832 64.1522 191.8712 63.8434 191.8712 63.4594
\l 191.8712 58.8578
\c 190.6808 58.5474 189.7912 57.4754 189.7912 56.1874
\c 189.7912 54.8338 190.7656 53.7106 192.044 53.4658
\o 
\m 192.5656 57.5714
\c 193.3288 57.5714 193.9496 56.9474 193.9496 56.1874
\c 193.9496 55.421 193.3288 54.8002 192.5656 54.8002
\c 191.8024 54.8002 191.1752 55.421 191.1752 56.1874
\c 191.1752 56.9474 191.8024 57.5714 192.5656 57.5714
\o
\s
\m 0 -0.073
\l 385.344 -0.073
\l 385.344 64.1533
\l 0 64.1533
\o
\i
\m 384.8248 1.365
\c 384.5912 1.4258 360.9784 7.4178 302.9832 15.469
\c 302.0648 15.6002 301.14 15.7218 300.2152 15.8434
\c 300.1544 15.8802 300.0936 15.9122 300.0216 15.9282
\c 299.9048 15.9506 288.3896 18.2626 283.2952 23.5778
\l 282.932 23.9602
\l 282.4632 23.7058
\c 282.3864 23.6658 274.9272 19.6786 266.3368 19.4178
\c 262.716 19.7138 259.1576 19.9778 255.6792 20.2178
\c 256.6376 20.413 257.5416 20.7378 258.3016 21.285
\c 258.6488 21.5346 258.948 21.8178 259.2152 22.1346
\c 262.116 24.277 261.084 27.7314 259.8344 28.413
\c 258.5624 29.1026 256.7128 28.0626 256.7128 26.909
\c 256.7128 25.1618 257.1784 24.9474 258.1 24.6002
\c 258.7208 24.3682 258.612 23.8306 258.476 23.4962
\c 258.2232 23.0754 257.9032 22.7058 257.4936 22.4098
\c 255.8904 21.253 252.9992 21.061 249.3592 21.869
\c 246.1256 22.5874 239.884 27.3426 234.868 31.1618
\c 232.8472 32.7042 230.9336 34.1618 229.34 35.2754
\c 223.572 39.2898 217.8936 40.5298 217.652 40.581
\c 217.5112 40.613 216.9416 40.8178 216.8168 40.7698
\c 209.2808 42.4994 200.5896 40.0274 193.9128 35.6306
\c 193.4904 35.3506 193.076 35.0498 192.668 34.741
\c 192.2648 35.0498 191.8504 35.3506 191.428 35.6306
\c 184.7528 40.0274 176.0616 42.4994 168.5256 40.7698
\c 168.4024 40.8178 167.8312 40.613 167.6888 40.581
\c 167.4488 40.5298 161.7688 39.2898 156.0024 35.2754
\c 154.4088 34.1618 152.4968 32.7042 150.4744 31.1618
\c 145.4552 27.3426 139.2152 22.5874 135.9816 21.869
\c 132.3432 21.061 129.4552 21.253 127.8472 22.4098
\c 127.436 22.7058 127.1176 23.0754 126.868 23.4962
\c 126.7272 23.8306 126.62 24.3682 127.2392 24.6002
\c 128.1624 24.9474 128.6264 25.1618 128.6264 26.909
\c 128.6264 28.0626 126.7768 29.1026 125.5064 28.413
\c 124.2584 27.7314 123.2248 24.277 126.1304 22.1346
\c 126.3928 21.8178 126.6968 21.5346 127.0376 21.285
\c 127.7992 20.7378 128.7032 20.413 129.6632 20.2178
\c 126.1864 19.9778 122.628 19.7138 119.0024 19.4178
\c 110.4168 19.6786 102.956 23.6658 102.8776 23.7058
\l 102.4104 23.9602
\l 102.0456 23.5778
\c 96.9496 18.2626 85.436 15.9506 85.3208 15.9282
\c 85.2504 15.9122 85.1896 15.8802 85.1272 15.8434
\c 84.2024 15.7218 83.2792 15.6002 82.356 15.469
\c 24.3624 7.4178 0.7496 1.4258 0.5176 1.365
\c 0.2024 1.285 -0.0008 1.0034 -0.0008 0.693
\c -0.0008 0.6386 0.0024 0.5778 0.0184 0.5218
\c 0.1144 0.1506 0.492 -0.0718 0.8616 0.021
\c 1.0952 0.0834 24.6488 6.0642 82.5464 14.0978
\c 94.7448 15.7906 107.2504 17.069 119.1208 18.037
\c 119.3704 18.0306 120.1112 18.0642 120.2184 18.1282
\c 154.2552 20.853 182.772 21.0178 183.156 21.021
\l 183.5864 21.0226
\l 183.7752 21.4066
\c 183.812 21.4834 187.2936 28.413 192.668 32.9522
\c 198.0456 28.413 201.5272 21.4834 201.5656 21.4066
\l 201.7576 21.0226
\l 202.1832 21.021
\c 202.5704 21.0178 231.084 20.853 265.1256 18.1282
\c 265.2296 18.0642 265.9688 18.0306 266.2184 18.037
\c 278.0904 17.069 290.5976 15.7906 302.7928 14.0978
\c 360.692 6.0642 384.2456 0.0834 384.4792 0.021
\c 384.8504 -0.0718 385.2296 0.1506 385.3192 0.5218
\c 385.3368 0.5778 385.3448 0.6386 385.3448 0.693
\c 385.3448 1.0034 385.1368 1.285 384.8248 1.365
\o 
\m 93.476 16.8946
\c 96.6904 18.1282 100.2136 19.8866 102.6632 22.2562
\c 103.908 21.6338 107.6264 19.9042 112.4456 18.8562
\c 106.2008 18.293 99.836 17.6466 93.476 16.8946
\o 
\m 228.5448 34.1378
\c 230.116 33.0402 232.02 31.5922 234.0312 30.0626
\c 239.116 26.1858 244.8408 21.829 248.436 20.6898
\c 238.596 21.2898 229.6808 21.6818 222.3544 21.9362
\c 222.4296 21.981 222.508 22.0194 222.5768 22.0658
\c 224.772 23.5746 226.2424 26.7618 226.2344 29.9906
\c 226.228 32.7714 225.1576 35.2498 223.2136 37.1554
\c 224.8632 36.4034 226.7048 35.4178 228.5448 34.1378
\o 
\m 151.3112 30.0626
\c 153.324 31.5922 155.2248 33.0402 156.7976 34.1378
\c 158.636 35.4178 160.4808 36.4034 162.1272 37.1554
\c 160.1848 35.2498 159.1128 32.7714 159.1064 29.9906
\c 159.0984 26.7618 160.5656 23.5746 162.764 22.0658
\c 162.8328 22.0194 162.9112 21.981 162.9848 21.9362
\c 155.6616 21.6818 146.7448 21.2898 136.9064 20.6898
\c 140.5032 21.829 146.2248 26.1858 151.3112 30.0626
\o 
\m 182.7288 22.4002
\c 181.612 22.3938 178.1336 22.3554 172.8936 22.2306
\c 173.8488 22.8594 174.62 23.637 175.0856 24.5474
\c 176.1304 24.4002 178.0424 24.5282 178.8584 27.141
\c 179.9032 30.4802 180.94 33.1474 183.5944 29.6802
\c 183.5944 29.6802 183.5944 32.1058 181.1688 32.453
\c 178.7448 32.8002 178.1656 29.2178 177.244 28.0626
\c 176.7896 27.4962 176.252 27.4306 175.8264 27.5122
\c 175.9352 29.173 175.5656 30.7986 174.7304 32.069
\c 173.8024 33.4786 172.4152 34.309 170.8248 34.4146
\c 168.9656 34.5394 167.8152 34.2866 167.0808 33.6066
\c 167.0024 33.5282 166.9288 33.4434 166.8584 33.3618
\c 166.8504 33.3762 165.0024 31.5282 166.0424 28.9906
\c 167.0808 26.4482 169.8536 27.6018 169.8536 29.6802
\c 169.8536 29.6802 169.7368 31.6434 167.8904 31.8754
\l 167.7272 32.109
\c 167.7992 32.317 167.9 32.4754 168.0312 32.5938
\c 168.4472 32.9826 169.3272 33.125 170.7304 33.0306
\c 172.2024 32.9346 173.0936 32.0386 173.5736 31.3042
\c 174.5688 29.7938 174.7496 27.6242 174.0472 25.6402
\c 173.5656 24.2626 172.2312 23.1282 170.3896 22.5298
\c 168.0152 21.7554 165.2648 22.0274 163.548 23.2098
\c 161.7432 24.4514 160.484 27.2386 160.4936 29.9874
\c 160.4984 32.973 161.9112 35.573 164.468 37.309
\c 171.9176 42.3714 182.9928 39.5298 190.6616 34.4722
\c 190.9688 34.2754 191.2616 34.053 191.5576 33.8338
\c 186.7368 29.6882 183.5224 23.9186 182.7288 22.4002
\o 
\m 193.7848 33.8338
\c 194.0792 34.053 194.372 34.2754 194.6776 34.4722
\c 202.3464 39.5298 213.4216 42.3714 220.8712 37.309
\c 223.4296 35.573 224.8392 32.973 224.8488 29.9874
\c 224.8584 27.2386 223.5992 24.4514 221.7944 23.2098
\c 220.0776 22.0274 217.3272 21.7554 214.9512 22.5298
\c 213.1112 23.1282 211.7784 24.2626 211.292 25.6402
\c 210.5896 27.6242 210.7704 29.7938 211.7656 31.3042
\c 212.2504 32.0386 213.1368 32.9346 214.6088 33.0306
\c 216.0136 33.125 216.8952 32.9826 217.3128 32.5938
\c 217.4392 32.4754 217.54 32.317 217.6152 32.109
\l 217.452 31.8754
\c 215.6024 31.6434 215.4904 29.6802 215.4904 29.6802
\c 215.4904 27.6018 218.2584 26.4482 219.2984 28.9906
\c 220.3368 31.5282 218.4904 33.3762 218.4904 33.3762
\c 218.4136 33.4434 218.3416 33.5282 218.2584 33.6066
\c 217.5272 34.2866 216.372 34.5394 214.5144 34.4146
\c 212.924 34.309 211.5368 33.4786 210.6088 32.069
\c 209.7768 30.7986 209.4088 29.173 209.516 27.5122
\c 209.0872 27.4306 208.5528 27.4962 208.0984 28.0626
\c 207.172 29.2178 206.5992 32.8002 204.1704 32.453
\c 201.748 32.1058 201.748 29.6802 201.748 29.6802
\c 204.4008 33.1474 205.4392 30.4802 206.4808 27.141
\c 207.2984 24.5282 209.2088 24.4002 210.2584 24.5474
\c 210.7272 23.637 211.4952 22.8594 212.4504 22.2306
\c 207.2056 22.3554 203.732 22.3938 202.6136 22.4002
\c 201.8184 23.9186 198.6056 29.6882 193.7848 33.8338
\o 
\m 272.8984 18.8562
\c 277.7144 19.9042 281.4328 21.6338 282.6808 22.2562
\c 285.1272 19.8866 288.652 18.1282 291.868 16.8946
\c 285.5048 17.6466 279.14 18.293 272.8984 18.8562
\o
\s
\m 192.9112 27.9474
\c 189.9672 25.525 188.9256 21.365 188.9256 21.365
\l 196.0312 21.365
\c 196.0312 23.7906 192.9112 27.9474 192.9112 27.9474
\o
\s
\m 276.1112 2.0706
\c 275.892 2.1074 254.7032 5.5042 199.7944 6.7026
\l 191.9592 10.797
\l 184.6184 6.9634
\c 122.6184 7.685 108.412 2.2642 107.8312 2.0306
\c 107.476 1.8882 107.3048 1.4834 107.4456 1.1298
\c 107.5896 0.7762 107.9912 0.605 108.3496 0.7474
\c 108.4872 0.7986 122.7672 6.181 182.7752 5.5954
\l 191.9592 1.7906
\l 200.436 5.3026
\c 254.7208 4.0946 275.668 0.7394 275.8856 0.7042
\c 276.2632 0.6418 276.6248 0.8962 276.684 1.277
\c 276.748 1.6498 276.4904 2.0098 276.1112 2.0706
\o 
\m 192.22 3.8706
\c 191.0712 3.8706 190.14 4.8002 190.14 5.9458
\c 190.14 7.093 191.0712 8.0258 192.22 8.0258
\c 193.3656 8.0258 194.2968 7.093 194.2968 5.9458
\c 194.2968 4.8002 193.3656 3.8706 192.22 3.8706
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian46.pgf <==
\m 444.152 35.3252
\c 438.4462 41.1287 427.983 47.4764 409.537 47.4764
\c 381.6051 47.4764 361.8805 36.012 342.8163 24.9253
\c 340.8061 23.7525 338.7985 22.5955 336.7962 21.4464
\l 336.7962 29.5533
\c 336.7962 32.9821 337.1105 35.9459 337.5543 38.3286
\c 340.4442 41.4509 341.2684 43.8151 341.2076 44.9167
\c 341.1653 45.6405 340.8008 46.1899 340.2117 46.3827
\c 339.7521 46.536 339.2529 46.4488 338.8011 46.1239
\c 337.6732 45.3103 336.6562 42.6793 335.9773 39.1898
\c 332.9105 35.9988 327.3711 31.7802 317.6554 27.279
\c 300.9185 19.5286 284.5698 19.5128 284.4695 19.5418
\c 284.0072 19.5735 283.6083 19.1667 283.6083 18.6912
\c 283.6083 18.2184 283.986 17.8301 284.4615 17.8248
\c 284.6623 17.8142 301.2962 17.8116 318.3819 25.7231
\c 326.6315 29.5454 332.044 33.2119 335.5177 36.3342
\c 335.243 34.2025 335.0897 31.8911 335.0897 29.5533
\l 335.0897 20.4716
\c 319.0317 11.3767 302.9234 3.7188 281.5611 3.7188
\c 242.3497 3.7188 234.2428 22.7117 233.3314 35.8455
\l 238.4191 35.8455
\c 241.087 35.8455 241.087 38.4316 241.087 39.6705
\c 241.087 42.0849 239.6606 42.9461 238.3319 42.9461
\l 233.5586 42.9461
\c 235.2518 56.7667 245.0547 65.2065 260.1063 65.2065
\c 275.9161 65.2065 285.7031 53.1821 285.7031 42.0427
\c 285.7031 30.322 276.4629 22.4502 267.8329 22.4502
\c 264.8955 22.4502 262.4705 23.3853 260.5422 24.6136
\c 257.9719 26.4706 256.2919 29.2839 256.1255 32.5621
\c 255.8983 37.1478 258.4368 41.1445 262.3094 41.517
\c 270.4903 42.3015 266.3774 33.8564 267.8567 32.747
\c 269.0586 31.8489 275.8897 38.4686 271.7265 46.3193
\c 269.5446 50.4587 264.8611 52.3421 260.0059 51.2115
\c 255.3145 50.1232 250.3986 46.2269 250.3087 38.1014
\c 250.1661 25.06 259.7154 21.8875 264.3988 21.1162
\c 265.4634 20.8784 266.6098 20.7358 267.8329 20.7358
\c 277.2897 20.7358 287.4174 29.2997 287.4174 42.0427
\c 287.4174 54.0089 276.9806 66.9209 260.1063 66.9209
\c 244.2516 66.9209 233.5771 57.6358 231.8257 42.9461
\l 227.7181 42.9461
\l 227.7128 48.8949
\c 230.6291 72.7984 250.7895 73.118 251.648 73.1207
\l 253.3809 73.1233
\l 252.3322 74.4969
\c 252.2001 74.666 249.0725 78.6468 241.0184 78.6468
\c 238.4957 78.6468 236.179 78.0419 234.1477 77.0909
\c 235.3892 82.5775 233.408 85.4066 232.2801 87.0074
\c 231.3661 88.307 230.5314 89.3029 229.797 90.1852
\c 228.4075 91.8309 227.5781 92.8214 227.5781 94.232
\c 227.5781 95.7034 227.4909 97.0162 226.4343 97.0162
\c 225.3697 97.0162 225.2878 95.7034 225.2878 94.232
\c 225.2878 92.8214 224.4531 91.8309 223.0689 90.1852
\c 222.3372 89.3029 221.4998 88.307 220.5779 87.0074
\c 219.4579 85.4066 217.482 82.5775 218.7183 77.0909
\c 216.6869 78.0419 214.3755 78.6468 211.8476 78.6468
\c 203.7934 78.6468 200.6632 74.666 200.5338 74.4969
\l 199.493 73.1233
\l 201.2179 73.1207
\c 202.0764 73.118 222.2342 72.7984 225.1478 48.9979
\l 225.1478 42.9461
\l 221.4814 42.9461
\c 219.7221 57.6358 209.0343 66.9209 193.1849 66.9209
\c 176.3159 66.9209 165.8738 54.0089 165.8738 42.0427
\c 165.8738 29.2997 176.0068 20.7358 185.4689 20.7358
\c 186.6893 20.7358 187.8305 20.8784 188.8924 21.1162
\c 193.5785 21.8902 203.1304 25.0653 202.9825 38.1014
\c 202.8927 46.2269 197.9846 50.1232 193.2906 51.2115
\c 188.4301 52.3421 183.7519 50.4587 181.562 46.3193
\c 177.4095 38.4686 184.2353 31.8489 185.4425 32.747
\c 186.9191 33.8564 182.8009 42.3015 190.9819 41.517
\c 194.8597 41.1445 197.3929 37.1478 197.171 32.5621
\c 197.0046 29.2839 195.3219 26.4759 192.7543 24.6163
\c 190.8234 23.3879 188.4037 22.4502 185.4689 22.4502
\c 176.831 22.4502 167.5908 30.322 167.5908 42.0427
\c 167.5908 53.1821 177.3752 65.2065 193.1849 65.2065
\c 208.2313 65.2065 218.05 56.7667 219.7458 42.9461
\l 214.9699 42.9461
\c 213.6333 42.9461 212.2042 42.0849 212.2042 39.6705
\c 212.2042 38.4316 212.2042 35.8455 214.8695 35.8455
\l 219.9651 35.8455
\c 219.0458 22.7117 210.9442 3.7188 171.7354 3.7188
\c 150.3678 3.7188 134.2569 11.3767 118.2068 20.4716
\l 118.2068 29.5533
\c 118.2068 31.8911 118.0562 34.2025 117.7841 36.3316
\c 121.2446 33.2119 126.6518 29.5454 134.912 25.7231
\c 151.995 17.8116 168.6421 17.8327 168.8297 17.8248
\c 169.3105 17.8301 169.6908 18.2184 169.6856 18.6912
\c 169.6803 19.1614 169.2999 19.5418 168.8297 19.5418
\c 168.7108 19.5656 152.378 19.5286 135.6358 27.279
\c 125.9201 31.7802 120.3887 35.9988 117.3245 39.1898
\c 116.6377 42.6793 115.6286 45.3103 114.4901 46.1239
\c 114.0437 46.4488 113.5418 46.536 113.0742 46.3827
\c 112.4957 46.1899 112.1232 45.6405 112.0889 44.9167
\c 112.0255 43.8151 112.8523 41.4509 115.7395 38.3286
\c 116.178 35.9459 116.495 32.9821 116.495 29.5533
\l 116.495 21.4464
\c 114.4901 22.5955 112.4904 23.7525 110.4775 24.9253
\c 91.4081 36.012 71.6915 47.4764 43.7569 47.4764
\c 25.3505 47.4764 14.8978 41.1551 9.1868 35.3621
\c 4.2233 30.6734 -0.1221 22.7936 0.002 15.5874
\c 0.1421 7.4408 5.9984 1.4603 12.2959 1.5739
\c 20.1598 1.7192 23.5965 6.8676 23.8791 11.5828
\c 24.1644 16.3059 22.4501 19.1614 21.1663 19.1614
\c 19.8745 19.1614 21.5414 12.0134 14.6865 11.1548
\c 10.0057 10.5658 5.0527 12.6817 4.572 20.8784
\c 4.2048 27.2763 9.0203 32.7311 10.5472 34.2897
\c 16.0416 39.8 26.0664 45.7646 43.7569 45.7646
\c 71.2292 45.7646 90.7424 34.4165 109.6111 23.4381
\c 111.8961 22.1147 114.1837 20.7807 116.495 19.4652
\l 116.495 4.7094
\c 115.5652 5.2272 114.1044 6.1042 112.5987 7.0102
\c 106.2299 10.8299 95.5844 17.2172 84.3155 22.1121
\c 70.825 27.979 60.5731 29.7832 53.7156 27.6039
\c 52.2152 27.2816 49.1299 26.3121 49.1906 23.7393
\c 49.2884 19.9248 55.0734 19.4837 56.2911 22.2838
\c 57.2527 24.4921 55.8711 25.8446 55.2715 26.3095
\c 61.7063 27.8548 71.2213 25.9344 83.634 20.5403
\c 94.7919 15.6904 105.3925 9.3348 111.7164 5.5389
\c 115.7343 3.1298 116.7777 2.5116 117.3245 2.5116
\c 117.4883 2.5116 117.6124 2.5724 117.7577 2.6543
\l 118.2068 2.9317
\l 118.2068 18.5037
\c 133.7841 9.7575 150.4418 2.0018 171.7354 2.0018
\c 213.4695 2.0018 220.7998 23.837 221.6768 35.8455
\l 225.4596 35.8455
\l 225.4596 20.5086
\c 222.7757 20.049 220.7285 17.7297 220.7285 14.927
\c 220.7285 12.119 222.7757 9.7971 225.4596 9.3427
\l 225.4596 0.8554
\c 225.4596 0.3878 225.8347 -0.0005 226.3101 -0.0005
\c 226.783 -0.0005 227.1713 0.3878 227.1713 0.8554
\l 227.1713 9.3242
\c 229.9423 9.702 232.0872 12.053 232.0872 14.927
\c 232.0872 17.7984 229.9423 20.1467 227.1713 20.5271
\l 227.1713 35.8455
\l 231.6197 35.8455
\c 232.4914 23.837 239.827 2.0018 281.5611 2.0018
\c 302.8495 2.0018 319.5124 9.7575 335.0897 18.5037
\l 335.0897 3.4336
\l 335.0977 2.8973
\l 335.5388 2.6543
\c 335.6867 2.5724 335.8056 2.5116 335.972 2.5116
\c 336.5136 2.5116 337.5596 3.1298 341.5801 5.5389
\c 347.9093 9.3348 358.4966 15.6904 369.6652 20.5403
\c 382.0752 25.9318 391.5875 27.8548 398.0144 26.3095
\c 397.4175 25.8472 396.0333 24.4921 397.0054 22.2838
\c 398.2284 19.4837 404.0108 19.9248 404.1033 23.7393
\c 404.1667 26.3016 401.0972 27.2763 399.5862 27.6012
\c 392.7313 29.7832 382.4768 27.979 368.981 22.1121
\c 357.7121 17.2172 347.0613 10.8299 340.6978 7.0102
\c 339.1842 6.1042 337.7287 5.2272 336.7962 4.7094
\l 336.7962 19.4652
\c 339.1076 20.7807 341.4031 22.1147 343.6775 23.4381
\c 362.5567 34.4165 382.07 45.7646 409.537 45.7646
\c 427.1932 45.7646 437.2179 39.8211 442.7229 34.3187
\c 444.2128 32.7972 449.0944 27.3159 448.7166 20.8784
\c 448.2385 12.6817 443.2856 10.5658 438.6153 11.1548
\c 431.7472 12.0134 433.414 19.1614 432.1302 19.1614
\c 430.8438 19.1614 429.1215 16.3059 429.4068 11.5828
\c 429.6947 6.8676 433.1288 1.7192 440.9927 1.5739
\c 447.2981 1.4603 453.1492 7.4408 453.2945 15.5874
\c 453.4213 22.7751 449.0944 30.6258 444.152 35.3252
\o 
\m 252.4326 38.8992
\c 252.385 38.8992 252.3322 38.9018 252.2767 38.9098
\c 251.8171 38.9916 251.5027 39.4381 251.5899 39.9056
\c 252.0654 42.5578 254.9949 49.3862 262.7558 49.3862
\c 262.8113 49.3862 262.8747 49.3862 262.9301 49.3862
\c 270.736 49.2832 271.5047 40.677 271.0292 40.6188
\c 270.559 40.5607 269.1986 47.582 262.909 47.6639
\c 262.8562 47.6665 262.806 47.6665 262.7611 47.6665
\c 256.1704 47.6665 253.6794 41.8577 253.2805 39.6018
\c 253.2065 39.1871 252.842 38.8992 252.4326 38.8992
\o 
\m 221.9859 86.0168
\c 222.8629 87.2636 223.6712 88.2251 224.3897 89.081
\c 225.2429 90.098 225.9694 90.9591 226.4343 91.881
\c 226.9045 90.9591 227.6204 90.098 228.4762 89.081
\c 229.1947 88.2251 230.003 87.2636 230.8748 86.0168
\c 232.0106 84.4054 233.8835 81.7242 232.0476 75.9286
\c 229.5117 74.2935 227.5728 72.1644 226.4343 70.1991
\c 225.2931 72.1644 223.3542 74.2935 220.813 75.9286
\c 218.9824 81.7242 220.85 84.4054 221.9859 86.0168
\o 
\m 203.2783 74.6554
\c 203.5531 74.8377 203.878 75.0384 204.2293 75.226
\c 208.4215 76.1611 218.3432 76.9245 226.2388 66.2156
\l 226.4343 65.6794
\l 226.6245 66.2209
\c 234.5386 76.9456 244.4788 76.1585 248.6578 75.2181
\c 249.0065 75.0305 249.3314 74.8377 249.5982 74.6554
\c 244.2279 73.9395 229.9687 70.2783 226.4396 51.8112
\c 222.9501 70.2704 208.6645 73.9395 203.2783 74.6554
\o 
\m 190.3849 47.6639
\c 184.0953 47.582 182.7402 40.566 182.2594 40.6188
\c 181.7892 40.677 182.5526 49.2832 190.3637 49.3862
\c 190.4218 49.3862 190.4826 49.3862 190.5407 49.3862
\c 198.3043 49.3862 201.2364 42.5578 201.7092 39.9056
\c 201.7885 39.4381 201.4794 38.9916 201.0092 38.9098
\c 200.9564 38.9018 200.9115 38.8992 200.8587 38.8992
\c 200.4492 38.8992 200.09 39.1871 200.0186 39.6018
\c 199.6092 41.8736 197.0865 47.7801 190.3849 47.6639
\o 
\m 12.4412 6.1491
\c 19.3436 6.1491 20.4372 9.8235 20.4847 9.982
\c 20.6247 10.505 21.1663 10.8299 21.6999 10.6899
\c 22.2335 10.5446 22.5531 10.0137 22.4236 9.4827
\c 22.3655 9.2661 20.9893 4.1494 12.4412 4.1494
\c 4.6512 4.1494 1.8881 13.9417 2.4112 14.1081
\c 2.9368 14.2745 6.1199 6.1491 12.4412 6.1491
\o 
\m 222.4455 14.927
\c 222.4455 16.784 223.7293 18.332 225.4596 18.7573
\l 225.4596 11.0941
\c 223.7293 11.522 222.4455 13.0753 222.4455 14.927
\o 
\m 230.3702 14.927
\c 230.3702 13.0039 228.994 11.3979 227.1713 11.0413
\l 227.1713 18.8101
\c 228.994 18.4535 230.3702 16.8501 230.3702 14.927
\o 
\m 213.9265 39.5966
\c 213.9265 41.097 214.6556 41.097 214.9699 41.097
\l 238.3319 41.097
\c 238.641 41.097 239.3727 41.097 239.3727 39.5966
\c 239.3727 37.6471 239.0636 37.5599 238.4191 37.5599
\l 214.8695 37.5599
\c 214.2382 37.5599 213.9265 37.6471 213.9265 39.5966
\o 
\m 440.8553 4.1494
\c 432.2993 4.1494 430.9231 9.2661 430.8755 9.4827
\c 430.7408 10.0163 431.0631 10.5631 431.6046 10.6952
\c 432.1382 10.8299 432.6823 10.505 432.8118 9.9688
\c 432.8514 9.8235 433.9503 6.1491 440.8553 6.1491
\c 447.1951 6.1491 450.357 14.2772 450.8801 14.1108
\c 451.411 13.9417 448.6453 4.1494 440.8553 4.1494
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian47.pgf <==
\m 114.1829 31.1981
\c 96.9626 32.5341 90.6109 24.1773 90.6109 24.1773
\c 90.6109 24.1773 82.7523 32.1997 71.7189 31.1981
\c 60.6851 30.1949 55.3773 24.3885 55.3773 24.3885
\c 55.3773 24.3885 48.607 32.0349 36.6109 31.5325
\c 23.732 30.9901 16.8843 22.7565 16.8843 22.7565
\c 6.0189 32.0349 0 30.8653 0 30.8653
\c 10.1976 28.3565 16.0072 21.8781 16.0072 21.8781
\c 10.8234 15.8605 8.7634 7.6285 12.036 2.6093
\c 14.5437 -1.2355 22.5366 -1.7523 23.739 7.4605
\c 24.7414 15.1469 18.8906 20.9997 18.8906 20.9997
\c 28.5874 30.3629 38.6179 29.3597 44.9702 28.1885
\c 51.3227 27.0189 53.9984 22.8413 53.9984 22.8413
\c 47.2282 14.8573 51.1859 7.7165 53.8304 6.7901
\c 57.1742 5.6189 60.4766 7.7533 60.6437 13.1005
\c 60.6437 13.1005 60.7696 16.6573 57.3843 22.3821
\c 57.3843 22.3821 65.0328 29.1901 74.0602 29.0253
\c 83.0875 28.8573 89.6071 22.6317 89.6071 22.6317
\c 89.6071 22.6317 86.7423 19.1533 87.768 15.8189
\c 89.1063 11.4717 94.1211 12.4717 94.1211 16.8221
\c 94.1211 20.3485 92.1149 22.8381 92.1149 22.8381
\c 97.2976 30.8621 114.1829 31.1981 114.1829 31.1981
\o 
\m 21.9 9.1309
\c 21.3992 2.6125 18.5851 1.6445 16.8843 1.7757
\c 14.7109 1.9421 11.6179 4.4221 13.0406 10.7997
\c 14.5024 17.3661 17.8875 19.8717 17.8875 19.8717
\c 17.8875 19.8717 22.4024 15.6509 21.9 9.1309
\o 
\m 58.7234 13.8605
\c 59.4874 7.8541 53.2445 6.2973 52.4501 11.9133
\c 51.8038 16.4573 55.7477 21.1245 55.7477 21.1245
\c 55.7477 21.1245 58.1688 18.2109 58.7234 13.8605
\o 
\m 92.6165 16.1517
\c 92.1149 12.6413 86.932 15.3165 91.1125 21.3341
\c 91.1125 21.3341 93.1181 19.6637 92.6165 16.1517
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian48.pgf <==
\m 22.0463 22.8382
\c 22.0463 22.8382 20.0415 20.347 20.0415 16.8222
\c 20.0415 12.475 25.0559 11.4718 26.3935 15.819
\c 27.4207 19.1534 24.5535 22.6318 24.5535 22.6318
\c 24.5535 22.6318 31.0751 28.8574 40.1023 29.0254
\c 49.1311 29.1918 56.7776 22.3822 56.7776 22.3822
\c 53.3936 16.6574 53.5184 13.1038 53.5184 13.1038
\c 53.6864 7.7534 56.9872 5.619 60.3312 6.7918
\c 62.976 7.7166 66.9344 14.8574 60.1648 22.8414
\c 60.1648 22.8414 62.84 27.019 69.192 28.1886
\c 75.544 29.3598 85.5744 30.363 95.272 20.9998
\c 95.272 20.9998 89.4208 15.1486 90.4224 7.459
\c 91.6256 -1.7522 99.6176 -1.2354 102.1264 2.6094
\c 105.3984 7.6286 103.3376 15.859 98.1536 21.8782
\c 98.1536 21.8782 103.9648 28.3582 114.1616 30.8654
\c 114.1616 30.8654 108.144 32.035 97.2784 22.7566
\c 97.2784 22.7566 90.4304 30.9918 77.5504 31.5342
\c 65.5552 32.035 58.784 24.387 58.784 24.387
\c 58.784 24.387 53.4768 30.1934 42.4431 31.1966
\c 31.4095 32.1998 23.5519 24.179 23.5519 24.179
\c 23.5519 24.179 17.1983 32.5342 -0.0209 31.1966
\c -0.0209 31.1966 16.8655 30.8622 22.0463 22.8382
\o
\m 96.2752 19.8718
\c 96.2752 19.8718 99.6608 17.3646 101.1232 10.8014
\c 102.5456 4.4206 99.4512 1.9422 97.2784 1.7758
\c 95.5776 1.6446 92.7632 2.6126 92.2608 9.131
\c 91.7616 15.6542 96.2752 19.8718 96.2752 19.8718
\o
\m 58.4144 21.1262
\c 58.4144 21.1262 62.3584 16.4574 61.7136 11.9134
\c 60.9184 6.2974 54.6752 7.8542 55.44 13.8606
\c 55.992 18.211 58.4144 21.1262 58.4144 21.1262
\o
\m 23.0495 21.3326
\c 27.2303 15.3166 22.0463 12.6414 21.5455 16.1518
\c 21.0447 19.6622 23.0495 21.3326 23.0495 21.3326
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian49.pgf <==
\m 0 0
\l 162.627 0
\l 162.627 60.9336
\l 0 60.9336
\o
\i
\m 159.4383 53.4108
\c 158.1215 53.4108 156.9935 52.75 156.5055 51.8108
\c 149.4591 52.2652 125.5535 52.9692 115.2543 42.79
\c 107.5439 47.55 98.5535 46.4268 91.5151 43.4588
\c 88.8351 45.5052 85.8367 47.6092 82.6463 49.8988
\c 82.6463 49.8988 86.1583 52.6588 86.1583 55.4172
\c 86.1583 58.174 84.0079 60.934 81.5007 60.934
\c 78.9919 60.934 76.8399 58.174 76.8399 55.4172
\c 76.8399 52.6588 80.3519 49.8988 80.3519 49.8988
\c 77.1055 47.5708 74.0639 45.4364 71.3535 43.3564
\c 64.2783 46.4028 55.1663 47.6044 47.3727 42.79
\c 37.0735 52.9692 13.1679 52.2652 6.1199 51.8108
\c 5.6335 52.75 4.5039 53.4108 3.1871 53.4108
\c 1.4271 53.4108 -0.0001 52.23 -0.0001 50.7772
\c -0.0001 49.3244 1.4271 48.1468 3.1871 48.1468
\c 4.5743 48.1468 5.7391 48.8796 6.1775 49.8988
\l 21.9215 49.8988
\c 27.1199 49.8988 38.7151 47.5932 45.6447 41.6092
\c 33.2847 32.3644 36.7807 20.2892 43.4895 18.302
\c 49.9375 16.3932 59.5599 26.774 49.8335 39.9004
\c 50.3695 40.2524 50.9295 40.5804 51.5119 40.8716
\c 56.7839 43.5084 62.9215 44.4108 69.5663 41.9484
\c 65.0079 38.2652 61.6287 34.654 60.2895 30.3404
\c 58.3135 23.9772 60.2895 14.0396 70.0687 13.2876
\c 70.2623 13.2748 70.4303 13.2796 70.6191 13.2684
\c 70.6879 3.5084 75.0111 -0.0004 81.9807 -0.0004
\c 87.3903 -0.0004 91.9727 4.8556 91.9711 13.2556
\c 92.2911 13.2652 92.5935 13.262 92.9279 13.2876
\c 102.7087 14.0396 104.6847 23.9772 102.7087 30.3404
\c 101.3455 34.734 97.8655 38.3964 93.1775 42.1516
\c 99.7775 44.5148 105.8591 43.4988 111.1119 40.8716
\c 111.6975 40.5804 112.2559 40.2524 112.7935 39.9004
\c 103.0671 26.774 112.6879 16.3932 119.1375 18.302
\c 125.8431 20.2892 129.3423 32.3644 116.9791 41.6092
\c 123.9087 47.5932 135.5055 49.8988 140.7039 49.8988
\l 156.4463 49.8988
\c 156.8863 48.8796 158.0527 48.1468 159.4383 48.1468
\c 161.1999 48.1468 162.6271 49.3244 162.6271 50.7772
\c 162.6271 52.23 161.1999 53.4108 159.4383 53.4108
\o 
\m 51.0111 32.5964
\c 53.0175 19.8092 45.2431 19.0556 42.4863 21.814
\c 39.7631 24.5372 41.9439 33.5676 48.3183 38.7836
\c 49.6831 36.9804 50.6447 34.9292 51.0111 32.5964
\o 
\m 79.3455 57.9244
\c 80.3519 60.1804 84.2911 59.4332 84.1119 56.4204
\c 83.8623 52.158 81.1039 51.1516 81.1039 51.1516
\c 81.1039 51.1516 77.9343 54.7404 79.3455 57.9244
\o 
\m 81.5007 49.1484
\c 81.5007 49.1484 85.0927 46.6764 89.3695 42.4684
\c 85.8847 40.7148 83.0351 38.5644 81.3119 36.6092
\c 79.6319 38.5212 76.8767 40.6156 73.5039 42.3468
\c 77.8367 46.63 81.5007 49.1484 81.5007 49.1484
\o 
\m 80.8527 26.5772
\c 79.6063 26.5772 78.5951 25.5676 78.5951 24.3212
\c 78.5951 23.1308 79.5215 22.1644 80.6911 22.0812
\c 80.2655 19.902 78.7135 15.5308 73.1311 14.686
\c 73.0911 15.9308 73.1503 17.3212 73.3311 18.8892
\c 74.3343 27.5804 81.1871 34.6044 81.1871 34.6044
\c 81.1871 34.6044 87.0383 28.7516 88.7087 18.0524
\c 88.8943 16.8796 88.9711 15.8236 88.9903 14.846
\c 83.7183 16.0828 82.5039 20.6924 82.2287 22.5436
\c 82.7599 22.9548 83.1087 23.5964 83.1087 24.3212
\c 83.1087 25.5676 82.0975 26.5772 80.8527 26.5772
\o 
\m 67.5631 35.606
\c 69.0255 37.5372 70.5631 39.2956 72.0623 40.8716
\c 74.7599 39.5468 77.5279 37.6652 80.3519 35.1052
\c 76.5903 32.3468 71.1567 26.2444 70.6543 15.2124
\c 70.6463 14.9884 70.6495 14.7868 70.6415 14.5676
\c 62.4687 15.214 61.5151 27.6236 67.5631 35.606
\o 
\m 81.6895 5.0124
\c 78.2719 5.0124 73.9407 6.3308 73.2223 13.3116
\c 80.2111 14.0028 81.5007 19.0556 81.5007 19.0556
\c 81.5007 19.0556 82.6975 14.4172 88.9551 13.4268
\c 88.5151 6.6652 84.0623 5.0124 81.6895 5.0124
\o 
\m 95.4351 35.606
\c 101.5807 27.4924 100.4943 14.8108 91.9423 14.5516
\c 91.8783 15.7036 91.7455 16.9084 91.5087 18.1772
\c 89.3775 29.5868 82.3567 35.3548 82.3567 35.3548
\c 85.2063 37.9404 87.9935 39.8172 90.7055 41.1164
\c 92.2767 39.4812 93.8991 37.6364 95.4351 35.606
\o 
\m 120.1407 21.814
\c 117.3823 19.0556 109.6095 19.8092 111.6143 32.5964
\c 111.9791 34.9292 112.9423 36.9804 114.3071 38.7836
\c 120.6783 33.5676 122.8639 24.5372 120.1407 21.814
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian5.pgf <==
\r 0 0 129 146
\i 
\m 106.1241 95.9479
\c 90.9999 96.8186 85.7679 81.4042 83.7322 81.4042
\c 81.8733 81.4042 83.156 94.3665 76.0019 112.418
\c 81.5915 121.9779 83.156 134.322 83.156 134.322
\l 76.4688 138.9694
\c 76.7884 133.3336 75.493 125.9019 72.7971 119.5553
\c 63.1152 138.6119 47.7934 145.9427 34.8983 145.6609
\c 21.5195 145.3665 15.1224 134.322 15.1224 134.322
\c 15.1224 134.322 11.926 139.8443 9.6002 144.2057
\c 7.2743 148.5672 -1.7388 145.3665 0.2969 140.4247
\c 2.3283 135.4828 14.8322 111.3539 16.5777 109.6085
\c 18.3231 107.8631 24.43 109.6085 24.1355 111.6399
\c 23.8453 113.6797 22.6803 126.7641 31.4032 130.8311
\c 35.2179 132.6144 40.9168 132.9467 46.8555 131.4957
\c 38.6835 120.5815 43.1375 100.9277 60.474 101.466
\c 65.1509 101.6132 68.9025 103.7624 71.9096 106.8957
\c 76.8893 94.0721 77.924 81.3537 75.594 81.1182
\c 72.6877 80.8238 67.7459 88.9663 58.7328 90.4215
\c 49.7196 91.8809 33.4346 86.3544 34.8983 68.0338
\c 36.3493 49.7174 63.3844 42.7441 69.1969 34.3114
\c 75.0178 25.8745 66.0046 13.6692 54.0811 13.379
\c 42.1618 13.0846 30.5326 22.6781 27.3362 25.2983
\c 24.1355 27.9143 17.1581 24.7179 21.8097 19.1914
\c 26.4656 13.665 39.8317 0.5848 68.0361 0.0002
\c 96.2362 -0.5802 120.3651 27.3297 127.351 52.6278
\c 134.3242 77.9175 121.2357 95.0731 106.1241 95.9479
\o 
\m 63.6746 107.8631
\c 54.9559 102.9254 47.1036 113.6797 52.6217 119.7824
\c 56.3523 123.9083 61.1301 122.5961 63.8513 121.3091
\c 65.1761 119.8077 66.3874 118.1421 67.4515 116.2958
\c 68.0613 115.2359 68.6417 114.1508 69.1885 113.0573
\c 67.5902 110.8576 65.7481 109.0449 63.6746 107.8631
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian50.pgf <==
\m 101.3981 93.5184
\c 104.4077 93.5184 114.6893 93.5184 118.7021 93.5184
\c 122.7149 93.5184 126.2237 91.0096 128.7341 89.0064
\c 128.7341 89.0064 124.2173 93.5184 128.2333 100.792
\c 128.2333 100.792 123.4685 95.024 117.6989 95.2752
\c 117.6989 95.2752 108.1453 95.1248 101.5933 95.0576
\c 101.9213 96.3904 102.1213 97.6368 102.1517 98.752
\c 102.4029 107.5248 97.8893 111.2896 93.8765 111.7904
\c 89.8637 112.2912 85.3597 110.1696 86.1037 105.5216
\c 86.4925 103.0928 88.4573 101.968 90.4333 101.744
\c 89.9197 99.7152 89.2317 97.7536 88.4109 95.8496
\c 86.1037 96.56 83.4509 97.872 80.0829 100.2896
\l 79.5693 100.5088
\c 81.6957 105.96 82.4189 110.7872 82.3405 114.296
\c 82.1453 123.128 77.3245 125.0816 74.5661 125.0816
\c 71.8077 125.0816 67.5453 122.32 69.0493 114.0464
\c 70.5533 105.7712 76.0701 101.76 76.0701 101.76
\c 73.6733 96.8192 70.6669 92.3792 67.3789 88.4224
\c 64.2333 92.568 61.9037 97.056 61.0125 101.752
\c 62.9421 102.016 64.8349 103.144 65.2141 105.5216
\c 65.9565 110.1696 61.4525 112.2912 57.4381 111.7904
\c 53.4269 111.2896 48.9133 107.5248 49.1645 98.752
\c 49.3037 93.752 52.5549 86.2416 57.9549 78.8432
\c 57.0765 78.08 56.1949 77.3408 55.3197 76.6352
\c 51.6141 78.112 47.6173 79.3152 43.4717 79.944
\c 28.4717 82.216 18.2077 76.4528 15.4861 68.8224
\c 13.8509 68.9344 12.1437 68.9728 10.3693 68.9056
\c 0.6173 68.5584 -0.0803 63.6064 0.0061 62.544
\c -0.0803 61.4784 0.6173 56.5216 10.3693 56.1728
\c 12.4893 56.0976 14.5133 56.184 16.4301 56.3808
\c 19.5917 49.8272 27.4301 44.4992 42.4669 46.3408
\c 46.9309 46.8864 50.9357 47.8704 54.5117 49.0928
\c 55.4061 48.3744 56.3037 47.6416 57.2077 46.8704
\c 52.2541 39.8128 49.3005 32.76 49.1645 27.9968
\c 48.9133 19.2192 53.4269 15.456 57.4381 14.9552
\c 61.4525 14.4544 65.9565 16.5744 65.2141 21.224
\c 64.8701 23.3776 63.2829 24.5024 61.5517 24.8896
\c 62.3101 29.2656 64.2685 33.4592 66.9293 37.352
\c 70.2909 33.5344 73.3693 29.3344 75.8205 24.7712
\c 75.8205 24.7712 70.5533 19.3104 69.0493 11.0352
\c 67.5453 2.76 71.8077 0 74.5661 0
\c 77.3245 0 82.1453 1.952 82.3405 10.784
\c 82.4269 14.6672 81.5325 20.1616 78.8445 26.3328
\l 80.0829 27.2816
\c 82.9613 29.3504 85.3133 30.6016 87.3773 31.368
\c 88.3117 29.2752 89.0637 27.0976 89.5853 24.8496
\c 87.9229 24.4288 86.4333 23.3024 86.1037 21.224
\c 85.3597 16.5744 89.8637 14.4544 93.8765 14.9552
\c 97.8893 15.456 102.4029 19.2192 102.1517 27.9968
\c 102.1117 29.3376 101.8429 30.864 101.3773 32.5152
\c 107.9325 32.4496 117.6989 32.296 117.6989 32.296
\c 123.4685 32.5488 128.2333 26.7792 128.2333 26.7792
\c 124.2173 34.0512 128.7341 38.5664 128.7341 38.5664
\c 126.2237 36.56 122.7149 34.0512 118.7021 34.0512
\c 114.6893 34.0512 104.4077 34.0512 101.3981 34.0512
\c 101.2461 34.0512 101.0733 34.0512 100.8989 34.0528
\c 98.6861 40.544 93.6605 48.6496 86.7757 55.688
\c 92.2893 59.2096 97.2589 61.4864 99.9645 62.1088
\c 100.7421 61.8176 101.4557 61.5824 102.0925 61.4
\c 102.5837 60.64 103.4333 60.1328 104.4077 60.1328
\c 105.9309 60.1328 107.1677 61.3648 107.1677 62.8896
\c 107.1677 64.4144 105.9309 65.648 104.4077 65.648
\c 103.1325 65.648 102.0701 64.7776 101.7581 63.6064
\c 98.2205 64.8624 92.7549 67.5152 86.9357 71.2208
\c 94.0349 78.5232 99.1245 86.9488 101.1613 93.5152
\c 101.2397 93.5152 101.3277 93.5184 101.3981 93.5184
\o 
\m 91.9869 101.7472
\c 92.8333 101.8512 93.5981 102.1136 94.1277 102.5104
\c 96.1341 104.016 94.6301 107.024 92.3693 106.5232
\c 90.1133 106.0224 90.3645 103.5152 90.3645 103.5152
\c 88.1069 103.5152 86.8541 106.5232 88.3613 108.5296
\c 89.8637 110.5344 95.1309 111.7904 98.3901 107.2768
\c 100.2893 104.6432 100.9805 100.4032 99.6557 95.0368
\c 98.5453 95.0272 97.5901 95.024 96.8861 95.024
\c 94.5613 95.024 92.4157 94.9088 89.8989 95.456
\c 90.7485 97.4784 91.4605 99.5744 91.9869 101.7472
\o 
\m 71.0573 115.3008
\c 70.3037 123.0752 74.2797 125.1104 77.3245 122.5728
\c 80.3357 120.0656 80.3357 107.5248 76.5725 103.0144
\c 76.5725 103.0144 71.8077 107.5248 71.0573 115.3008
\o 
\m 79.0301 99.1936
\c 80.1389 98.3696 83.2141 96.232 87.1037 94.7728
\c 87.3325 94.688 87.5709 94.6096 87.8205 94.5344
\c 85.0189 88.584 80.9245 83.2896 76.5949 78.8272
\c 74.3261 80.76 72.1645 82.8336 70.1933 85.0192
\c 74.2925 89.8752 77.1341 94.7184 79.0301 99.1936
\o 
\m 61.0621 49.0048
\c 62.6333 50.9936 64.1725 52.7568 65.6141 54.2896
\c 66.1325 54.6112 66.6365 54.928 67.1213 55.248
\c 69.5677 53.3504 72.2109 51.1088 74.8141 48.576
\c 72.5677 46.5344 70.4269 44.3312 68.4989 41.9904
\c 66.3389 44.3536 63.8733 46.7024 61.0621 49.0048
\o 
\m 69.0797 83.7312
\c 71.0045 81.5472 73.1037 79.4688 75.3053 77.528
\c 72.6301 74.8928 69.9133 72.5648 67.4077 70.6048
\c 65.7165 72.2896 63.8269 74.3344 61.8653 76.7408
\c 64.5949 79.0368 66.9853 81.384 69.0797 83.7312
\o 
\m 73.8989 63.8928
\c 73.8989 63.8928 73.8989 62.7232 74.2333 62.2224
\c 74.2333 62.2224 69.5517 58.2096 66.8781 57.3712
\c 63.5581 59.8304 60.3853 61.8912 58.7133 62.888
\c 60.3917 63.8688 63.4829 65.7776 67.1613 68.5216
\c 67.1613 68.5216 71.7245 66.0656 73.8989 63.8928
\o 
\m 55.6765 62.7232
\c 55.7821 62.6656 60.3421 60.3008 65.3981 56.5552
\c 64.6861 55.8496 63.9885 55.1408 63.3165 54.416
\c 61.5757 53.4784 59.6509 52.5568 57.5645 51.7024
\c 52.2349 55.5872 45.8509 59.2752 38.2045 62.544
\c 46.1021 65.9168 52.6509 69.7344 58.0765 73.76
\c 60.5757 72.6688 63.1565 71.288 65.9997 69.5216
\c 62.0925 66.5728 55.6765 62.7232 55.6765 62.7232
\o 
\m 68.4829 56.1744
\c 71.2989 58.16 73.3693 60.0256 74.7133 61.3648
\c 75.2029 60.912 75.8541 60.6336 76.5725 60.6336
\c 77.2061 60.6336 77.7837 60.8544 78.2493 61.2144
\c 79.4797 60.2464 81.5949 58.4752 84.1645 55.8864
\c 81.4477 54.0592 78.6685 51.96 75.9981 49.6336
\c 73.4605 52.112 70.8861 54.3024 68.4829 56.1744
\o 
\m 76.5725 66.1504
\c 75.7725 66.1504 75.0573 65.8048 74.5533 65.2576
\c 73.1325 66.4496 71.1117 67.9936 68.6237 69.6336
\c 71.1293 71.5792 73.8301 73.8784 76.4941 76.5008
\c 78.9613 74.4064 81.5165 72.48 84.0509 70.7472
\c 81.5517 68.2368 79.4893 66.5056 78.2733 65.5504
\c 77.8013 65.9216 77.2173 66.1504 76.5725 66.1504
\o 
\m 57.9421 81.9472
\c 49.9165 93.5184 49.6653 102.7616 52.9245 107.2768
\c 56.1837 111.7904 61.4525 110.5344 62.9565 108.5296
\c 64.4605 106.5232 63.2061 103.5152 60.9485 103.5152
\c 60.9485 103.5152 61.1997 106.0224 58.9453 106.5232
\c 56.6893 107.024 55.1821 104.016 57.1869 102.5104
\c 57.7485 102.0912 58.5741 101.8192 59.4829 101.7328
\c 60.4077 96.584 62.9085 91.6704 66.2941 87.1472
\c 64.0445 84.56 61.6861 82.1904 59.3069 80.0384
\c 58.8541 80.6592 58.3949 81.2928 57.9421 81.9472
\o 
\m 60.4733 75.6
\c 61.0989 74.8416 61.7341 74.0864 62.4013 73.344
\c 61.4605 73.8432 60.4749 74.3344 59.4701 74.816
\c 59.8077 75.0784 60.1453 75.3376 60.4733 75.6
\o 
\m 42.7181 77.4352
\c 46.7869 77.0816 50.2925 76.4704 53.7453 75.3872
\c 43.5357 67.4864 34.4429 63.6416 34.4429 63.6416
\c 34.4429 63.6416 29.8429 66.2848 22.5149 67.8352
\c 24.8013 74.6512 32.4637 78.3248 42.7181 77.4352
\o 
\m 21.9053 65.1472
\c 21.9453 65.4656 22.0109 65.768 22.0685 66.08
\c 27.3485 64.744 31.9357 62.8896 31.9357 62.8896
\c 31.9357 62.8896 30.4605 61.2368 22.3437 59.1904
\c 21.8045 61.216 21.6845 63.2752 21.9053 65.1472
\o 
\m 2.3469 63.3904
\c 2.8397 66.36 6.3581 67.6528 13.8829 67.4048
\c 14.2669 67.3904 14.6605 67.3648 15.0573 67.3312
\c 14.9885 67.0224 14.9293 66.712 14.8829 66.4
\c 14.4989 63.6992 14.7485 60.6784 15.8205 57.8048
\c 5.0173 56.1184 1.8701 60.5408 2.3469 63.3904
\o 
\m 47.4829 48.5968
\c 32.6989 45.4752 25.4285 51 22.8893 57.5216
\c 29.9981 59.304 34.4429 62.192 34.4429 62.192
\c 34.4429 62.192 43.2285 57.8896 53.2109 50.1216
\c 51.3981 49.544 49.4989 49.0192 47.4829 48.5968
\o 
\m 58.8237 50.7648
\c 59.5549 51.0864 60.2733 51.4128 60.9613 51.7472
\c 60.5101 51.2128 60.0733 50.6752 59.6445 50.1376
\c 59.3741 50.3472 59.0989 50.5568 58.8237 50.7648
\o 
\m 60.0541 25.0448
\c 58.9229 25.032 57.8653 24.744 57.1869 24.2336
\c 55.1821 22.7296 56.6893 19.7216 58.9453 20.2224
\c 61.1997 20.7216 60.9485 23.232 60.9485 23.232
\c 63.2061 23.232 64.4605 20.2224 62.9565 18.216
\c 61.4525 16.2096 56.1837 14.9552 52.9245 19.4688
\c 49.6653 23.9824 49.9165 33.2272 57.9421 44.7984
\c 58.1517 45.0992 58.3613 45.3904 58.5677 45.6848
\c 61.0525 43.4896 63.5261 41.1024 65.8813 38.528
\c 62.9869 34.3344 60.8573 29.7968 60.0541 25.0448
\o 
\m 77.3245 2.5088
\c 74.2797 -0.0304 70.3037 2.0096 71.0573 9.7808
\c 71.8077 17.5552 76.8237 23.7696 76.8237 23.7696
\c 80.5853 19.256 80.3357 5.0176 77.3245 2.5088
\o 
\m 78.5789 28.0336
\l 78.2717 27.5856
\c 76.2925 31.8144 73.4605 36.3216 69.5453 40.8256
\c 71.4893 43.1824 73.6573 45.4096 75.9389 47.4656
\c 80.1069 43.2368 84.0605 38.2464 86.7741 32.6656
\c 82.0413 30.824 78.5789 28.0336 78.5789 28.0336
\o 
\m 98.3901 19.4688
\c 95.1309 14.9552 89.8637 16.2096 88.3613 18.216
\c 86.8541 20.2224 88.1069 23.232 90.3645 23.232
\c 90.3645 23.232 90.1133 20.7216 92.3693 20.2224
\c 94.6301 19.7216 96.1341 22.7296 94.1277 24.2336
\c 93.4157 24.768 92.2797 25.0656 91.0845 25.0448
\c 90.5533 27.3968 89.7821 29.6672 88.8301 31.8496
\c 91.8269 32.6976 94.2429 32.5488 96.8861 32.5488
\c 97.5421 32.5488 98.4237 32.544 99.4397 32.536
\c 101.0557 26.7744 100.3869 22.2336 98.3901 19.4688
\o 
\m 93.3741 44.7984
\c 96.0589 40.928 97.8557 37.3248 98.9613 34.0656
\c 95.8237 34.0768 91.4029 33.9968 88.2365 33.152
\c 85.4573 38.984 81.4045 44.1552 77.1261 48.5088
\c 79.8061 50.8256 82.5917 52.9152 85.2957 54.7184
\c 87.7821 52.1056 90.5901 48.8112 93.3741 44.7984
\o 
\m 97.7245 63.0256
\c 94.5965 61.9568 90.2637 59.8224 85.6285 56.8432
\c 83.6045 58.816 81.4301 60.6752 79.1325 62.3808
\c 79.2573 62.6928 79.3325 63.0304 79.3325 63.3904
\c 79.3325 63.7408 79.2573 64.0656 79.1453 64.3712
\c 81.3853 66.0416 83.5197 67.8496 85.5037 69.7744
\c 89.9661 66.8368 94.2653 64.5344 97.7245 63.0256
\o 
\m 93.3741 81.9472
\c 90.6461 78.016 87.8989 74.7744 85.4477 72.184
\c 82.8925 73.8784 80.3021 75.7616 77.8013 77.8128
\c 82.2477 82.4 86.4637 87.896 89.3309 94.1648
\c 92.4653 93.5376 96.4237 93.4928 99.2333 93.5056
\c 98.1645 90.0352 96.2861 86.1488 93.3741 81.9472
\o
\s
\m 161.5837 35.8096
\c 160.0589 35.8096 158.8237 34.5712 158.8237 33.0464
\c 158.8237 31.5248 160.0589 30.2928 161.5837 30.2928
\c 163.1053 30.2928 164.3421 31.5248 164.3421 33.0464
\c 164.3421 34.5712 163.1053 35.8096 161.5837 35.8096
\o
\s
\m 150.9277 36.4336
\c 149.0589 36.4336 147.5421 34.9152 147.5421 33.0464
\c 147.5421 31.1776 149.0589 29.6624 150.9277 29.6624
\c 152.7965 29.6624 154.3117 31.1776 154.3117 33.0464
\c 154.3117 34.9152 152.7965 36.4336 150.9277 36.4336
\o
\s
\m 137.7581 37.4352
\c 135.3389 37.4352 133.3693 35.472 133.3693 33.0464
\c 133.3693 30.6256 135.3389 28.6592 137.7581 28.6592
\c 140.1837 28.6592 142.1485 30.6256 142.1485 33.0464
\c 142.1485 35.472 140.1837 37.4352 137.7581 37.4352
\o
\s
\m 161.5837 91.2256
\c 163.1053 91.2256 164.3421 92.4624 164.3421 93.984
\c 164.3421 95.5088 163.1053 96.744 161.5837 96.744
\c 160.0589 96.744 158.8237 95.5088 158.8237 93.984
\c 158.8237 92.4624 160.0589 91.2256 161.5837 91.2256
\o
\s
\m 150.9277 97.3696
\c 149.0589 97.3696 147.5421 95.8544 147.5421 93.984
\c 147.5421 92.1168 149.0589 90.6 150.9277 90.6
\c 152.7965 90.6 154.3117 92.1168 154.3117 93.984
\c 154.3117 95.8544 152.7965 97.3696 150.9277 97.3696
\o
\s
\m 137.7581 98.3712
\c 135.3389 98.3712 133.3693 96.4096 133.3693 93.984
\c 133.3693 91.5616 135.3389 89.5984 137.7581 89.5984
\c 140.1837 89.5984 142.1485 91.5616 142.1485 93.984
\c 142.1485 96.4096 140.1837 98.3712 137.7581 98.3712
\o
\s
\m 50.2413 65.8992
\c 48.7165 65.8992 47.4829 64.6656 47.4829 63.1408
\c 47.4829 61.6176 48.7165 60.3808 50.2413 60.3808
\c 51.7661 60.3808 53.0013 61.6176 53.0013 63.1408
\c 53.0013 64.6656 51.7661 65.8992 50.2413 65.8992
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian51.pgf <==
\m 63.1792 93.5152
\c 65.2192 86.9488 70.304 78.5232 77.4064 71.2208
\c 71.5872 67.5152 66.12 64.8624 62.5856 63.6064
\c 62.272 64.7776 61.2112 65.648 59.9344 65.648
\c 58.4112 65.648 57.176 64.4144 57.176 62.8896
\c 57.176 61.3648 58.4112 60.1328 59.9344 60.1328
\c 60.9072 60.1328 61.7616 60.64 62.2512 61.4
\c 62.8896 61.5824 63.6 61.8176 64.3792 62.1088
\c 67.0864 61.4864 72.0544 59.2096 77.5664 55.688
\c 70.6832 48.6496 65.6576 40.544 63.4448 34.0528
\c 63.2688 34.0512 63.0976 34.0512 62.944 34.0512
\c 59.9344 34.0512 49.6528 34.0512 45.64 34.0512
\c 41.6304 34.0512 38.1168 36.56 35.6112 38.5664
\c 35.6112 38.5664 40.1232 34.0512 36.1104 26.7792
\c 36.1104 26.7792 40.8768 32.5488 46.6416 32.296
\c 46.6416 32.296 56.408 32.4496 62.9648 32.5152
\c 62.4976 30.864 62.2304 29.3376 62.192 27.9968
\c 61.9424 19.2192 66.4528 15.456 70.4672 14.9552
\c 74.48 14.4544 78.9824 16.5744 78.2384 21.224
\c 77.9104 23.3024 76.4208 24.4288 74.7584 24.8496
\c 75.28 27.0976 76.0304 29.2752 76.9648 31.368
\c 79.0304 30.6016 81.3824 29.3504 84.2592 27.2816
\l 85.4976 26.3328
\c 82.8112 20.1616 81.9152 14.6672 82.0016 10.784
\c 82.1984 1.952 87.0176 0 89.776 0
\c 92.5344 0 96.7968 2.76 95.2912 11.0352
\c 93.7888 19.3104 88.5216 24.7712 88.5216 24.7712
\c 90.9728 29.3344 94.0512 33.5344 97.4144 37.352
\c 100.0736 33.4592 102.0304 29.2656 102.7904 24.8896
\c 101.0592 24.5024 99.4736 23.3776 99.1296 21.224
\c 98.3856 16.5744 102.8896 14.4544 106.904 14.9552
\c 110.9152 15.456 115.4304 19.2192 115.1792 27.9968
\c 115.0416 32.76 112.0896 39.8128 107.136 46.8704
\c 108.0384 47.6416 108.936 48.3744 109.8304 49.0928
\c 113.4064 47.8704 117.4112 46.8864 121.8752 46.3408
\c 136.9136 44.4992 144.752 49.8272 147.912 56.3808
\c 149.8272 56.184 151.8528 56.0976 153.9696 56.1728
\c 163.7264 56.5216 164.4224 61.4784 164.336 62.544
\c 164.4224 63.6064 163.7264 68.5584 153.9696 68.9056
\c 152.1984 68.9728 150.4912 68.9344 148.8576 68.8224
\c 146.1344 76.4528 135.8704 82.216 120.8704 79.944
\c 116.7264 79.3152 112.7296 78.112 109.0224 76.6352
\c 108.1472 77.3408 107.2672 78.08 106.3888 78.8432
\c 111.7888 86.2416 115.0352 93.752 115.1792 98.752
\c 115.4304 107.5248 110.9152 111.2896 106.904 111.7904
\c 102.8896 112.2912 98.3856 110.1696 99.1296 105.5216
\c 99.5072 103.144 101.4016 102.016 103.3296 101.752
\c 102.4384 97.056 100.1088 92.568 96.9648 88.4224
\c 93.6752 92.3792 90.6704 96.8192 88.272 101.76
\c 88.272 101.76 93.7888 105.7712 95.2912 114.0464
\c 96.7968 122.32 92.5344 125.0816 89.776 125.0816
\c 87.0176 125.0816 82.1984 123.128 82.0016 114.296
\c 81.9232 110.7872 82.6464 105.96 84.7728 100.5088
\l 84.2592 100.2896
\c 80.8912 97.872 78.2352 96.56 75.9312 95.8496
\c 75.1104 97.7536 74.4224 99.7152 73.9104 101.744
\c 75.8864 101.968 77.8512 103.0928 78.2384 105.5216
\c 78.9824 110.1696 74.48 112.2912 70.4672 111.7904
\c 66.4528 111.2896 61.9424 107.5248 62.192 98.752
\c 62.224 97.6368 62.424 96.3904 62.752 95.0576
\c 56.1968 95.1248 46.6416 95.2752 46.6416 95.2752
\c 40.8768 95.024 36.1104 100.792 36.1104 100.792
\c 40.1232 93.5184 35.6112 89.0064 35.6112 89.0064
\c 38.1168 91.0096 41.6304 93.5184 45.64 93.5184
\c 49.6528 93.5184 59.9344 93.5184 62.944 93.5184
\c 63.0176 93.5184 63.1008 93.5152 63.1792 93.5152
\o 
\m 74.4448 95.456
\c 71.9264 94.9088 69.7792 95.024 67.456 95.024
\c 66.7552 95.024 65.7968 95.0272 64.6896 95.0368
\c 63.3616 100.4032 64.0544 104.6432 65.9552 107.2768
\c 69.2144 111.7904 74.48 110.5344 75.9824 108.5296
\c 77.4896 106.5232 76.2352 103.5152 73.9776 103.5152
\c 73.9776 103.5152 74.2304 106.0224 71.9728 106.5232
\c 69.7136 107.024 68.2112 104.016 70.2176 102.5104
\c 70.7456 102.1136 71.5072 101.8512 72.3552 101.7472
\c 72.8816 99.5744 73.5936 97.4784 74.4448 95.456
\o 
\m 87.7696 103.0144
\c 84.008 107.5248 84.008 120.0656 87.0176 122.5728
\c 90.064 125.1104 94.0384 123.0752 93.2864 115.3008
\c 92.5344 107.5248 87.7696 103.0144 87.7696 103.0144
\o 
\m 94.1488 85.0192
\c 92.1792 82.8336 90.0176 80.76 87.7488 78.8272
\c 83.4176 83.2896 79.3232 88.584 76.5232 94.5344
\c 76.7696 94.6096 77.0112 94.688 77.2352 94.7728
\c 81.1296 96.232 84.2048 98.3696 85.3136 99.1936
\c 87.208 94.7184 90.0496 89.8752 94.1488 85.0192
\o 
\m 95.8448 41.9904
\c 93.9152 44.3312 91.7744 46.5344 89.5296 48.576
\c 92.1328 51.1088 94.776 53.3504 97.2208 55.248
\c 97.704 54.928 98.2096 54.6112 98.7296 54.2896
\c 100.1696 52.7568 101.7088 50.9936 103.28 49.0048
\c 100.4688 46.7024 98.0048 44.3536 95.8448 41.9904
\o 
\m 102.4768 76.7408
\c 100.5168 74.3344 98.624 72.2896 96.936 70.6048
\c 94.4272 72.5648 91.712 74.8928 89.0352 77.528
\c 91.2352 79.4688 93.3392 81.5472 95.2624 83.7312
\c 97.3568 81.384 99.7472 79.0368 102.4768 76.7408
\o 
\m 97.1824 68.5216
\c 100.8608 65.7776 103.952 63.8688 105.6304 62.888
\c 103.9568 61.8912 100.784 59.8304 97.464 57.3712
\c 94.792 58.2096 90.1104 62.2224 90.1104 62.2224
\c 90.4432 62.7232 90.4432 63.8928 90.4432 63.8928
\c 92.6176 66.0656 97.1824 68.5216 97.1824 68.5216
\o 
\m 98.3424 69.5216
\c 101.1856 71.288 103.7664 72.6688 106.2656 73.76
\c 111.6928 69.7344 118.2416 65.9168 126.1376 62.544
\c 118.4912 59.2752 112.1056 55.5872 106.7792 51.7024
\c 104.6912 52.5568 102.7648 53.4784 101.0272 54.416
\c 100.3536 55.1408 99.6576 55.8496 98.944 56.5552
\c 104 60.3008 108.5616 62.6656 108.6672 62.7232
\c 108.6672 62.7232 102.2512 66.5728 98.3424 69.5216
\o 
\m 88.3456 49.6336
\c 85.6736 51.96 82.8944 54.0592 80.1792 55.8864
\c 82.7472 58.4752 84.8624 60.2464 86.0928 61.2144
\c 86.5584 60.8544 87.136 60.6336 87.7696 60.6336
\c 88.4896 60.6336 89.1392 60.912 89.6304 61.3648
\c 90.9696 60.0256 93.0448 58.16 95.8608 56.1744
\c 93.456 54.3024 90.8816 52.112 88.3456 49.6336
\o 
\m 86.0704 65.5504
\c 84.8544 66.5056 82.792 68.2368 80.2912 70.7472
\c 82.8272 72.48 85.3808 74.4064 87.848 76.5008
\c 90.5136 73.8784 93.2144 71.5792 95.7184 69.6336
\c 93.2304 67.9936 91.2112 66.4496 89.7888 65.2576
\c 89.2864 65.8048 88.5696 66.1504 87.7696 66.1504
\c 87.1264 66.1504 86.5408 65.9216 86.0704 65.5504
\o 
\m 105.0352 80.0384
\c 102.6576 82.1904 100.2976 84.56 98.048 87.1472
\c 101.432 91.6704 103.9344 96.584 104.8608 101.7328
\c 105.7664 101.8192 106.5952 102.0912 107.1552 102.5104
\c 109.16 104.016 107.6544 107.024 105.3984 106.5232
\c 103.1424 106.0224 103.3936 103.5152 103.3936 103.5152
\c 101.136 103.5152 99.8832 106.5232 101.3856 108.5296
\c 102.8896 110.5344 108.1584 111.7904 111.4176 107.2768
\c 114.6768 102.7616 114.4272 93.5184 106.4016 81.9472
\c 105.9472 81.2928 105.4896 80.6592 105.0352 80.0384
\o 
\m 104.8736 74.816
\c 103.8672 74.3344 102.8832 73.8432 101.9424 73.344
\c 102.608 74.0864 103.2432 74.8416 103.8704 75.6
\c 104.1968 75.3376 104.5344 75.0784 104.8736 74.816
\o 
\m 141.8272 67.8352
\c 134.4976 66.2848 129.8976 63.6416 129.8976 63.6416
\c 129.8976 63.6416 120.8064 67.4864 110.5968 75.3872
\c 114.0512 76.4704 117.5552 77.0816 121.624 77.4352
\c 131.88 78.3248 139.5424 74.6512 141.8272 67.8352
\o 
\m 141.9984 59.1904
\c 133.8816 61.2368 132.408 62.8896 132.408 62.8896
\c 132.408 62.8896 136.9936 64.744 142.2736 66.08
\c 142.3328 65.768 142.3984 65.4656 142.4352 65.1472
\c 142.6576 63.2752 142.5392 61.216 141.9984 59.1904
\o 
\m 148.5232 57.8048
\c 149.5952 60.6784 149.8448 63.6992 149.4608 66.4
\c 149.4144 66.712 149.3552 67.0224 149.2864 67.3312
\c 149.6832 67.3648 150.0768 67.3904 150.4608 67.4048
\c 157.9856 67.6528 161.5008 66.36 161.9952 63.3904
\c 162.472 60.5408 159.3264 56.1184 148.5232 57.8048
\o 
\m 111.1328 50.1216
\c 121.1136 57.8896 129.8976 62.192 129.8976 62.192
\c 129.8976 62.192 134.3456 59.304 141.4544 57.5216
\c 138.9136 51 131.6432 45.4752 116.8592 48.5968
\c 114.8448 49.0192 112.944 49.544 111.1328 50.1216
\o 
\m 104.6976 50.1376
\c 104.2704 50.6752 103.8304 51.2128 103.3824 51.7472
\c 104.0704 51.4128 104.7872 51.0864 105.52 50.7648
\c 105.2448 50.5568 104.9664 50.3472 104.6976 50.1376
\o 
\m 98.4608 38.528
\c 100.8176 41.1024 103.2896 43.4896 105.7728 45.6848
\c 105.9824 45.3904 106.192 45.0992 106.4016 44.7984
\c 114.4272 33.2272 114.6768 23.9824 111.4176 19.4688
\c 108.1584 14.9552 102.8896 16.2096 101.3856 18.216
\c 99.8832 20.2224 101.136 23.232 103.3936 23.232
\c 103.3936 23.232 103.1424 20.7216 105.3984 20.2224
\c 107.6544 19.7216 109.16 22.7296 107.1552 24.2336
\c 106.4768 24.744 105.4192 25.032 104.2896 25.0448
\c 103.4864 29.7968 101.3552 34.3344 98.4608 38.528
\o 
\m 87.5184 23.7696
\c 87.5184 23.7696 92.5344 17.5552 93.2864 9.7808
\c 94.0384 2.0096 90.064 -0.0304 87.0176 2.5088
\c 84.008 5.0176 83.7584 19.256 87.5184 23.7696
\o 
\m 77.5664 32.6656
\c 80.2816 38.2464 84.2352 43.2368 88.4048 47.4656
\c 90.6848 45.4096 92.8544 43.1824 94.7984 40.8256
\c 90.8816 36.3216 88.0512 31.8144 86.0704 27.5856
\l 85.7648 28.0336
\c 85.7648 28.0336 82.3008 30.824 77.5664 32.6656
\o 
\m 64.9008 32.536
\c 65.92 32.544 66.8 32.5488 67.456 32.5488
\c 70.1008 32.5488 72.5168 32.6976 75.512 31.8496
\c 74.56 29.6672 73.7888 27.3968 73.2576 25.0448
\c 72.064 25.0656 70.9264 24.768 70.2176 24.2336
\c 68.2112 22.7296 69.7136 19.7216 71.9728 20.2224
\c 74.2304 20.7216 73.9776 23.232 73.9776 23.232
\c 76.2352 23.232 77.4896 20.2224 75.9824 18.216
\c 74.48 16.2096 69.2144 14.9552 65.9552 19.4688
\c 63.9584 22.2336 63.2896 26.7744 64.9008 32.536
\o 
\m 79.0464 54.7184
\c 81.7504 52.9152 84.536 50.8256 87.2176 48.5088
\c 82.9376 44.1552 78.8864 38.984 76.104 33.152
\c 72.9392 33.9968 68.5184 34.0768 65.3824 34.0656
\c 66.4864 37.3248 68.2848 40.928 70.9664 44.7984
\c 73.752 48.8112 76.56 52.1056 79.0464 54.7184
\o 
\m 78.8384 69.7744
\c 80.8224 67.8496 82.9584 66.0416 85.1984 64.3712
\c 85.0848 64.0656 85.0112 63.7408 85.0112 63.3904
\c 85.0112 63.0304 85.0864 62.6928 85.2096 62.3808
\c 82.912 60.6752 80.7392 58.816 78.7136 56.8432
\c 74.0784 59.8224 69.7472 61.9568 66.6208 63.0256
\c 70.08 64.5344 74.376 66.8368 78.8384 69.7744
\o 
\m 65.1104 93.5056
\c 67.92 93.4928 71.8768 93.5376 75.0112 94.1648
\c 77.88 87.896 82.0944 82.4 86.5424 77.8128
\c 84.0416 75.7616 81.4496 73.8784 78.8944 72.184
\c 76.4432 74.7744 73.6944 78.016 70.9664 81.9472
\c 68.056 86.1488 66.1792 90.0352 65.1104 93.5056
\o
\s
\m 2.7584 35.8096
\c 4.2832 35.8096 5.5168 34.5712 5.5168 33.0464
\c 5.5168 31.5248 4.2832 30.2928 2.7584 30.2928
\c 1.2352 30.2928 0 31.5248 0 33.0464
\c 0 34.5712 1.2352 35.8096 2.7584 35.8096
\o
\s
\m 13.4176 36.4336
\c 15.2864 36.4336 16.8016 34.9152 16.8016 33.0464
\c 16.8016 31.1776 15.2864 29.6624 13.4176 29.6624
\c 11.5488 29.6624 10.032 31.1776 10.032 33.0464
\c 10.032 34.9152 11.5488 36.4336 13.4176 36.4336
\o
\s
\m 26.5824 37.4352
\c 29.0048 37.4352 30.9696 35.472 30.9696 33.0464
\c 30.9696 30.6256 29.0048 28.6592 26.5824 28.6592
\c 24.16 28.6592 22.192 30.6256 22.192 33.0464
\c 22.192 35.472 24.16 37.4352 26.5824 37.4352
\o
\s
\m 2.7584 91.2256
\c 1.2352 91.2256 0 92.4624 0 93.984
\c 0 95.5088 1.2352 96.744 2.7584 96.744
\c 4.2832 96.744 5.5168 95.5088 5.5168 93.984
\c 5.5168 92.4624 4.2832 91.2256 2.7584 91.2256
\o
\s
\m 13.4176 97.3696
\c 15.2864 97.3696 16.8016 95.8544 16.8016 93.984
\c 16.8016 92.1168 15.2864 90.6 13.4176 90.6
\c 11.5488 90.6 10.032 92.1168 10.032 93.984
\c 10.032 95.8544 11.5488 97.3696 13.4176 97.3696
\o
\s
\m 26.5824 98.3712
\c 29.0048 98.3712 30.9696 96.4096 30.9696 93.984
\c 30.9696 91.5616 29.0048 89.5984 26.5824 89.5984
\c 24.16 89.5984 22.192 91.5616 22.192 93.984
\c 22.192 96.4096 24.16 98.3712 26.5824 98.3712
\o
\s
\m 114.1008 65.8992
\c 115.6256 65.8992 116.8592 64.6656 116.8592 63.1408
\c 116.8592 61.6176 115.6256 60.3808 114.1008 60.3808
\c 112.576 60.3808 111.3424 61.6176 111.3424 63.1408
\c 111.3424 64.6656 112.576 65.8992 114.1008 65.8992
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian52.pgf <==
\m 247.7451 156.6912
\c 245.6987 166.6624 236.3819 171.488 232.4859 172.0144
\c 232.4059 172.0256 232.3243 172.0288 232.2443 172.0368
\l 232.2635 172.0992
\c 232.0763 172.1568 213.5787 177.36 202.5803 164.0576
\c 201.8539 163.1792 201.2043 162.2928 200.6155 161.3968
\c 195.6731 164.4608 189.3419 167.0224 181.3883 167.9136
\c 180.9355 167.9648 180.4891 167.9936 180.0363 168.0368
\c 179.6827 169.8912 179.0795 171.7392 178.1403 173.5296
\c 175.4635 178.6336 171.0763 181.9408 166.0971 182.6128
\c 161.9771 183.1696 157.9707 181.8448 155.3819 179.0736
\c 151.6075 175.0256 151.2923 169.3952 152.6507 165.608
\c 152.8443 165.0688 153.0779 164.5856 153.3291 164.128
\c 149.5787 162.5056 146.0987 160.4256 142.9627 157.9056
\c 142.1227 157.232 141.3195 156.5184 140.5307 155.7872
\c 142.0043 158.7008 142.9195 161.9728 142.6859 166.0752
\c 142.1675 175.12 134.2891 179.384 128.9915 183.0016
\c 125.3323 185.5008 124.4091 191.0224 124.1851 194.1968
\c 124.2795 188.5296 124.2299 184.1104 129.1195 179.9008
\c 134.6747 175.12 138.2923 172.0224 138.5515 163.7536
\c 138.6955 159.12 136.6107 154.7696 134.7483 151.8416
\l 126.2331 166.5136
\l 115.1466 149.2608
\c 113.2762 151.6336 109.3162 157.4224 109.513 163.7536
\c 109.7722 172.0224 113.3882 175.12 118.9451 179.9008
\c 124.0363 184.2832 123.9323 188.8928 124.0795 194.9008
\c 123.8923 191.9088 123.0203 185.6992 119.0731 183.0016
\c 113.7754 179.384 105.8986 175.12 105.3786 166.0752
\c 105.145 161.9728 106.0602 158.7008 107.5338 155.7856
\c 106.7466 156.5184 105.9418 157.232 105.1034 157.9056
\c 101.969 160.4256 98.4858 162.5056 94.7354 164.128
\c 94.9882 164.5856 95.2202 165.0688 95.4138 165.608
\c 96.7722 169.3952 96.457 175.0256 92.6826 179.0736
\c 90.0938 181.8448 86.089 183.1696 81.9674 182.6128
\c 76.9882 181.9408 72.5994 178.6336 69.9258 173.5296
\c 68.9866 171.7392 68.3834 169.8912 68.0298 168.0368
\c 67.577 167.9984 67.129 167.9664 66.6746 167.9136
\c 58.721 167.0224 52.3914 164.4608 47.4506 161.4016
\c 46.8602 162.2928 46.2122 163.1792 45.4858 164.0576
\c 34.4858 177.36 15.9882 172.1568 15.801 172.0992
\l 15.8202 172.0368
\c 15.7418 172.0288 15.6602 172.0256 15.5786 172.0144
\c 11.6826 171.488 2.369 166.6624 0.3194 156.6912
\c -1.3782 148.4064 4.0858 144.072 6.9258 143.3488
\c 6.9258 143.3488 2.1034 150.088 3.4922 155.6336
\c 4.8794 161.1824 10.1626 162.6336 13.201 161.5088
\c 16.2394 160.3888 21.9194 160.9184 22.4474 166.136
\c 22.6826 168.4448 22.0458 169.952 20.9626 170.8752
\c 26.8026 171.4688 36.977 171.0464 43.8666 162.7184
\c 44.5402 161.904 45.1418 161.0784 45.689 160.248
\c 43.1514 158.4992 41.0282 156.6464 39.289 154.8736
\c 30.2826 147.2432 21.5722 130.2368 24.4458 115.4048
\c 26.0266 107.2576 29.3626 100.7376 32.633 95.9696
\c 35.7322 90.224 39.5562 86.0608 43.6234 83.0752
\c 40.3002 76.68 40.6138 67.6128 46.5594 62.2368
\c 50.4954 58.6816 54.673 58.8528 57.561 59.672
\c 62.8506 60.7408 64.6954 64.616 63.1754 67.0432
\c 61.6426 69.496 58.7306 68.7808 57.8602 66.9408
\c 56.993 65.104 58.9354 63.928 58.9354 63.928
\c 58.761 62.9936 58.1866 62.312 57.5434 61.8288
\c 55.1834 61.0256 51.4842 60.6192 47.9674 63.7968
\c 42.8282 68.44 42.5274 76.2688 45.3546 81.8832
\c 56.129 74.9168 68.033 75.496 72.1994 75.9792
\c 72.3018 75.3488 72.3818 74.7008 72.4218 74.0256
\c 73.2074 60.8096 73.2074 61.5968 75.801 61.5968
\c 78.3978 61.5968 80.7578 60.8912 81.545 57.5872
\c 82.329 54.2848 80.601 52.0032 80.601 52.0032
\c 80.601 52.0032 83.3546 46.496 94.2074 46.5744
\c 105.0618 46.656 110.7242 52.7088 110.8026 58.6096
\c 110.8826 64.5088 106.6026 67.128 103.001 65.9744
\c 103.001 65.9744 107.3818 65.5904 108.3418 60.7184
\c 107.6666 59.8784 105.9514 58.288 102.7098 58.3776
\c 102.6362 58.3776 99.945 58.3664 98.0826 60.1632
\c 96.8426 61.36 96.2138 63.1184 96.2138 65.3936
\c 96.2138 68.7152 97.473 71.4688 99.8554 73.3568
\c 102.545 75.4832 106.3994 76.2288 110.433 75.4
\c 114.1994 74.6288 117.9451 71.3536 119.9787 67.0528
\c 121.4763 63.8848 123.1787 57.6976 119.8811 49.288
\c 119.1915 48.4912 118.4075 47.8752 117.5067 47.6192
\c 113.2442 46.4 111.1722 45.5472 111.6602 38.9712
\c 112.1482 32.3968 105.6954 28.0096 100.457 34.2224
\c 100.457 34.2224 100.8218 29.1056 105.6954 28.0096
\c 110.5626 26.9152 114.2186 32.6368 114.2186 32.6368
\c 114.2186 32.6368 113.6106 24.8432 118.2363 21.8
\c 122.8667 18.7568 122.9883 5.2368 122.9883 5.2368
\l 123.7179 0
\l 124.7147 5.2368
\c 124.7147 5.2368 124.8363 18.7568 129.4667 21.8
\c 134.0939 24.8432 133.4859 32.6368 133.4859 32.6368
\c 133.4859 32.6368 137.1387 26.9152 142.0091 28.0096
\c 146.8827 29.1056 147.2475 34.2224 147.2475 34.2224
\c 142.0091 28.0096 135.5547 32.3968 136.0411 38.9712
\c 136.5291 45.5472 134.4603 46.4 130.1963 47.6192
\c 129.3579 47.856 128.6187 48.4032 127.9627 49.1152
\c 124.5995 57.616 126.3067 63.8624 127.8059 67.0528
\c 129.8251 71.3536 133.5467 74.6288 137.2891 75.4
\c 141.2939 76.2288 145.1227 75.4832 147.7947 73.3568
\c 150.1627 71.4688 151.4139 68.7152 151.4139 65.3936
\c 151.4139 63.1184 150.7883 61.36 149.5563 60.1632
\c 147.7067 58.3664 145.0363 58.3776 144.9611 58.3776
\c 142.1259 58.2976 140.4699 59.5184 139.6539 60.3872
\c 140.4731 65.5808 145.0635 65.9744 145.0635 65.9744
\c 141.8443 67.0064 138.0955 65.016 137.3883 60.3712
\l 137.1259 60.2368
\c 137.1387 60.2128 137.2107 60.088 137.3275 59.9088
\c 137.2859 59.4944 137.2555 59.0656 137.2619 58.6096
\c 137.3419 52.7088 143.0043 46.656 153.8571 46.5744
\c 164.7099 46.496 167.4635 52.0032 167.4635 52.0032
\c 167.4635 52.0032 165.7339 54.2848 166.5195 57.5872
\c 167.3067 60.8912 169.6667 61.5968 172.2619 61.5968
\c 174.8571 61.5968 174.8571 60.8096 175.6427 74.0256
\c 175.6827 74.7008 175.7627 75.3488 175.8635 75.9792
\c 180.0331 75.496 191.9355 74.9168 202.7115 81.8832
\c 205.5387 76.2688 205.2363 68.44 200.0987 63.7968
\c 196.5819 60.6192 192.8827 61.0256 190.5227 61.8288
\c 189.8795 62.312 189.3035 62.9936 189.1291 63.928
\c 189.1291 63.928 191.0731 65.104 190.2043 66.9408
\c 189.3355 68.7808 186.4235 69.496 184.8891 67.0432
\c 183.3707 64.616 185.2139 60.7408 190.5035 59.6688
\c 193.3915 58.8528 197.5707 58.6816 201.5051 62.2368
\c 207.4507 67.6128 207.7627 76.68 204.4411 83.0752
\c 208.5099 86.0624 212.3355 90.2256 215.4363 95.976
\c 218.7019 100.7424 222.0379 107.2592 223.6171 115.4048
\c 226.4923 130.232 217.7835 147.2368 208.7787 154.8736
\c 207.0379 156.6448 204.9163 158.4976 202.3771 160.248
\c 202.9227 161.0784 203.5243 161.904 204.1995 162.7184
\c 211.0891 171.0464 221.2603 171.4688 227.1019 170.8752
\c 226.0203 169.952 225.3819 168.4448 225.6171 166.136
\c 226.1451 160.9184 231.8267 160.3888 234.8635 161.5088
\c 237.9019 162.6336 243.1851 161.1824 244.5723 155.6336
\c 245.9611 150.088 241.1387 143.3488 241.1387 143.3488
\c 243.9787 144.072 249.4443 148.4064 247.7451 156.6912
\o 
\m 177.8331 131.7072
\c 177.8331 131.7072 172.9227 136.5184 177.9355 144.4384
\c 177.9355 144.4384 179.3387 146.6448 183.0443 149.1472
\c 186.5611 151.5232 189.8795 157.408 185.2715 165.184
\c 190.9883 164.0368 195.6971 161.9744 199.5275 159.6064
\c 194.8219 151.1792 195.6299 142.3376 197.6379 134.5152
\c 195.7723 136.2544 192.1579 138.9584 187.1547 139.6256
\c 179.6379 140.6256 177.1323 134.5136 177.8331 131.7072
\o 
\m 181.1563 165.8272
\c 182.4299 165.6832 183.6539 165.4912 184.8411 165.2608
\c 185.6843 162.2512 186.9851 154.576 179.1371 152.6528
\c 179.1371 152.6528 180.7531 157.024 180.4171 162.6768
\c 180.4571 163.7408 180.4363 164.816 180.3355 165.9008
\c 180.6107 165.8736 180.8811 165.856 181.1563 165.8272
\o 
\m 154.6299 166.32
\c 153.5195 169.4032 153.7627 174.2592 156.9179 177.6368
\c 159.0427 179.9136 162.3707 180.9984 165.8187 180.5312
\c 170.1115 179.952 173.9227 177.0448 176.2795 172.5568
\c 177.0235 171.136 177.5355 169.672 177.8651 168.2
\c 173.4859 168.4464 169.2203 168.2288 165.1387 167.5568
\c 164.2795 169.7264 161.9323 169.832 161.1451 168.2608
\c 160.8379 167.6464 160.8171 167.1216 160.9339 166.688
\c 159.0011 166.2016 157.1195 165.6144 155.2955 164.92
\c 155.0427 165.3312 154.8171 165.7984 154.6299 166.32
\o 
\m 162.2603 164.8368
\c 162.2603 164.8256 162.2571 164.8096 162.2571 164.7984
\c 161.5099 163.9136 160.0555 162.752 157.6635 163.0592
\c 157.4235 163.0944 157.1851 163.1792 156.9547 163.2912
\c 158.6731 163.9008 160.4443 164.4176 162.2603 164.8368
\o 
\m 144.2795 156.2688
\c 147.3883 158.7728 150.8667 160.8144 154.6203 162.3856
\c 155.4267 161.6 156.3675 161.112 157.3915 160.9776
\c 161.0235 160.5024 163.3627 162.5664 164.3963 164.1488
\c 164.7179 164.5072 165.0043 164.9392 165.1787 165.4304
\c 169.2859 166.1296 173.5867 166.3584 178.0139 166.0912
\c 178.0107 162.6 177.4427 158.2304 175.3291 153.9568
\c 170.7195 144.6368 170.1179 140.4256 171.7195 135.1136
\c 173.3243 129.8048 180.5403 125.9952 186.3531 126.3936
\c 186.3531 126.3936 178.6363 127.1984 179.4379 132.5104
\c 180.2379 137.8224 186.7547 139.424 192.4667 135.816
\c 195.3467 133.9968 197.6891 131.1872 199.3067 128.8432
\c 199.6475 127.7856 199.9947 126.7568 200.3275 125.7568
\l 200.6539 124.7856
\c 202.6411 118.8256 206.6219 102.6176 196.9035 89.9696
\c 193.4411 91.424 189.1707 91.976 185.1451 90.8736
\c 178.8235 89.688 174.0379 84.1664 172.0587 78.9408
\c 170.0955 79.5696 168.1547 80.4912 166.3243 81.632
\c 168.3083 86.3936 173.7563 88.808 173.7563 88.808
\c 168.7883 88.3392 165.7243 86.1472 163.8555 83.3664
\c 161.5339 85.1968 159.4923 87.392 157.9707 89.8112
\c 157.3051 90.8672 156.6443 92.1216 156.1099 93.544
\l 168.5787 93.544
\l 158.5611 110.8112
\c 160.8187 113.9056 163.9803 116.1056 167.8267 117.1728
\c 173.7643 118.8176 179.5483 117.3456 182.1915 115.0416
\c 185.5483 112.1216 186.1003 108.0496 185.5003 105.2176
\c 184.9979 102.8464 183.6859 101.1232 181.9915 100.6032
\c 180.7227 100.2128 179.6555 100.248 178.8235 100.7088
\c 178.5291 100.8768 178.2859 101.088 178.0763 101.3072
\c 177.8763 101.6944 177.7179 102.1392 177.6731 102.648
\c 177.6731 102.648 179.3979 102.896 179.4379 104.6576
\c 179.4795 106.4224 177.0203 107.816 175.0091 106.4224
\c 173.0107 105.0336 174.4203 99.8032 178.1787 98.6912
\c 179.4507 98.1168 180.9387 98.08 182.6107 98.5936
\c 185.0427 99.344 186.8923 101.6544 187.5547 104.7808
\c 188.2811 108.1984 187.6139 113.104 183.5707 116.6256
\c 179.9355 119.7904 173.2299 120.8496 167.2667 119.1984
\c 163.2491 118.088 159.8987 115.88 157.4139 112.7872
\l 152.6075 121.0672
\l 165.6171 144.4656
\l 139.0299 144.4656
\l 136.7259 148.4336
\c 138.9483 151.3824 141.4603 154.0048 144.2795 156.2688
\o 
\m 92.2106 105.4592
\c 93.4042 101.7776 93.2986 98.4608 92.6026 95.6448
\c 87.4138 95.6448 83.9018 95.6448 83.1882 95.6448
\c 83.7018 96.4448 86.8202 101.296 91.161 108.0496
\c 91.561 107.2288 91.9162 106.3664 92.2106 105.4592
\o 
\m 94.209 106.1072
\c 93.7482 107.528 93.161 108.8544 92.4682 110.088
\c 94.2298 112.8256 96.1482 115.8144 98.1546 118.9312
\l 110.2826 95.6448
\c 104.5178 95.6448 99.1706 95.6448 94.7626 95.6448
\c 95.5162 99.08 95.3418 102.6128 94.209 106.1072
\o 
\m 99.4618 120.9696
\c 104.0106 128.0432 108.8842 135.632 113.2106 142.3632
\c 113.8794 142.3632 114.553 142.3632 115.233 142.3632
\c 119.2379 134.992 121.8107 126.04 122.9051 115.5664
\l 122.9915 115.5744
\l 122.9915 106.264
\c 121.9947 105.5312 120.4411 104.7088 118.5579 104.808
\c 115.2234 104.9824 114.2442 109.0064 116.6043 111.3056
\c 118.9611 113.608 119.8235 117.8064 118.1547 121.0272
\c 116.4891 124.248 111.0826 125.0496 107.9194 120.6816
\c 107.9194 120.6816 112.8074 123.5568 114.7626 120.9696
\c 116.7179 118.3824 115.1674 116.0256 113.9578 113.1472
\c 112.7498 110.2736 112.1162 104.12 117.8683 103.1424
\c 117.8683 103.1424 120.5275 102.6832 122.9915 103.7792
\l 122.9915 95.6448
\c 119.4971 95.6448 116.0202 95.6448 112.6506 95.6448
\c 108.433 103.7456 103.6618 112.904 99.4618 120.9696
\o 
\m 98.345 123.1136
\c 93.0138 133.3536 88.8362 141.3744 88.3194 142.3632
\c 89.4858 142.3632 98.937 142.3632 110.713 142.3632
\l 98.345 123.1136
\o 
\m 124.0331 122.656
\c 122.7099 130.0816 120.5563 136.6512 117.6043 142.3632
\c 121.8299 142.3632 126.1915 142.3632 130.4603 142.3632
\c 127.5067 136.6512 125.3547 130.0816 124.0331 122.656
\o 
\m 122.9915 93.544
\l 122.9915 75.7872
\c 121.3323 78.9744 117.8699 85.6256 113.745 93.544
\l 122.9915 93.544
\o 
\m 125.0923 93.544
\l 134.9051 93.544
\c 130.5483 85.704 126.8843 79.1136 125.0923 75.8928
\l 125.0923 93.544
\o 
\m 125.0923 95.6448
\l 125.0923 103.7712
\c 127.5483 102.6832 130.1963 103.1424 130.1963 103.1424
\c 135.9467 104.12 135.3147 110.2736 134.1067 113.1472
\c 132.8987 116.0256 131.3483 118.3824 133.3003 120.9696
\c 135.2571 123.5568 140.1467 120.6816 140.1467 120.6816
\c 136.9819 125.0496 131.5755 124.248 129.9083 121.0272
\c 128.2411 117.8064 129.1035 113.608 131.4619 111.3056
\c 133.8203 109.0064 132.8411 104.9824 129.5067 104.808
\c 127.6331 104.7136 126.0891 105.52 125.0923 106.248
\l 125.0923 115.5728
\l 125.1611 115.5664
\c 126.2539 126.04 128.8283 134.992 132.8331 142.3632
\c 134.5227 142.3632 136.1899 142.3632 137.8203 142.3632
\c 141.7131 135.6528 146.0987 128.0992 150.1915 121.0448
\c 145.7019 112.9616 140.5883 103.7712 136.0731 95.6448
\c 132.5035 95.6448 128.8043 95.6448 125.0923 95.6448
\o 
\m 135.3819 146.5664
\c 135.7787 145.8784 136.1867 145.1744 136.6011 144.4656
\l 134.0299 144.4656
\c 134.4651 145.1824 134.9163 145.8784 135.3819 146.5664
\o 
\m 140.2475 142.3632
\c 151.7227 142.3632 160.8667 142.3632 162.0443 142.3632
\c 161.4891 141.3632 157.0475 133.3744 151.3803 123.1824
\l 140.2475 142.3632
\o 
\m 151.4203 118.9296
\c 153.0507 116.1184 154.6203 113.4144 156.0795 110.9008
\c 155.1707 109.448 154.4219 107.848 153.8571 106.1072
\c 152.7227 102.6128 152.5483 99.08 153.3019 95.6448
\c 149.0699 95.6448 143.9739 95.6448 138.4763 95.6448
\l 151.4203 118.9296
\o 
\m 155.8539 105.4592
\c 156.2411 106.6496 156.7259 107.7664 157.2923 108.8096
\c 161.4475 101.648 164.4619 96.4528 164.9323 95.6448
\c 164.2475 95.6448 160.7099 95.6448 155.4603 95.6448
\c 154.7675 98.4608 154.6603 101.7776 155.8539 105.4592
\o 
\m 133.4299 149.9296
\c 132.5787 148.7872 131.9627 148.12 131.9627 148.12
\l 133.0699 146.8528
\c 132.5627 146.0752 132.0779 145.28 131.6091 144.4656
\l 116.4555 144.4656
\c 116.1579 144.9824 115.8602 145.4992 115.5482 146.0016
\c 121.2603 154.8912 125.5899 161.6288 126.1419 162.488
\c 126.5755 161.7424 129.4379 156.808 133.4299 149.9296
\o 
\m 113.0474 145.9968
\l 112.0634 144.4656
\l 84.857 144.4656
\l 97.0362 121.0784
\l 91.2234 112.0304
\c 88.6906 115.5184 85.1338 117.9968 80.7978 119.1984
\c 74.833 120.8496 68.129 119.7904 64.4954 116.6256
\c 60.4506 113.104 59.785 108.1984 60.5098 104.7808
\c 61.1722 101.6544 63.0202 99.344 65.4538 98.5936
\c 67.1258 98.08 68.6138 98.1168 69.889 98.6912
\c 73.6442 99.808 75.0506 105.0336 73.0554 106.4224
\c 71.0458 107.816 68.585 106.4224 68.6266 104.6576
\c 68.6666 102.896 70.3898 102.648 70.3898 102.648
\c 70.345 102.1392 70.1882 101.6944 69.9882 101.3072
\c 69.7786 101.088 69.5354 100.8768 69.241 100.7088
\c 68.4074 100.248 67.3418 100.2128 66.0714 100.6032
\c 64.3786 101.1232 63.0666 102.8464 62.5626 105.2176
\c 61.9626 108.0496 62.5162 112.1216 65.873 115.0416
\c 68.5178 117.3456 74.3034 118.8176 80.2378 117.1728
\c 84.3674 116.0288 87.7082 113.5792 89.9882 110.1136
\l 79.3418 93.544
\l 91.9546 93.544
\c 91.4202 92.1216 90.761 90.8672 90.0954 89.8112
\c 88.5722 87.392 86.5306 85.1968 84.209 83.3664
\c 82.3386 86.1472 79.2762 88.3392 74.3082 88.808
\c 74.3082 88.808 79.7562 86.3936 81.7418 81.632
\c 79.9098 80.4912 77.9706 79.5696 76.0042 78.9408
\c 74.0266 84.1664 69.241 89.6832 62.9226 90.8736
\c 58.8954 91.976 54.6234 91.424 51.161 89.9696
\c 41.4426 102.6176 45.425 118.8256 47.4122 124.7856
\l 47.7354 125.7568
\c 48.0698 126.7568 48.4138 127.7856 48.7578 128.8432
\c 50.3738 131.1856 52.7162 133.9968 55.5978 135.816
\c 61.3098 139.424 67.8266 137.8224 68.6266 132.5104
\c 69.4282 127.1984 61.7114 126.3936 61.7114 126.3936
\c 67.5258 125.9952 74.7402 129.8048 76.345 135.1136
\c 77.9482 140.4256 77.345 144.6368 72.7354 153.9568
\c 70.6202 158.2304 70.0522 162.6 70.049 166.0912
\c 74.4762 166.3584 78.7786 166.1296 82.8858 165.4304
\c 83.0602 164.9392 83.345 164.5072 83.6682 164.144
\c 84.7002 162.5664 87.041 160.5024 90.673 160.9776
\c 91.6954 161.112 92.6378 161.6 93.4442 162.3856
\c 97.1978 160.8144 100.6746 158.7728 103.785 156.2688
\c 107.3562 153.3968 110.4378 149.9616 113.0474 145.9968
\o 
\m 85.809 164.7984
\c 85.8074 164.8096 85.8042 164.8256 85.8042 164.8368
\c 87.6202 164.4176 89.393 163.9008 91.1114 163.2912
\c 90.8794 163.1792 90.6426 163.0944 90.401 163.0592
\c 88.0074 162.752 86.5546 163.9088 85.809 164.7984
\o 
\m 82.2474 180.5312
\c 85.6954 180.9984 89.0218 179.9136 91.145 177.6368
\c 94.3002 174.2592 94.5434 169.4032 93.4362 166.32
\c 93.2474 165.7984 93.0218 165.3312 92.7706 164.92
\c 90.945 165.6144 89.0634 166.2016 87.129 166.688
\c 87.2474 167.1216 87.2266 167.6464 86.9194 168.2608
\c 86.1322 169.832 83.785 169.7264 82.9274 167.5568
\c 78.8442 168.2288 74.5786 168.4448 70.1994 168.2
\c 70.5306 169.672 71.041 171.136 71.785 172.5568
\c 74.1402 177.0448 77.9546 179.952 82.2474 180.5312
\o 
\m 66.9066 165.8272
\c 67.1818 165.856 67.4538 165.8736 67.729 165.9008
\c 67.6298 164.8224 67.6074 163.7408 67.6474 162.6832
\c 67.3098 157.0272 68.9258 152.6528 68.9258 152.6528
\c 61.0794 154.576 62.3818 162.2512 63.2234 165.2608
\c 64.4106 165.4912 65.633 165.6832 66.9066 165.8272
\o 
\m 62.793 165.184
\c 58.185 157.408 61.5034 151.5232 65.0202 149.1472
\c 68.7258 146.6448 70.129 144.4384 70.129 144.4384
\c 75.1418 136.5184 70.2298 131.7072 70.2298 131.7072
\c 70.9322 134.5136 68.4266 140.6256 60.9098 139.6256
\c 55.9066 138.9584 52.2922 136.2544 50.4266 134.5152
\c 52.4362 142.3376 53.2442 151.1792 48.5386 159.6064
\c 52.3674 161.9744 57.0762 164.0368 62.793 165.184
\o 
\m 35.3034 95.5168
\c 29.5162 108.1488 30.5338 121.9264 30.5338 121.9264
\c 30.2298 138.5184 37.9738 149.8736 42.6794 155.2256
\c 43.889 156.3056 45.2458 157.3952 46.7674 158.448
\c 52.7722 147.4432 48.7706 135.4608 45.745 126.4256
\l 45.4186 125.4512
\c 43.3354 119.2048 39.1754 102.304 49.1706 88.984
\c 47.857 88.2288 46.729 87.344 45.8698 86.3856
\c 45.4586 85.9296 45.0842 85.4304 44.7258 84.92
\c 41.2922 87.4736 38.041 90.904 35.3034 95.5168
\o 
\m 47.433 84.9824
\c 48.209 85.848 49.2698 86.6432 50.5098 87.32
\c 53.5258 83.8304 57.6266 80.648 63.1002 78.0384
\c 58.1834 78.5328 52.1498 80.0032 46.4442 83.7184
\c 46.7546 84.1616 47.0794 84.5872 47.433 84.9824
\o 
\m 68.8666 77.84
\l 68.8858 77.8992
\c 61.4698 80.5536 56.2378 84.176 52.5818 88.2608
\c 55.657 89.408 59.3754 89.792 62.7914 88.736
\c 63.3242 88.5696 63.8762 88.3568 64.4362 88.0944
\c 67.2778 86.0912 70.385 82.8912 71.7482 78.04
\c 71.001 77.9616 70.0266 77.8784 68.8666 77.84
\o 
\m 79.4986 66.472
\c 79.4986 66.472 77.4538 67.7312 76.9818 74.7296
\c 76.9354 75.4336 76.8138 76.176 76.6282 76.9392
\c 78.585 77.5664 80.5226 78.4544 82.3626 79.5568
\c 83.489 74.264 82.1482 67.6496 79.4986 66.472
\o 
\m 128.6123 30.5696
\c 128.2475 24.9664 124.8363 24.2352 124.8363 24.2352
\l 122.8667 24.2352
\c 122.8667 24.2352 119.4555 24.9664 119.0923 30.5696
\c 118.7259 36.1696 119.5787 38.8496 122.0139 45.0624
\c 123.5547 48.9904 123.7787 53.0592 123.7355 55.5248
\c 123.8267 56.2304 123.8763 56.9088 123.9035 57.5712
\c 123.9227 57.1712 123.9547 56.7664 123.9947 56.3536
\c 123.8891 54.0592 123.9579 49.4752 125.6891 45.0624
\c 128.1259 38.8496 128.9771 36.1696 128.6123 30.5696
\o 
\m 151.0235 50.4128
\c 145.2299 49.9152 140.2619 52.5904 139.6171 57.6848
\c 140.8571 56.8784 142.6043 56.2096 144.9707 56.2752
\c 145.1147 56.2752 148.5355 56.2368 151.0379 58.6464
\c 152.7067 60.256 153.5515 62.5248 153.5515 65.3936
\c 153.5515 69.312 151.9851 72.7216 149.1419 74.9856
\c 145.9675 77.5136 141.4875 78.416 136.8475 77.4576
\c 132.3995 76.5392 128.1915 72.8912 125.8635 67.9344
\c 124.9979 66.0944 124.0731 63.3216 123.9035 59.784
\c 123.7355 63.3216 122.8043 66.0944 121.9323 67.9344
\c 119.5883 72.8912 115.353 76.5392 110.8762 77.4576
\c 106.2058 78.416 101.6954 77.5136 98.497 74.9856
\c 95.6362 72.7216 94.0602 69.312 94.0602 65.3936
\c 94.0602 62.5248 94.913 60.256 96.5914 58.6464
\c 99.1098 56.2368 102.5546 56.2752 102.697 56.2752
\c 105.345 56.2032 107.2202 57.0336 108.481 57.9568
\c 107.9818 52.6848 102.9386 49.9056 97.0394 50.4128
\c 90.6378 50.9664 85.7818 57.0336 86.665 68.4032
\c 86.665 68.4032 87.9818 75.6464 85.241 81.5216
\c 87.8666 83.5408 90.1706 85.984 91.873 88.6928
\c 92.8634 90.2704 93.6298 91.8928 94.1818 93.544
\l 111.3754 93.544
\l 123.9195 69.4592
\l 137.3083 93.544
\l 153.8811 93.544
\c 154.4331 91.8928 155.2011 90.2704 156.1915 88.6928
\c 157.8955 85.984 160.1979 83.5408 162.8235 81.5216
\c 160.0811 75.6464 161.3979 68.4032 161.3979 68.4032
\c 162.2811 57.0336 157.4267 50.9664 151.0235 50.4128
\o 
\m 168.5627 66.472
\c 165.9163 67.6496 164.5755 74.264 165.7003 79.5568
\c 167.5419 78.4544 169.4795 77.5664 171.4363 76.9392
\c 171.2507 76.176 171.1291 75.4336 171.0827 74.7296
\c 170.6107 67.7312 168.5627 66.472 168.5627 66.472
\o 
\m 183.6283 88.0992
\c 184.1883 88.3568 184.7403 88.5696 185.2731 88.736
\c 188.6891 89.792 192.4091 89.408 195.4811 88.2608
\c 191.8267 84.176 186.5947 80.5536 179.1771 77.8992
\l 179.1979 77.84
\c 178.0379 77.8784 177.0635 77.9616 176.3163 78.04
\c 177.6795 82.8912 180.7883 86.0912 183.6283 88.0992
\o 
\m 184.9627 78.0384
\c 190.4363 80.648 194.5403 83.8304 197.5547 87.32
\c 198.7947 86.6432 199.8555 85.848 200.6331 84.9824
\c 200.9851 84.5872 201.3099 84.1616 201.6219 83.7184
\c 195.9147 80.0032 189.8795 78.5328 184.9627 78.0384
\o 
\m 205.3851 155.2256
\c 210.0907 149.8736 217.8363 138.5184 217.5323 121.9264
\c 217.5323 121.9264 218.5483 108.1488 212.7611 95.5168
\c 210.0235 90.9072 206.7723 87.4736 203.3387 84.92
\c 202.9819 85.4304 202.6075 85.9296 202.1947 86.3856
\c 201.3355 87.344 200.2059 88.2288 198.8955 88.984
\c 208.8907 102.304 204.7291 119.2048 202.6459 125.4512
\l 202.3195 126.4256
\c 199.2955 135.4608 195.2907 147.4432 201.2987 158.448
\c 202.8171 157.3952 204.1755 156.3056 205.3851 155.2256
\o
\s
\m 124.1851 194.1968
\c 124.1723 194.9664 124.1579 195.76 124.1275 196.5744
\c 124.1275 196.5744 124.1259 196.536 124.1227 196.4608
\c 124.1035 195.9296 124.0923 195.4128 124.0795 194.9008
\c 124.1019 195.2928 124.1131 195.6112 124.1211 195.8768
\c 124.1227 195.4608 124.1387 194.896 124.1851 194.1968
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian53.pgf <==
\r 0 0 134 134
\i  
\m 124.1325 13.212
\c 122.0505 13.212 120.362 11.518 120.362 9.4378
\c 120.362 7.351 122.0505 5.6636 124.1325 5.6636
\c 126.2228 5.6636 127.9028 7.351 127.9028 9.4378
\c 127.9028 11.518 126.2228 13.212 124.1325 13.212
\o
\s
\m 131.1452 5.9335
\c 129.5058 5.9335 128.1771 4.6037 128.1771 2.9711
\c 128.1771 1.332 129.5058 0 131.1452 0
\c 132.7821 0 134.1066 1.332 134.1066 2.9711
\c 134.1066 4.6037 132.7821 5.9335 131.1452 5.9335
\o
\s
\m 78.4159 20.0167
\c 70.3232 20.4248 66.303 17.3681 60.7316 13.1331
\c 57.8515 10.9453 54.5835 8.4525 50.0814 5.9642
\c 46.1898 3.8115 41.7283 2.6464 37.1801 2.4401
\c 38.9983 2.789 40.7876 3.3398 42.5191 4.1166
\c 45.7731 5.5824 48.7699 8.0422 51.1378 11.055
\c 53.9 12.9202 58.4087 16.7888 60.1786 23.0492
\c 62.8037 32.3554 59.1673 39.4233 60.7851 43.6715
\c 62.4008 47.9197 68.2639 46.7041 68.2639 46.7041
\c 67.8588 56.0036 59.3687 56.2055 56.9451 51.7554
\c 54.5192 47.3141 57.5516 45.4906 58.9658 32.3554
\c 59.9109 23.5868 56.3623 18.0769 53.8958 15.3625
\c 54.32 16.2139 54.708 17.0697 55.0314 17.9562
\c 56.54 22.1035 57.59 28.5943 54.035 35.9365
\c 51.1422 41.9073 45.6287 45.4752 38.9147 45.7342
\c 32.0232 45.9975 25.3417 42.6511 22.2804 37.4089
\c 19.4829 32.6055 19.2086 27.0846 21.5615 22.6389
\c 23.6124 18.7615 27.373 16.2731 31.6201 15.9747
\c 33.4741 15.8474 35.0876 16.2095 36.429 17.0433
\c 39.5555 18.4126 42.457 21.3925 42.5898 26.2837
\c 42.7912 33.7685 35.3081 34.5716 32.8836 31.7431
\c 30.1868 28.5943 33.0861 22.2373 38.5461 24.6664
\c 38.6876 23.9291 38.6417 23.2445 38.4818 22.5972
\c 38.3714 22.2461 38.2505 21.8928 38.1026 21.5505
\c 37.4682 20.2076 36.3392 19.0906 35.1883 18.2283
\c 34.209 17.728 33.0583 17.4998 31.7274 17.5875
\c 28.0427 17.8465 24.7802 20.0167 22.9953 23.3981
\c 20.9048 27.3435 21.1606 32.2764 23.6786 36.5904
\c 26.445 41.3345 32.5417 44.3605 38.8524 44.1148
\c 44.9502 43.8844 49.9528 40.6455 52.5779 35.2321
\c 55.8929 28.4012 54.9114 22.3646 53.5079 18.507
\c 51.4531 12.8412 46.9848 7.8974 41.8567 5.5933
\c 33.7085 1.9354 24.1438 3.489 16.318 9.5585
\c 14.55 11.1384 13.0028 12.9509 11.6807 14.9543
\c 11.0303 16.9753 10.1741 19.0402 9.227 21.0239
\c 8.4149 22.7398 7.8534 24.2737 7.4571 25.6824
\c 7.1022 27.9491 7.0327 30.2883 7.2385 32.6384
\c 8.0719 35.3001 10.2535 32.3159 11.2522 29.3162
\c 13.6135 32.2171 14.8928 34.3741 15.7714 44.4768
\c 16.6522 54.6761 18.7287 52.3632 18.7287 52.3632
\c 19.5397 46.9103 22.3726 46.9103 22.3726 46.9103
\c 22.3726 46.9103 23.3144 52.2974 33.6927 58.628
\c 39.4205 62.1258 45.8578 62.8828 50.1328 62.9355
\c 69.4124 60.412 83.9307 47.6696 84.1021 47.5138
\l 84.2756 47.3624
\l 85.7199 47.121
\l 85.7349 47.189
\c 96.7816 36.145 104.6717 28.2585 104.6717 28.2585
\c 105.1452 27.7868 105.9165 27.7802 106.3881 28.2564
\c 106.866 28.7259 106.8704 29.4918 106.3936 29.9679
\l 87.6314 48.8479
\l 87.4234 50.1031
\l 87.2672 50.2786
\c 87.1072 50.4586 73.1647 66.3279 71.5628 86.9436
\c 71.7397 91.1063 72.7681 96.309 76.1498 100.6867
\c 83.022 109.5803 87.8757 112.0073 87.8757 112.0073
\c 87.8757 112.0073 88.0128 114.8357 82.4177 115.6454
\c 82.4177 115.6454 80.1933 117.4645 90.3004 119.084
\c 100.4116 120.7012 103.6474 120.6353 105.4645 123.1259
\c 102.4677 124.1265 99.4817 126.3055 102.1451 127.1371
\c 105.0318 127.3939 107.9011 127.2249 110.6526 126.6259
\c 111.6382 126.2572 112.6689 125.7789 113.7553 125.1469
\c 115.217 124.2955 117.379 123.3892 119.7577 122.7441
\c 121.787 121.4143 123.6298 119.8542 125.222 118.0614
\c 131.295 110.2364 132.8464 100.6626 129.1929 92.5238
\c 126.8871 87.3891 121.936 82.928 116.2777 80.8654
\c 112.4205 79.4654 106.3861 78.4889 99.5523 81.8023
\c 94.1394 84.4268 90.9058 89.4298 90.6657 95.53
\c 90.4259 101.8365 93.4451 107.9346 98.1916 110.6994
\c 102.5052 113.2207 107.4403 113.4775 111.3855 111.3885
\c 114.7669 109.6001 116.9358 106.3327 117.1969 102.6506
\c 117.2869 101.3209 117.0576 100.1711 116.554 99.1836
\c 115.6927 98.0404 114.5782 96.9125 113.2368 96.2805
\c 112.8833 96.1247 112.5201 95.9996 112.1633 95.8899
\c 111.5228 95.7363 110.8369 95.6902 110.1149 95.8307
\c 112.5425 101.2924 106.1889 104.1911 103.0431 101.492
\c 100.2124 99.0673 101.0181 91.5846 108.4957 91.7909
\c 113.3911 91.9226 116.374 94.8257 117.7433 97.9482
\c 118.5771 99.2955 118.9392 100.9018 118.8106 102.7647
\c 118.5129 107.0086 116.0205 110.7675 112.144 112.8213
\c 107.6953 115.1693 102.1774 114.8994 97.3751 112.0994
\c 92.1305 109.0405 88.7885 102.35 89.0501 95.4686
\c 89.307 88.7474 92.8816 83.2374 98.8473 80.3453
\c 106.1867 76.7861 112.6755 77.8372 116.8327 79.3535
\c 117.7113 79.6716 118.5706 80.0622 119.4147 80.4857
\c 116.7041 78.0127 111.1967 74.4689 102.4324 75.4125
\c 89.2899 76.8322 87.4693 79.8604 83.022 77.4378
\c 78.5776 75.0087 78.7791 66.5145 88.0793 66.1129
\c 88.0793 66.1129 86.8663 71.9761 91.1114 73.5934
\c 95.3566 75.2106 102.4324 71.5702 111.7348 74.199
\c 117.9941 75.9698 121.8621 80.477 123.7286 83.2418
\c 126.735 85.6117 129.2036 88.6004 130.6675 91.8633
\c 131.4429 93.5881 131.9948 95.3786 132.343 97.2021
\c 132.1348 92.6533 130.978 88.1856 128.8181 84.2951
\c 126.3271 79.7945 123.84 76.5294 121.6501 73.646
\c 117.4155 68.0812 114.3522 64.0568 114.7691 55.9619
\c 114.9747 51.9002 117.2612 48.9774 121.0392 47.9395
\c 125.4276 46.7304 130.6071 48.3849 132.8251 51.7137
\c 134.3713 54.0375 134.685 56.7673 133.6629 59.0186
\c 132.7909 60.9387 131.1022 62.1938 129.0193 62.4637
\c 128.3294 62.5537 127.7165 62.5537 127.1699 62.4835
\c 126.4842 62.4747 125.6883 62.2377 124.8064 61.6014
\c 121.8427 59.4443 122.3784 55.4002 123.4584 55.2641
\c 124.5405 55.1303 125.3486 55.4002 125.3486 58.2265
\c 125.3486 59.723 126.5893 60.502 127.7635 60.9036
\c 128.0935 60.9211 128.4407 60.9123 128.8137 60.8619
\c 130.3223 60.6644 131.5546 59.745 132.1886 58.3494
\c 132.9836 56.6093 132.7181 54.4654 131.4794 52.609
\c 129.6578 49.8771 125.1663 48.4815 121.4721 49.4953
\c 119.6699 49.9912 116.6139 51.5031 116.3826 56.0453
\c 115.9979 63.5477 118.7591 67.1728 122.9335 72.6674
\c 125.1601 75.5946 127.6821 78.9102 130.2343 83.5117
\c 134.3897 91.0141 135.1801 100.5112 132.3494 108.9133
\c 131.0679 112.7314 129.0698 116.1392 126.5068 119.0489
\c 125.9292 119.7905 125.3175 120.5344 124.6607 121.2476
\l 124.4968 121.0984
\c 124.1613 121.4099 123.8141 121.7106 123.4606 122.009
\c 127.9436 121.4582 132.3343 122.2767 133.7722 126.3625
\c 135.3879 132.2236 130.1358 135.0587 126.0879 134.2468
\c 122.0442 133.4371 121.8427 130.6042 123.4584 128.5854
\c 121.4375 126.9682 119.011 128.3835 108.7027 129.1932
\c 106.866 129.3337 103.1545 129.213 98.7402 128.3001
\c 98.6801 128.2848 98.6213 128.2738 98.5622 128.2672
\c 98.3329 128.2146 98.0973 128.1575 97.8594 128.107
\c 97.2595 127.9754 96.6637 127.8262 96.0702 127.6616
\c 85.8549 124.9121 73.3341 117.7586 70.8117 100.4739
\c 70.4968 99.0519 70.2526 97.6015 70.0895 96.1247
\c 69.8881 94.3166 69.7959 92.5304 69.7959 90.7727
\c 69.7959 74.9495 77.3455 61.3951 82.1434 54.3667
\l 73.4069 63.1593
\c 72.1254 65.5577 68.6088 72.3865 66.0417 79.6607
\c 64.5631 83.854 63.6696 87.716 63.3161 91.4749
\c 62.8937 95.9426 63.3523 101.13 64.1548 105.5362
\c 64.9274 109.7954 66.7318 114.7765 66.3118 119.1476
\c 65.8253 124.177 61.6958 127.4487 56.7375 127.8086
\c 52.7324 128.1005 48.1542 125.4826 47.7155 121.1159
\c 47.4906 118.8667 48.1335 116.8414 49.4429 115.4743
\c 49.4021 115.4875 49.3678 115.494 49.3316 115.5094
\c 49.3935 115.4655 49.4514 115.426 49.5135 115.3799
\c 49.5541 115.3404 49.58 115.2944 49.6121 115.2549
\c 50.4606 114.4627 51.5172 114.0085 52.6806 113.8439
\c 55.3979 113.1593 57.7401 114.1577 58.8991 115.5094
\c 60.5152 117.3987 60.2495 120.9053 58.7611 121.0391
\c 57.2815 121.173 56.7414 120.3633 56.7414 118.0702
\c 56.7414 116.7294 55.8244 116.0009 55.0593 115.6147
\c 54.8471 115.5511 54.6448 115.4743 54.3931 115.4304
\c 52.9314 115.2044 51.6607 115.5511 50.7307 116.431
\c 49.6463 117.447 49.1427 119.0971 49.3248 120.9557
\c 49.6634 124.3328 53.4372 126.4262 56.6194 126.1958
\c 60.8301 125.8908 63.8173 122.924 64.2331 118.6473
\c 64.4925 115.9241 63.7468 113.1856 63.0288 110.5371
\l 62.8917 110.0104
\c 61.3219 104.224 60.8172 98.251 61.3895 92.2627
\c 61.7559 88.3743 62.6795 84.3851 64.2032 80.0622
\c 65.9153 75.2194 68.1225 70.3172 69.826 66.758
\l 56.8143 79.8538
\l 60.6524 83.3076
\l 56.6923 87.6875
\l 52.6527 84.0384
\l 45.5644 91.1699
\c 45.3305 93.2479 45.3799 96.5504 47.5764 98.398
\c 50.9471 100.8162 52.698 97.5861 51.8878 95.0232
\c 54.7207 94.6216 58.3615 100.8162 53.7778 104.5926
\c 49.1943 108.3713 42.3199 103.919 42.5898 95.8307
\c 40.6675 100.9237 37.3012 103.2431 32.771 104.5027
\c 24.1846 113.8066 18.5079 120.3172 16.3456 118.8141
\c 13.8676 117.0871 17.4814 114.206 30.9282 101.6039
\c 32.2354 97.4852 34.5754 94.4022 39.3518 92.5984
\c 31.2646 92.8661 26.8202 85.9913 30.596 81.4074
\c 34.3696 76.8322 40.5655 80.4682 40.162 83.2989
\c 37.6054 82.487 34.3654 84.2424 36.7932 87.6107
\c 38.4454 89.5812 41.2655 89.8248 43.3356 89.6844
\c 45.7206 87.2816 48.1934 84.8042 50.7051 82.2851
\l 46.9743 78.9212
\l 50.928 74.5369
\l 54.8749 78.0961
\c 59.3386 73.6175 63.8763 69.0665 68.3176 64.6186
\c 64.7196 66.363 59.4824 68.7549 54.3134 70.5805
\c 49.9978 72.1056 46.0035 73.0272 42.1162 73.3959
\c 36.129 73.962 30.1589 73.4639 24.3644 71.8928
\l 23.8436 71.7545
\c 21.1909 71.0326 18.4566 70.2887 15.7308 70.5498
\c 11.4536 70.9624 8.4941 73.9576 8.1856 78.1641
\c 7.9521 81.3437 10.0477 85.118 13.4206 85.4603
\c 15.2807 85.6402 16.9306 85.1333 17.9488 84.0559
\c 18.8336 83.1233 19.1787 81.855 18.9472 80.3936
\c 18.4864 77.4751 15.9193 77.7823 15.6301 77.8284
\l 15.3643 76.2331
\c 15.4435 76.2178 17.2758 75.9281 18.7822 77.0099
\c 19.7359 77.6967 20.3228 78.7478 20.5416 80.139
\c 20.8543 82.0876 20.3487 83.8738 19.1232 85.1662
\c 17.7603 86.6123 15.6235 87.3035 13.2643 87.0665
\c 8.9014 86.6299 6.2752 82.0503 6.5699 78.0456
\c 6.932 73.0865 10.2063 68.9567 15.2294 68.4718
\c 19.6029 68.0483 24.5851 69.8564 28.8366 70.6288
\c 33.2446 71.4254 38.439 71.8906 42.9049 71.4671
\c 46.6655 71.1138 50.5282 70.2207 54.7207 68.7417
\c 63.0183 65.8145 70.7219 61.654 71.9453 60.9848
\c 75.0323 57.8907 78.044 54.8823 80.9069 52.0187
\c 74.1846 56.7541 60.1304 64.9872 43.6077 64.9872
\c 41.8483 64.9872 40.0613 64.8928 38.2547 64.6932
\c 36.7761 64.5308 35.3274 64.2806 33.909 63.9668
\c 16.47 61.4302 9.3407 48.7053 6.6406 38.438
\c 6.5098 37.9465 6.3919 37.4506 6.2846 36.9656
\c 6.2247 36.7023 6.1648 36.45 6.1135 36.1954
\c 6.1027 36.1515 6.092 36.1099 6.0856 36.0638
\c 5.1662 31.64 5.0462 27.9206 5.1844 26.084
\c 5.9956 15.7706 7.4121 13.3437 5.7942 11.3249
\c 3.7666 12.9399 0.9425 12.7403 0.1348 8.6939
\c -0.6751 4.652 2.1575 -0.6056 8.0153 1.0116
\c 12.4178 2.5564 13.3756 6.4206 12.6534 10.9738
\c 12.8529 10.739 13.0715 10.5152 13.2834 10.2848
\l 13.1327 10.1202
\c 13.845 9.4641 14.5842 8.8607 15.3362 8.2748
\c 18.24 5.7118 21.6473 3.7128 25.4639 2.4313
\c 33.8682 -0.395 43.3677 0.3928 50.8657 4.5532
\c 55.4696 7.1008 58.7815 9.6221 61.7131 11.8472
\c 67.2031 16.0274 70.8277 18.7834 78.3334 18.4016
\c 82.8827 18.169 84.3891 15.1145 84.88 13.313
\c 85.9001 9.6155 84.5028 5.1259 81.7684 3.3047
\c 79.917 2.0671 77.7697 1.7993 76.0318 2.5959
\c 74.6283 3.2301 73.7157 4.4589 73.5162 5.9686
\c 73.5011 6.0695 73.514 6.1617 73.5076 6.2582
\c 73.8399 7.5551 74.609 9.2293 76.3513 9.2293
\c 79.1819 9.2293 79.4518 10.0412 79.3127 11.1165
\c 79.2366 11.7594 77.7697 12.1917 76.1454 11.8296
\c 75.3011 11.7243 74.4075 11.4193 73.6426 10.8027
\c 72.6525 10.0193 71.5553 8.5096 71.9132 5.7601
\c 72.1831 3.6843 73.439 1.9924 75.3614 1.1213
\c 77.6132 0.0987 80.3401 0.4103 82.6641 1.9551
\c 85.9964 4.178 87.6521 9.3544 86.4399 13.7431
\c 85.4048 17.5217 82.4776 19.8082 78.4159 20.0167
\o
\s
\m 121.2213 12.8653
\c 121.5919 13.0716 122.0078 13.4183 122.4471 13.9515
\c 125.0228 18.6211 123.842 22.7113 121.0649 26.163
\c 120.8099 27.7231 120.9492 29.6059 123.0536 29.72
\c 126.6911 29.924 126.8936 34.5716 122.853 35.7851
\c 119.7169 36.7265 117.692 33.4108 118.3393 28.9607
\c 114.0211 32.7328 108.2182 35.5218 104.8624 37.2026
\c 97.9829 40.6411 95.9631 47.5138 98.7916 49.7344
\c 101.6266 51.9595 105.2631 48.3213 105.2631 48.3213
\c 110.3203 60.0456 94.9517 61.259 92.123 53.9827
\c 88.2807 42.6577 104.0546 34.9776 107.8925 31.5413
\c 108.9017 26.2837 109.5071 25.0746 116.9891 23.2555
\c 124.47 21.4298 121.8686 15.5666 119.6162 15.1606
\c 118.8106 13.1418 112.9454 10.3133 111.1305 17.796
\c 109.3068 25.2765 108.0918 25.8799 102.8375 26.8937
\c 99.4003 30.7338 91.7157 46.5022 80.3948 42.6577
\c 73.1122 39.8314 74.3283 24.4668 86.0588 29.5159
\c 86.0588 29.5159 82.4177 33.1607 84.6441 35.9848
\c 86.8663 38.8198 93.7409 36.7967 97.1759 29.924
\c 98.8517 26.5689 101.6448 20.7605 105.4195 16.4421
\c 100.9644 17.0938 97.6516 15.0619 98.5903 11.9306
\c 99.8051 7.8864 104.4531 8.0883 104.6579 11.7287
\c 104.7724 13.8374 106.6516 13.9779 108.2182 13.7211
\c 111.6705 10.9387 115.759 9.7582 120.4261 12.3365
\c 120.7671 12.5274 121.0308 12.7052 121.2213 12.8653
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian54.pgf <==
\r 0 0 134.5 134.5
\i  
\m 10.1222 13.2078
\c 12.2068 13.2078 13.8965 11.5203 13.8965 9.4357
\c 13.8965 7.3511 12.2068 5.6614 10.1222 5.6614
\c 8.031 5.6614 6.3523 7.3511 6.3523 9.4357
\c 6.3523 11.5203 8.031 13.2078 10.1222 13.2078
\o
\s
\m 3.1112 5.9313
\c 4.7526 5.9313 6.0802 4.6038 6.0802 2.9646
\c 6.0802 1.3298 4.7526 0 3.1112 0
\c 1.4742 0 0.1489 1.3298 0.1489 2.9646
\c 0.1489 4.6038 1.4742 5.9313 3.1112 5.9313
\o
\s
\m 55.8415 20.0147
\c 63.9321 20.425 67.9543 17.3661 73.5236 13.1354
\c 76.407 10.9432 79.6722 8.457 84.1728 5.9664
\c 88.0678 3.8094 92.5289 2.6442 97.0778 2.4401
\c 95.2565 2.7846 93.4681 3.3376 91.7411 4.1144
\c 88.4825 5.5802 85.4872 8.0423 83.1173 11.053
\c 80.3546 12.9225 75.8518 16.7868 74.0788 23.0495
\c 71.4543 32.3513 75.0882 39.4259 73.4731 43.6698
\c 71.8537 47.9203 65.9904 46.7024 65.9904 46.7024
\c 66.3985 56.0021 74.8885 56.2039 77.3155 51.756
\c 79.738 47.3102 76.7054 45.4889 75.2923 32.3513
\c 74.3465 23.5849 77.8926 18.0727 80.359 15.3649
\c 79.9377 16.2097 79.5493 17.0699 79.2267 17.9542
\c 77.717 22.1015 76.6659 28.5946 80.2208 35.9347
\c 83.1151 41.9034 88.6295 45.4736 95.3399 45.7347
\c 102.2345 45.9958 108.9185 42.6516 111.9774 37.4071
\c 114.7752 32.6037 115.0473 27.0849 112.695 22.6369
\c 110.6433 18.7617 106.8843 16.2711 102.6383 15.9749
\c 100.7819 15.8454 99.1668 16.2053 97.8283 17.0413
\c 94.7013 18.4084 91.8004 21.3884 91.6665 26.284
\c 91.4668 33.7667 98.9474 34.5742 101.3721 31.7413
\c 104.0712 28.5924 101.1724 22.2398 95.7107 24.6645
\c 95.5703 23.9316 95.6142 23.2426 95.7743 22.5952
\c 95.8841 22.2441 96.0069 21.8909 96.1518 21.5485
\c 96.7881 20.2078 97.9182 19.0931 99.0681 18.2263
\c 100.0489 17.726 101.1966 17.4956 102.5286 17.5877
\c 106.2107 17.8445 109.4781 20.0147 111.2621 23.394
\c 113.3489 27.3438 113.0966 32.2767 110.5796 36.5908
\c 107.8148 41.3328 101.7166 44.3588 95.4057 44.1153
\c 89.3054 43.8827 84.3067 40.6438 81.68 35.2303
\c 78.3644 28.3971 79.343 22.3626 80.7474 18.5072
\c 82.8079 12.8413 87.2734 7.8953 92.4016 5.5912
\c 100.5449 1.9376 110.1122 3.489 117.9395 9.5564
\c 119.7059 11.1363 121.2552 12.9467 122.574 14.9523
\c 123.2257 16.9711 124.0815 19.0382 125.0294 21.0263
\c 125.8414 22.7401 126.4075 24.2739 126.7981 25.6783
\c 127.1536 27.9517 127.226 30.2886 127.0197 32.6388
\c 126.1837 35.2984 124.0047 32.3118 123.0063 29.3144
\c 120.6473 32.2153 119.3636 34.3723 118.4859 44.4773
\c 117.606 54.6789 115.5279 52.3616 115.5279 52.3616
\c 114.716 46.9087 111.8809 46.9087 111.8809 46.9087
\c 111.8809 46.9087 110.9417 52.298 100.5624 58.6309
\c 94.8352 62.1265 88.3991 62.8836 84.1267 62.934
\c 64.8449 60.4105 50.3271 47.6679 50.156 47.5121
\l 49.9826 47.3585
\l 48.5343 47.1193
\l 48.519 47.1874
\c 37.4748 36.1432 29.5839 28.2611 29.5839 28.2611
\c 29.1121 27.7827 28.3397 27.7805 27.8679 28.2523
\c 27.3917 28.7263 27.3895 29.4943 27.8613 29.9683
\l 46.623 48.8463
\l 46.8315 50.1015
\l 46.9895 50.2748
\c 47.1497 50.4547 61.0926 66.3331 62.6923 86.9424
\c 62.5167 91.1029 61.4898 96.3079 58.1083 100.6857
\c 51.2334 109.5794 46.3817 112.0063 46.3817 112.0063
\c 46.3817 112.0063 46.2412 114.837 51.8368 115.6446
\c 51.8368 115.6446 54.0641 117.4615 43.9525 119.0809
\c 33.8431 120.7025 30.6065 120.6345 28.7895 123.1251
\c 31.7892 124.1257 34.7735 126.3069 32.1096 127.1386
\c 29.2262 127.3931 26.356 127.2264 23.6021 126.6295
\c 22.6212 126.2564 21.5855 125.7803 20.5015 125.1461
\c 19.04 124.2947 16.8764 123.3906 14.4999 122.7455
\c 12.468 121.4113 10.6269 119.8511 9.0316 118.0605
\c 2.9598 110.2355 1.4106 100.6659 5.0642 92.5227
\c 7.3661 87.3923 12.3187 82.9268 17.978 80.8707
\c 21.8378 79.4685 27.8723 78.4898 34.7077 81.8011
\c 40.1146 84.4255 43.3513 89.4286 43.5883 95.5267
\c 43.8318 101.8399 40.8102 107.9336 36.0638 110.6985
\c 31.7519 113.2198 26.8146 113.4765 22.8714 111.3853
\c 19.4899 109.5969 17.3197 106.3317 17.0607 102.6518
\c 16.9686 101.3198 17.199 100.17 17.7015 99.1825
\c 18.5617 98.0415 19.6786 96.9158 21.0171 96.2772
\c 21.3726 96.1236 21.7325 96.0007 22.0924 95.8866
\c 22.7331 95.7352 23.4178 95.6935 24.1397 95.8318
\c 21.7128 101.2913 28.0676 104.1922 31.2143 101.491
\c 34.045 99.0662 33.2397 91.5879 25.7569 91.7898
\c 20.8635 91.9192 17.8836 94.8245 16.5121 97.9493
\c 15.6805 99.2944 15.3162 100.9007 15.4435 102.7615
\c 15.7419 107.0098 18.2369 110.7621 22.1121 112.816
\c 26.5601 115.1684 32.0789 114.8985 36.8823 112.0985
\c 42.1246 109.0396 45.471 102.3534 45.2055 95.4675
\c 44.9509 88.7506 41.3763 83.2384 35.4077 80.3462
\c 28.0676 76.7848 21.5789 77.8403 17.425 79.35
\c 16.5429 79.6703 15.6849 80.0631 14.8422 80.4888
\c 17.5523 78.0114 23.0601 74.4697 31.8265 75.4133
\c 44.9641 76.8287 46.7854 79.8613 51.2334 77.4365
\c 55.6791 75.0073 55.4751 66.5152 46.1776 66.1114
\c 46.1776 66.1114 47.3933 71.9748 43.145 73.592
\c 38.9011 75.207 31.8265 71.5732 22.5225 74.1976
\c 16.262 75.9685 12.3977 80.4757 10.5281 83.2428
\c 7.5197 85.6148 5.0532 88.6014 3.5896 91.8622
\c 2.8128 93.5891 2.262 95.3775 1.9109 97.201
\c 2.1194 92.6521 3.2802 88.1844 5.4416 84.2938
\c 7.93 79.7976 10.4162 76.528 12.6062 73.6425
\c 16.8391 68.0798 19.9024 64.0553 19.4877 55.9604
\c 19.2814 51.9008 16.9927 48.9779 13.2162 47.9378
\c 8.8297 46.7287 3.6489 48.3833 1.4326 51.7121
\c -0.1167 54.0359 -0.4305 56.7657 0.5943 59.0149
\c 1.4633 60.9394 3.1573 62.1967 5.2354 62.4666
\c 5.9266 62.5566 6.541 62.5566 7.0874 62.4842
\c 7.7698 62.471 8.5664 62.2384 9.4485 61.5999
\c 12.4131 59.4428 11.8755 55.3986 10.7959 55.2648
\c 9.7162 55.1287 8.9087 55.3986 8.9087 58.2249
\c 8.9087 59.7215 7.6667 60.5027 6.4949 60.9021
\c 6.1636 60.9218 5.8147 60.913 5.446 60.8604
\c 3.9319 60.6651 2.7009 59.75 2.0667 58.3522
\c 1.2724 56.6121 1.5401 54.4638 2.7777 52.6096
\c 4.5968 49.8754 9.0908 48.4776 12.7861 49.498
\c 14.5899 49.9895 17.6422 51.5036 17.8726 56.046
\c 18.2567 63.5462 15.4962 67.1713 11.3225 72.666
\c 9.0974 75.5932 6.5717 78.9111 4.0219 83.5105
\c -0.1298 91.013 -0.9242 100.5123 1.9065 108.9123
\c 3.1858 112.7305 5.1827 116.1427 7.7501 119.048
\c 8.3272 119.7941 8.935 120.5336 9.5934 121.2467
\l 9.7579 121.0997
\c 10.0937 121.4091 10.4404 121.7141 10.7959 122.0104
\c 6.315 121.4574 1.9197 122.2759 0.4846 126.3618
\c -1.1304 132.2229 4.1228 135.058 8.1692 134.2461
\c 12.2134 133.4386 12.4131 130.6057 10.7959 128.5868
\c 12.8212 126.9674 15.2438 128.385 25.5529 129.1925
\c 27.3917 129.3351 31.1046 129.2144 35.5196 128.2972
\c 35.5767 128.284 35.6337 128.2731 35.6952 128.2643
\c 35.9234 128.2138 36.1604 128.159 36.3952 128.1041
\c 36.9942 127.9746 37.5933 127.8254 38.188 127.6608
\c 48.4027 124.9113 60.9236 117.7577 63.4428 100.4706
\c 63.7587 99.0509 64.0045 97.6026 64.1647 96.1236
\c 64.3666 94.3155 64.4587 92.5314 64.4587 90.7716
\c 64.4587 74.9481 56.9124 61.3914 52.1111 54.3695
\l 60.849 63.16
\c 62.1327 65.5563 65.6503 72.3829 68.2155 79.6594
\c 69.6923 83.8528 70.5876 87.7148 70.9387 91.476
\c 71.3644 95.9415 70.9036 101.1289 70.1004 105.5352
\c 69.328 109.7944 67.5243 114.7756 67.9456 119.1511
\c 68.4327 124.174 72.5603 127.448 77.5195 127.8079
\c 81.5242 128.0997 86.1038 125.4818 86.5405 121.1173
\c 86.7665 118.8659 86.1236 116.8405 84.8157 115.469
\c 84.8531 115.4866 84.8882 115.4953 84.9255 115.5107
\c 84.864 115.4646 84.8048 115.4273 84.7433 115.3834
\c 84.7038 115.3417 84.6775 115.2935 84.6424 115.254
\c 83.7976 114.4618 82.7399 114.0054 81.5791 113.843
\c 78.8581 113.1627 76.5167 114.159 75.3559 115.5107
\c 73.7409 117.3978 74.0086 120.9044 75.4941 121.0383
\c 76.9731 121.1743 77.5151 120.3646 77.5151 118.0715
\c 77.5151 116.733 78.4324 116 79.1982 115.6138
\c 79.4089 115.5502 79.6107 115.4734 79.8675 115.4339
\c 81.3245 115.2035 82.5973 115.5502 83.5277 116.4301
\c 84.6095 117.4483 85.1164 119.0963 84.9342 120.9549
\c 84.5919 124.332 80.8198 126.4232 77.638 126.1972
\c 73.4249 125.8878 70.4384 122.9254 70.0236 118.6442
\c 69.7625 115.9232 70.5108 113.1847 71.2305 110.5361
\l 71.3666 110.0139
\c 72.9333 104.2186 73.4402 98.2499 72.8675 92.2659
\c 72.4988 88.3731 71.5772 84.3816 70.0543 80.0631
\c 68.3427 75.218 66.1374 70.318 64.428 66.761
\l 77.4405 79.8525
\l 73.6048 83.3042
\l 77.5634 87.6863
\l 81.6076 84.0415
\l 88.691 91.1688
\c 88.9258 93.2468 88.8753 96.5471 86.6809 98.3991
\c 83.3104 100.8173 81.5571 97.585 82.3669 95.0242
\c 79.5383 94.6205 75.8957 100.8173 80.4797 104.5916
\c 85.0637 108.3703 91.9386 103.9179 91.6665 95.8318
\c 93.5888 100.9227 96.9571 103.2443 101.4884 104.5016
\c 110.0727 113.8079 115.7495 120.3163 117.9088 118.811
\c 120.3884 117.0884 116.7787 114.2095 103.3295 101.6029
\c 102.0239 97.4819 99.6825 94.4032 94.9032 92.5995
\c 102.9916 92.8694 107.4373 85.9923 103.6608 81.4105
\c 99.8888 76.8287 93.6897 80.4669 94.0957 83.2954
\c 96.6521 82.4901 99.8931 84.239 97.4662 87.6095
\c 95.8116 89.5822 92.9897 89.8214 90.9226 89.6854
\c 88.5374 87.2826 86.0643 84.8051 83.554 82.2838
\l 87.2844 78.9221
\l 83.328 74.5356
\l 79.3803 78.097
\c 74.9192 73.6161 70.3769 69.065 65.9399 64.6193
\c 69.5365 66.3616 74.7744 68.7578 79.9421 70.5835
\c 84.2606 72.1042 88.2521 73.0258 92.1405 73.3945
\c 98.1311 73.965 104.0997 73.4603 109.8928 71.8958
\l 110.4129 71.7531
\c 113.0658 71.0334 115.8022 70.2917 118.5254 70.5528
\c 122.8044 70.9654 125.7646 73.9519 126.074 78.165
\c 126.3044 81.3446 124.211 85.1189 120.8338 85.459
\c 118.9752 85.639 117.3251 85.1321 116.3091 84.0547
\c 115.4248 83.1243 115.0781 81.8559 115.3107 80.3945
\c 115.7715 77.476 118.3411 77.781 118.6285 77.8271
\l 118.8918 76.2318
\c 118.8172 76.2142 116.9806 75.929 115.4752 77.0108
\c 114.5229 77.6976 113.9326 78.7487 113.7132 80.1399
\c 113.4038 82.0863 113.9085 83.8725 115.1351 85.1672
\c 116.4978 86.6089 118.6351 87.3023 120.994 87.0675
\c 125.3586 86.633 127.9787 82.049 127.6912 78.0443
\c 127.3247 73.0851 124.0508 68.9553 119.0279 68.4704
\c 114.6524 68.0513 109.6734 69.855 105.4185 70.6296
\c 101.0123 71.4284 95.8204 71.8914 91.3527 71.4701
\c 87.5916 71.1146 83.7295 70.2193 79.5383 68.7403
\c 71.2393 65.813 63.5327 61.6525 62.3127 60.9832
\c 59.2208 57.8914 56.2102 54.8851 53.3487 52.0171
\c 60.0722 56.7525 74.1227 64.9857 90.6483 64.9857
\c 92.4082 64.9857 94.1988 64.8936 96.0026 64.6895
\c 97.4794 64.5271 98.9276 64.2814 100.3496 63.9676
\c 117.7881 61.4287 124.9175 48.7036 127.6166 38.4385
\c 127.7504 37.9447 127.8646 37.4532 127.9721 36.9639
\c 128.0335 36.7027 128.0928 36.4482 128.1476 36.1936
\c 128.152 36.152 128.163 36.1081 128.1718 36.0598
\c 129.0912 31.6404 129.2119 27.9187 129.0714 26.0821
\c 128.2617 15.7708 126.8442 13.3461 128.4614 11.3229
\c 130.489 12.9379 133.3153 12.7382 134.1228 8.6962
\c 134.9326 4.6498 132.1018 -0.6078 126.2407 1.0116
\c 121.8411 2.5586 120.8799 6.4185 121.6041 10.974
\c 121.4022 10.737 121.1871 10.5131 120.9765 10.2849
\l 121.1257 10.1204
\c 120.4103 9.462 119.6708 8.8542 118.9204 8.2749
\c 116.015 5.7097 112.6094 3.715 108.7912 2.4291
\c 100.3869 -0.3994 90.8875 0.395 83.3894 4.5511
\c 78.7857 7.0987 75.4744 9.6222 72.5449 11.8451
\c 67.0525 16.0254 63.4274 18.7793 55.9249 18.3996
\c 51.376 18.167 49.8685 15.1147 49.377 13.3131
\c 48.3544 9.6157 49.7522 5.126 52.4907 3.3025
\c 54.3384 2.0649 56.4867 1.7994 58.2246 2.5937
\c 59.6268 3.2279 60.5418 4.4567 60.7415 5.9708
\c 60.7547 6.0696 60.7437 6.1617 60.7503 6.2561
\c 60.4145 7.553 59.6487 9.2294 57.9042 9.2294
\c 55.0757 9.2294 54.8036 10.0414 54.9418 11.1144
\c 55.0186 11.7595 56.4867 12.1896 58.1127 11.8298
\c 58.9553 11.7222 59.8484 11.415 60.6164 10.8028
\c 61.6039 10.0194 62.7011 8.5097 62.3412 5.758
\c 62.0713 3.6843 60.8161 1.9903 58.8939 1.1191
\c 56.6447 0.0944 53.9149 0.406 51.5933 1.9552
\c 48.2622 4.1737 46.6055 9.3523 47.8146 13.741
\c 48.8525 17.5219 51.7798 19.8084 55.8415 20.0147
\o
\s
\m 13.0363 12.8611
\c 12.6632 13.0696 12.2507 13.4163 11.8075 13.9495
\c 9.2313 18.6213 10.4118 22.7115 13.1921 26.1611
\c 13.4466 27.7256 13.3084 29.6018 11.204 29.7181
\c 7.5614 29.9222 7.3639 34.5742 11.4015 35.7877
\c 14.5394 36.7247 16.567 33.4112 15.9175 28.9589
\c 20.2338 32.7353 26.0378 35.52 29.3952 37.2009
\c 36.2723 40.6372 38.2911 47.5121 35.4648 49.7372
\c 32.6297 51.9601 28.9914 48.3218 28.9914 48.3218
\c 23.9334 60.0485 39.3049 61.2575 42.1334 53.9811
\c 45.9757 42.6604 30.2049 34.9758 26.3626 31.5394
\c 25.3532 26.284 24.7475 25.0727 17.267 23.2536
\c 9.7886 21.43 12.389 15.5667 14.6382 15.163
\c 15.4435 13.1398 21.3112 10.3113 23.1281 17.794
\c 24.9494 25.2724 26.1629 25.8802 31.4184 26.8896
\c 34.8591 30.7319 42.5416 46.5005 53.8622 42.6604
\c 61.1409 39.8297 59.9274 24.4626 48.2008 29.5162
\c 48.2008 29.5162 51.8368 33.1589 49.6161 35.9874
\c 47.3933 38.8159 40.5162 36.7971 37.082 29.9222
\c 35.4033 26.567 32.6121 20.7564 28.8356 16.4401
\c 33.2902 17.0918 36.6036 15.0598 35.6666 11.9263
\c 34.4488 7.8865 29.8011 8.0884 29.5971 11.7266
\c 29.4852 13.8354 27.6046 13.9714 26.0378 13.7191
\c 22.5883 10.9367 18.498 9.7583 13.8328 12.3345
\c 13.4905 12.5276 13.225 12.7031 13.0363 12.8611
\o
\s
\endinput

==> 0_packages/pgfornament/vectorian/vectorian55.pgf <==
\r 0 0 269 116
\i   
\m 232.9414 39.3284
\c 232.9414 40.7524 231.7869 41.9069 230.3648 41.9069
\c 228.9445 41.9069 227.7882 40.7524 227.7882 39.3284
\c 227.7882 37.9081 228.9445 36.7537 230.3648 36.7537
\c 231.7869 36.7537 232.9414 37.9081 232.9414 39.3284
\o
\s
\m 236.6648 55.1296
\c 236.6648 56.1455 235.8426 56.9619 234.8287 56.9619
\c 233.8167 56.9619 232.9964 56.1455 232.9964 55.1296
\c 232.9964 54.1138 233.8167 53.2917 234.8287 53.2917
\c 235.8426 53.2917 236.6648 54.1138 236.6648 55.1296
\o
\s
\m 141.9333 41.9069
\c 139.184 29.1968 143.6479 20.6145 143.9915 14.7759
\c 144.3352 8.9354 138.4985 11.6848 138.4985 11.6848
\c 138.4985 11.6848 139.9415 4.931 145.0225 5.8462
\c 149.4884 6.6513 150.1738 11.6848 145.7099 21.3019
\c 141.246 30.917 141.9333 41.9069 141.9333 41.9069
\o
\s
\m 252.7033 35.4246
\c 248.8223 36.4347 244.3736 35.8898 240.1774 33.898
\c 235.9793 31.9082 231.8629 28.4677 226.5901 23.5727
\c 224.4559 21.5905 220.1743 17.6867 215.7578 14.0696
\c 220.2275 19.9272 222.7964 27.3987 223.049 36.0493
\c 223.0812 37.0651 223.0642 38.0752 223.011 39.0702
\c 223.0129 39.0892 223.0205 39.1062 223.0205 39.1233
\c 223.0034 39.748 222.5173 54.486 214.5503 63.3151
\c 211.7192 66.448 209.1009 68.641 206.7882 70.5777
\c 202.6585 74.0296 199.93 76.31 199.93 81.015
\c 199.93 85.4106 202.7838 87.3663 205.4591 87.727
\c 208.0509 88.0897 211.106 86.9429 211.9015 84.0815
\c 212.6287 81.4498 211.9566 79.2169 210.0996 78.1081
\c 208.6509 77.2422 206.9268 77.3752 205.8123 78.4403
\c 205.5104 78.7271 205.0319 78.7214 204.7452 78.4119
\c 204.4566 78.1138 204.4661 77.6353 204.768 77.3448
\c 206.3838 75.803 208.8389 75.5885 210.8762 76.8074
\c 212.7863 77.9543 214.4401 80.5688 213.3578 84.4802
\c 212.3344 88.1789 208.5161 89.6656 205.2541 89.227
\c 202.1022 88.796 198.4205 86.3903 198.4205 81.015
\c 198.4205 75.6055 201.5231 73.01 205.818 69.4176
\c 208.0908 67.5132 210.6692 65.36 213.4281 62.3049
\c 215.3078 60.2201 216.7528 57.7518 217.8597 55.2151
\c 213.6142 61.7277 207.0731 66.1764 199.3699 67.0442
\c 189.8706 68.1037 181.9813 66.2201 176.5453 61.5891
\c 171.8687 57.5999 169.2181 51.7594 168.8801 44.6866
\c 168.1643 29.6164 178.106 23.1949 186.8421 22.2683
\c 192.4585 21.6664 198.1016 23.643 201.5515 27.4196
\c 204.6446 30.7993 205.8104 35.3923 204.8344 40.3347
\c 203.9458 44.8328 202.0148 47.9391 199.0965 49.5777
\c 194.7826 51.9891 189.9522 50.2461 189.7338 50.1645
\c 188.4522 49.6594 187.4933 48.936 186.7585 48.1214
\l 186.5782 48.317
\c 186.5782 48.317 183.1434 44.6543 183.9446 39.2695
\c 184.744 33.8923 190.4706 33.4328 192.4149 36.4119
\c 194.3611 39.3854 192.1851 42.8259 190.2408 42.7081
\c 188.2965 42.5885 186.0047 43.2778 187.8351 46.9442
\l 187.7876 46.9955
\c 188.3914 47.7018 189.1889 48.3265 190.275 48.7537
\c 190.3187 48.7689 194.6497 50.3391 198.3579 48.2562
\c 200.8737 46.8531 202.5503 44.0904 203.3496 40.0404
\c 204.4813 34.3233 202.387 30.5734 200.4351 28.4392
\c 197.3041 25.0101 192.1547 23.2234 186.9997 23.7683
\c 178.5351 24.6664 169.7231 30.6132 170.3915 44.6126
\c 170.7067 51.2562 173.175 56.7303 177.5269 60.4328
\c 182.6364 64.7904 190.1364 66.56 199.2009 65.5385
\c 212.3819 64.0613 221.9876 51.4005 221.5376 36.0892
\c 221.0344 18.8126 210.9844 6.374 194.6592 2.8063
\c 177.5022 -0.9361 163.0168 3.5829 154.9149 15.2088
\c 151.4573 20.1683 148.9605 26.1626 147.5441 32.6031
\c 151.1839 22.2968 159.3826 17.1436 161.8529 16.0386
\c 166.1991 14.0867 173.1864 14.7759 173.1864 20.6145
\c 173.1864 26.4493 167.3459 26.1094 167.3459 26.1094
\c 169.406 22.6765 164.2529 15.4633 154.9833 25.4202
\c 151.296 29.3791 148.4592 33.8069 147.4263 38.8157
\c 145.8637 46.4107 147.3124 54.1537 147.3124 54.1537
\c 146.9479 52.8056 146.6706 51.5088 146.4428 50.2404
\c 147.4149 60.9511 151.4308 71.5366 159.0333 79.7808
\c 159.6959 78.3169 161.1637 77.2764 161.1637 77.2764
\c 161.1637 77.2764 167.1162 74.1853 173.5282 82.4334
\c 180.6617 91.6023 187.9528 103.3802 213.3654 98.2308
\c 238.7799 93.0777 254.2337 74.191 254.2337 74.191
\c 231.5686 104.0694 205.8104 102.3473 184.5161 100.6327
\c 163.2238 98.9181 151.2029 85.1789 142.6169 76.9384
\c 134.0327 68.6961 128.8814 68.3467 122.3574 68.3467
\c 115.8315 68.3467 118.2353 75.9074 118.2353 75.9074
\c 109.991 74.8745 104.6176 63.5524 116.1732 59.4227
\c 125.7903 55.9879 134.72 61.8265 145.0225 73.5036
\c 155.3251 85.1789 164.4257 90.5011 164.4257 90.5011
\c 166.4858 91.8758 168.7187 91.1903 160.1345 83.8043
\c 159.7035 83.4359 159.3978 83.0638 159.1738 82.6954
\c 154.3833 78.7726 145.3017 69.8486 137.7713 53.8005
\c 136.5732 51.2524 135.4036 48.6113 134.2719 46.0632
\c 133.5504 44.4265 132.8232 42.7879 132.0808 41.1588
\c 131.8795 41.193 131.6726 41.2176 131.4561 41.2176
\c 129.4662 41.2176 127.8504 39.6056 127.8504 37.6138
\c 127.8504 36.5202 128.346 35.5556 129.1169 34.8911
\c 127.7441 32.1455 126.2783 29.4626 124.6625 26.8917
\l 118.9226 31.6063
\l 115.8315 27.1404
\l 121.5979 22.4335
\c 119.7884 20.0411 117.7929 17.7873 115.5448 15.7405
\c 114.9618 16.2057 114.2308 16.4924 113.4258 16.4924
\c 111.5289 16.4924 109.991 14.9544 109.991 13.0595
\c 109.991 12.562 110.103 12.0949 110.2929 11.6715
\c 106.7954 9.3854 102.7834 7.5285 98.1125 6.2316
\c 85.6436 2.7683 74.3347 4.1013 66.2651 9.9797
\c 59.6556 14.7968 55.8164 22.367 55.4556 31.2892
\c 54.7607 48.4157 65.067 59.153 75.6031 60.9056
\c 82.0891 61.9935 88.5144 60.5809 93.2252 57.0473
\c 97.4062 53.9144 99.9771 49.2398 100.6549 43.5379
\c 101.3518 37.7069 100.1707 32.8215 97.1499 29.0126
\c 94.3492 25.4867 89.9404 23.0772 85.3531 22.5664
\c 82.5942 22.2645 78.2803 22.8892 75.2252 25.667
\c 72.9847 27.7139 71.8797 30.5126 71.9385 33.993
\c 72.0505 40.3594 75.8537 43.5037 79.3455 43.7297
\c 79.6132 43.7448 79.8885 43.7297 80.16 43.7126
\l 79.7385 43.4847
\c 82.3094 43.6575 85.4157 41.1759 84.529 39.0493
\c 83.6423 36.9208 79.7385 37.8949 79.7385 37.8949
\c 79.7385 37.8949 79.917 34.7031 82.5771 33.6379
\c 85.2372 32.5708 89.3081 34.2189 87.5442 39.3094
\c 85.9474 43.9271 82.4879 44.9904 82.4879 44.9904
\l 82.1993 44.8328
\c 81.2385 45.1575 80.2322 45.3094 79.2448 45.2372
\c 75.0885 44.9714 70.5562 41.343 70.429 34.0177
\c 70.3626 30.1347 71.6689 26.8613 74.2094 24.5506
\c 77.6347 21.431 82.4518 20.7246 85.522 21.0683
\c 90.5005 21.6208 95.2872 24.2392 98.3347 28.0746
\c 101.5682 32.1512 102.8878 37.5569 102.1568 43.7126
\c 101.4296 49.8379 98.6537 54.8695 94.1347 58.2568
\c 89.0954 62.0429 82.2505 63.5524 75.3524 62.3999
\c 64.1651 60.5334 53.217 49.2284 53.9462 31.2284
\c 54.1797 25.4392 55.8164 20.1816 58.674 15.8107
\c 55.055 18.5411 48.812 23.1208 40.0152 29.1379
\c 23.2095 40.6366 10.7405 37.1392 4.6722 30.0341
\c 0.2899 24.9037 -1.2082 16.9557 1.0285 10.7088
\c 2.7222 5.9753 6.3678 2.888 11.295 2.0108
\c 12.5595 1.7867 13.7102 1.6861 14.764 1.6861
\c 19.7595 1.6861 22.4652 3.9759 23.8968 6.1063
\c 26.6329 10.1829 26.2133 16.0386 24.2595 19.1316
\c 22.4918 21.9151 19.7842 23.6088 16.826 23.7816
\c 14.3121 23.9164 12.0013 22.9443 10.4956 21.0873
\c 8.5589 18.6949 8.2532 15.1044 9.7855 12.7405
\c 10.6988 11.3259 13.0456 9.1728 18.4893 10.6101
\c 18.8937 10.7202 19.1329 11.1323 19.0266 11.5348
\c 18.9203 11.9354 18.5102 12.1747 18.1038 12.074
\c 14.7507 11.1854 12.25 11.7114 11.0538 13.5607
\c 9.8823 15.374 10.1519 18.262 11.6728 20.1379
\c 12.8652 21.6094 14.7013 22.3917 16.7386 22.2721
\c 19.2051 22.1297 21.4798 20.6924 22.9817 18.3227
\c 24.6943 15.6209 24.962 10.4088 22.6399 6.9494
\c 20.5133 3.7766 16.6779 2.588 11.5608 3.5013
\c 5.9576 4.4962 3.514 8.2519 2.4507 11.2177
\c 0.4191 16.893 1.8374 24.3911 5.819 29.0525
\c 11.464 35.6582 23.1848 38.8233 39.1626 27.8904
\c 53.7829 17.886 61.3645 11.8443 61.4404 11.7778
\c 61.6189 11.6373 61.8373 11.5993 62.0442 11.6354
\c 62.5056 11.174 62.9841 10.7221 63.4778 10.2892
\c 60.9582 11.6772 58.8373 12.7709 56.9329 13.5759
\l 56.3405 14.136
\c 56.3405 14.136 51.5974 16.481 46.8012 16.724
\c 41.312 17.0012 40.1614 11.9126 41.4202 8.3658
\c 42.2082 6.1481 44.2285 5.6297 45.6848 6.1006
\c 46.5582 6.3854 47.0158 7.1069 47.4867 7.7943
\c 48.7455 9.6266 48.8614 12.2544 52.6398 12.374
\c 56.4183 12.4879 60.998 9.7386 60.998 9.7386
\l 60.567 10.1468
\c 61.7385 9.5259 63.0031 8.831 64.4063 8.0487
\c 73.2847 3.0911 81.4758 2.9202 81.8195 2.9146
\c 81.8233 2.9146 81.8252 2.9146 81.8309 2.9146
\c 81.8936 2.9146 81.9486 2.9335 82.0037 2.9525
\c 83.0024 2.8804 84.0144 2.831 85.0417 2.831
\c 89.3138 2.831 93.8404 3.4766 98.5188 4.7734
\c 103.4043 6.1329 107.5815 8.0715 111.2138 10.4506
\c 111.8119 9.9399 112.5808 9.6266 113.4258 9.6266
\c 115.3245 9.6266 116.8625 11.1607 116.8625 13.0595
\c 116.8625 13.593 116.7277 14.0943 116.5093 14.5443
\c 118.8448 16.6595 120.9125 18.9873 122.7827 21.4651
\l 128.8814 16.4924
\l 132.3143 20.6145
\l 125.8492 25.9196
\c 127.522 28.5721 129.0352 31.3366 130.4479 34.1677
\c 130.7707 34.0708 131.103 34.0082 131.4561 34.0082
\c 133.4479 34.0082 135.0618 35.624 135.0618 37.6138
\c 135.0618 38.8537 134.4371 39.9398 133.4878 40.5892
\c 134.2188 42.2088 134.9365 43.8284 135.6542 45.4442
\c 136.784 47.9942 137.9498 50.6258 139.1384 53.1625
\c 143.6782 62.8309 148.8561 69.9074 153.2497 74.8138
\c 141.0143 56.1796 142.6377 30.186 153.6751 14.3449
\c 160.2067 4.9671 170.6554 0 183.2516 0
\c 186.9864 0.0057 190.9149 0.4386 194.9838 1.3272
\c 196.7705 1.7202 198.4699 2.2348 200.1066 2.8234
\c 200.1104 2.8234 200.1104 2.8215 200.1104 2.8215
\c 200.1958 2.8215 200.2794 2.8348 200.361 2.8671
\c 200.4579 2.8956 201.5781 3.2924 203.211 4.0234
\c 203.2813 4.0405 203.3553 4.0424 203.4237 4.0823
\c 203.5642 4.1582 203.7294 4.2494 203.8908 4.3367
\c 204.5401 4.6424 205.2484 4.9899 205.9965 5.3829
\c 206.1389 5.4494 206.2813 5.512 206.4294 5.5785
\l 205.8085 5.1987
\c 208.2218 6.4595 213.2743 8.5272 216.0313 7.1487
\c 218.7863 5.7702 217.0642 1.7525 219.9369 1.0633
\c 222.8078 0.3722 227.5167 4.7373 223.611 8.1835
\c 219.7091 11.6259 212.7009 9.4481 212.7009 9.4481
\l 212.3667 9.2411
\c 212.1977 9.2012 212.0344 9.1576 211.8711 9.1196
\c 217.7306 13.424 224.6876 19.7449 227.6173 22.4639
\c 232.7876 27.2658 236.7996 30.6227 240.8268 32.5347
\c 244.7059 34.3708 248.7882 34.8797 252.3274 33.9645
\c 257.0135 32.7493 259.1495 29.3753 260.116 26.7493
\c 261.728 22.3803 261.1736 16.9291 258.7679 13.4924
\c 257.3894 11.5253 255.4565 10.1829 253.4666 9.8126
\c 249.9502 9.1633 245.8831 10.6993 245.1882 14.4
\c 244.7078 16.9633 245.2983 19.2645 246.8097 20.7076
\c 248.2261 22.0594 250.3109 22.4981 252.6881 21.9398
\c 253.0945 21.8411 253.497 22.0955 253.5957 22.5
\c 253.6888 22.9101 253.44 23.3145 253.0318 23.4075
\c 250.1476 24.0854 247.5616 23.5196 245.7654 21.8012
\c 243.878 19.9955 243.1261 17.1968 243.7015 14.1209
\c 244.5711 9.4918 249.485 7.5399 253.74 8.3316
\c 256.1173 8.7683 258.4014 10.3348 260.004 12.6266
\c 262.7191 16.5057 263.3362 22.3917 261.5343 27.2734
\c 259.9888 31.4563 256.854 34.3556 252.7033 35.4246
\o
\s
\m 268.6812 38.7626
\c 268.6906 38.8043 268.7134 38.8385 268.721 38.8822
\c 268.7419 39.0417 270.9179 55.0689 264.559 72.5562
\c 261.9596 79.7068 258.84 84.5011 256.0869 88.7353
\c 253.0318 93.4232 250.6204 97.1295 250.178 102.2447
\c 249.6806 108.015 253.0489 111.5523 256.609 112.5017
\c 259.6964 113.32 262.478 112.177 263.6799 109.5871
\c 265.2748 106.1447 263.8489 104.0181 263.1596 103.2662
\c 262.159 102.1612 260.7122 101.6485 259.6356 102.034
\c 257.4654 102.8011 258.5078 105.9169 258.5552 106.0517
\c 258.69 106.4466 258.4793 106.8738 258.0862 107.0124
\c 257.6932 107.1453 257.2641 106.9403 257.1274 106.5472
\c 256.5654 104.9352 256.2635 101.6219 259.1343 100.608
\c 260.7881 100.0251 262.8577 100.684 264.278 102.2447
\c 266.1331 104.284 266.4217 107.265 265.0489 110.227
\c 263.5489 113.4605 259.9983 114.97 256.2217 113.958
\c 252.0521 112.8491 248.1008 108.7574 248.6723 102.1137
\c 249.1451 96.6245 251.773 92.5859 254.8204 87.9131
\c 257.5261 83.7454 260.6002 79.0289 263.1407 72.0435
\c 266.1539 63.7537 267.2077 55.8113 267.4944 49.798
\c 265.4913 59.9771 260.2185 75.5391 246.335 88.477
\c 240.6445 93.7821 234.3483 97.8378 228.2344 100.9365
\l 228.7034 100.8587
\c 218.287 106.589 208.2142 109.1067 203.7484 110.8213
\c 199.2845 112.5377 200.4294 116.4282 200.4294 116.4282
\c 194.8186 117.1175 189.7832 111.7384 192.6465 109.4485
\c 195.506 107.1586 200.0857 107.7321 207.5249 106.3555
\c 214.968 104.9846 222.1793 101.8916 222.1793 101.8916
\l 222.9161 101.7757
\c 230.2945 98.5422 238.273 93.9283 245.304 87.3739
\c 264.9179 69.0986 266.978 45.4746 267.1906 40.124
\c 259.9527 72.4954 240.5363 81.7365 234.1432 81.4005
\c 228.6141 81.1119 224.6971 79.3403 224.3553 73.16
\c 224.0097 66.9758 233.285 66.6378 233.285 66.6378
\c 231.9103 73.5036 238.0698 76.5929 248.9097 68.6961
\c 259.2046 61.1904 265.5919 44.1322 267.2115 39.3854
\c 267.2172 39.1499 267.2172 39.0208 267.2172 38.998
\c 267.2153 38.9638 267.2305 38.9316 267.2343 38.8993
\c 267.2419 38.848 267.2457 38.7987 267.259 38.7531
\c 267.2761 38.7056 267.3008 38.6638 267.3255 38.6202
\c 267.3482 38.5803 267.371 38.5385 267.4033 38.5044
\c 267.4318 38.4683 267.4679 38.436 267.5058 38.4056
\c 267.521 38.3942 267.5343 38.3771 267.5533 38.3657
\c 267.6008 38.2081 267.6274 38.1265 267.6274 38.1265
\c 267.6122 38.2006 267.5951 38.2689 267.5818 38.3392
\c 267.5951 38.3335 267.6122 38.3335 267.6255 38.3259
\c 267.6691 38.3012 267.7147 38.286 267.7622 38.2727
\c 267.7982 38.2613 267.8267 38.2442 267.8666 38.2347
\c 267.8932 38.2347 267.9236 38.2347 267.952 38.2347
\c 267.9539 38.2347 267.9558 38.2347 267.9577 38.2347
\c 267.9615 38.2347 267.9691 38.2347 267.971 38.2347
\c 268.0679 38.2347 268.1628 38.2537 268.2501 38.286
\c 268.2805 38.2993 268.2976 38.3183 268.3242 38.3335
\c 268.3793 38.36 268.4362 38.3942 268.4818 38.436
\c 268.5065 38.4588 268.5236 38.4873 268.5444 38.5138
\c 268.5824 38.5594 268.6185 38.605 268.6451 38.6581
\c 268.6603 38.6904 268.6698 38.7303 268.6812 38.7626
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian56.pgf <==
\r 0 0 269 116
\i  
\m 36.1555 39.3276
\c 36.1555 40.7497 37.308 41.9041 38.7302 41.9041
\c 40.1542 41.9041 41.3067 40.7497 41.3067 39.3276
\c 41.3067 37.9036 40.1542 36.7549 38.7302 36.7549
\c 37.308 36.7549 36.1555 37.9036 36.1555 39.3276
\o
\s
\m 32.4303 55.1247
\c 32.4303 56.1386 33.2524 56.9607 34.2663 56.9607
\c 35.2783 56.9607 36.1024 56.1386 36.1024 55.1247
\c 36.1024 54.1127 35.2783 53.2905 34.2663 53.2905
\c 33.2524 53.2905 32.4303 54.1127 32.4303 55.1247
\o
\s
\m 127.1636 41.9041
\c 129.9091 29.1981 125.4434 20.6122 125.1016 14.7756
\c 124.7579 8.9352 130.5983 11.6845 130.5983 11.6845
\c 130.5983 11.6845 129.1515 4.9271 124.0725 5.8442
\c 119.6049 6.6511 118.9194 11.6845 123.3852 21.2976
\c 127.849 30.9164 127.1636 41.9041 127.1636 41.9041
\o
\s
\m 16.3902 35.4239
\c 20.273 36.4283 24.7216 35.8853 28.9177 33.8973
\c 33.1195 31.9056 37.2321 28.4671 42.5067 23.5703
\c 44.6408 21.5881 48.9242 17.6863 53.3368 14.0693
\c 48.8692 19.9249 46.3002 27.3943 46.0458 36.0466
\c 46.0154 37.0643 46.0325 38.0744 46.0857 39.0694
\c 46.0857 39.0864 46.0781 39.1016 46.0781 39.1206
\c 46.0933 39.7453 46.5793 54.4848 54.5481 63.3099
\c 57.3772 66.4466 59.9974 68.6396 62.3081 70.5705
\c 66.4377 74.028 69.1643 76.3084 69.1643 81.0152
\c 69.1643 85.4088 66.3086 87.3625 63.6372 87.7233
\c 61.0436 88.0859 57.9886 86.9353 57.1949 84.0759
\c 56.4696 81.4443 57.1399 79.2115 58.9968 78.1045
\c 60.4417 77.2387 62.1695 77.3697 63.2821 78.433
\c 63.584 78.7216 64.0644 78.7159 64.3511 78.4102
\c 64.6397 78.1102 64.6264 77.6299 64.3264 77.3432
\c 62.7087 75.8014 60.2575 75.585 58.2164 76.8058
\c 56.3101 77.9507 54.6545 80.5633 55.7386 84.4784
\c 56.7601 88.1771 60.5822 89.6619 63.8403 89.2214
\c 66.996 88.7961 70.6756 86.3885 70.6756 81.0152
\c 70.6756 75.604 67.5713 73.0084 63.2783 69.4161
\c 61.0037 67.5117 58.4272 65.3529 55.6684 62.2998
\c 53.7887 60.217 52.3438 57.7468 51.2349 55.2101
\c 55.4842 61.7226 62.0214 66.1751 69.7263 67.039
\c 79.2254 68.1022 87.1126 66.2168 92.5485 61.5859
\c 97.2269 57.5968 99.8775 51.7545 100.2154 44.6857
\c 100.9313 29.6177 90.9859 23.1906 82.2519 22.2621
\c 76.6356 21.6641 70.9965 23.6425 67.5447 27.4171
\c 64.4498 30.7987 63.284 35.3859 64.2599 40.3339
\c 65.1523 44.8319 67.0795 47.9381 70.0016 49.5748
\c 74.3135 51.988 79.1438 50.2431 79.3583 50.1634
\c 80.6456 49.6565 81.6026 48.9331 82.3374 48.1166
\l 82.5178 48.3141
\c 82.5178 48.3141 85.9506 44.6515 85.1531 39.2687
\c 84.3481 33.8878 78.6254 33.4321 76.6793 36.4093
\c 74.7331 39.3845 76.9109 42.8212 78.8571 42.7034
\c 80.8013 42.5895 83.0912 43.2731 81.257 46.9375
\l 81.3083 46.9945
\c 80.7026 47.7008 79.9052 48.3255 78.8191 48.7508
\c 78.7773 48.7679 74.4445 50.3343 70.7364 48.2533
\c 68.2225 46.8483 66.5422 44.0857 65.7428 40.0396
\c 64.615 34.3226 66.7074 30.5727 68.6592 28.4348
\c 71.794 25.0096 76.9432 23.2229 82.0943 23.7659
\c 90.5606 24.6659 99.3705 30.6126 98.7022 44.6135
\c 98.3889 51.2533 95.9187 56.7272 91.5688 60.4353
\c 86.4594 64.7871 78.9577 66.5548 69.8972 65.5352
\c 56.7127 64.058 47.1091 51.3976 47.5572 36.0865
\c 48.0622 18.8122 58.1101 6.372 74.435 2.8025
\c 91.5935 -0.938 106.0786 3.579 114.1784 15.2047
\c 117.6378 20.1679 120.1346 26.1583 121.5491 32.6005
\c 117.9112 22.2963 109.7108 17.1414 107.2425 16.0344
\c 102.8945 14.0845 95.9111 14.7756 95.9111 20.6122
\c 95.9111 26.4507 101.7496 26.1051 101.7496 26.1051
\c 99.6895 22.6723 104.8388 15.461 114.1139 25.4197
\c 117.7992 29.3784 120.6359 33.8024 121.6669 38.813
\c 123.2333 46.4078 121.7827 54.1526 121.7827 54.1526
\c 122.1453 52.8064 122.4244 51.5058 122.6523 50.2375
\c 121.6763 60.9461 117.6644 71.5313 110.0621 79.7792
\c 109.3975 78.3134 107.9298 77.2748 107.9298 77.2748
\c 107.9298 77.2748 101.9774 74.1837 95.5675 82.4278
\c 88.4322 91.6004 81.1431 103.3761 55.731 98.2269
\c 30.3171 93.0757 14.8636 74.1856 14.8636 74.1856
\c 37.5302 104.0634 63.2859 102.3451 84.5759 100.6306
\c 105.8698 98.9142 117.8885 85.1753 126.4762 76.933
\c 135.0621 68.6927 140.2133 68.3491 146.7391 68.3491
\c 153.263 68.3491 150.8573 75.9039 150.8573 75.9039
\c 159.1014 74.873 164.4766 63.5473 152.9174 59.4176
\c 143.3043 55.9848 134.3767 61.8233 124.0725 73.4983
\c 113.7702 85.1753 104.6679 90.4954 104.6679 90.4954
\c 102.6078 91.8719 100.3768 91.1865 108.9608 83.8025
\c 109.3937 83.4323 109.6994 83.0601 109.9216 82.6899
\c 114.7101 78.771 123.7934 69.8452 131.3236 53.7994
\c 132.5198 51.2514 133.6894 48.6103 134.821 46.0546
\c 135.5444 44.4237 136.2735 42.7851 137.0121 41.156
\c 137.2152 41.1902 137.4222 41.2149 137.6367 41.2149
\c 139.6266 41.2149 141.2424 39.6029 141.2424 37.6112
\c 141.2424 36.5213 140.7449 35.553 139.9797 34.8884
\c 141.3487 32.1448 142.8145 29.462 144.4303 26.8893
\l 150.17 31.6018
\l 153.263 27.1342
\l 147.4947 22.433
\c 149.3042 20.0369 151.3016 17.7869 153.5497 15.7401
\c 154.1326 16.2053 154.8636 16.492 155.6667 16.492
\c 157.5616 16.492 159.1014 14.9522 159.1014 13.0573
\c 159.1014 12.5617 158.9894 12.0928 158.8033 11.6675
\c 162.3007 9.3833 166.3108 7.5245 170.9796 6.2296
\c 183.4502 2.7664 194.7588 4.0955 202.8283 9.9795
\c 209.4376 14.7965 213.2768 22.3628 213.6375 31.2885
\c 214.3286 48.4128 204.0264 59.1499 193.4905 60.9043
\c 187.0065 61.9941 180.5775 60.5796 175.8669 57.0462
\c 171.686 53.9095 169.117 49.2368 168.4354 43.5332
\c 167.7443 37.7042 168.9234 32.817 171.9442 29.0139
\c 174.7447 25.4804 179.1516 23.0767 183.7388 22.5659
\c 186.4995 22.2621 190.8115 22.8849 193.8684 25.6684
\c 196.1088 27.7095 197.212 30.5082 197.1512 33.9923
\c 197.0411 40.3586 193.238 43.5028 189.7501 43.7325
\c 189.4805 43.7439 189.2071 43.7325 188.9318 43.7117
\l 189.3552 43.48
\c 186.7805 43.6566 183.6762 41.1731 184.5629 39.0466
\c 185.4496 36.9181 189.3552 37.8922 189.3552 37.8922
\c 189.3552 37.8922 189.1767 34.7005 186.5166 33.6353
\c 183.8547 32.5701 179.7858 34.2182 181.5478 39.3086
\c 183.1427 43.9224 186.6059 44.9876 186.6059 44.9876
\l 186.8945 44.8281
\c 187.8552 45.1604 188.8634 45.3066 189.8507 45.2401
\c 194.0051 44.9648 198.5391 41.3421 198.6626 34.0169
\c 198.7309 30.1341 197.4246 26.8627 194.8842 24.5463
\c 191.4589 21.4286 186.6419 20.7223 183.5737 21.0641
\c 178.5953 21.6185 173.8049 24.2349 170.7594 28.0721
\c 167.5259 32.1486 166.2044 37.558 166.9373 43.7117
\c 167.6664 49.8368 170.4423 54.8665 174.9612 58.2556
\c 179.9965 62.034 186.8432 63.5473 193.7392 62.3948
\c 204.9282 60.5284 215.8761 49.2292 215.1489 31.2259
\c 214.9134 25.4368 213.2768 20.1831 210.4192 15.8104
\c 214.04 18.5388 220.2829 23.1185 229.0777 29.1335
\c 245.8811 40.6301 258.3517 37.1365 264.4199 30.0335
\c 268.804 24.9032 270.302 16.9572 268.0635 10.7086
\c 266.368 5.9771 262.7206 2.8879 257.7973 2.0107
\c 256.5346 1.7848 255.3783 1.6841 254.3303 1.6841
\c 249.3329 1.6841 246.6292 3.9721 245.1957 6.1062
\c 242.4596 10.1808 242.8793 16.0363 244.8349 19.1255
\c 246.5988 21.9128 249.3063 23.6083 252.2664 23.7811
\c 254.7802 23.914 257.0872 22.9457 258.5928 21.0869
\c 260.5314 18.6945 260.8371 15.1041 259.3048 12.7345
\c 258.3935 11.3257 256.0467 9.1707 250.6012 10.608
\c 250.2006 10.7162 249.9576 11.1301 250.0639 11.5345
\c 250.1721 11.9333 250.5841 12.1706 250.9886 12.07
\c 254.3379 11.1852 256.8441 11.7111 258.0365 13.5585
\c 259.2099 15.3718 258.9403 18.2616 257.4213 20.1375
\c 256.227 21.609 254.3891 22.3875 252.3537 22.2735
\c 249.8892 22.1292 247.6108 20.69 246.1089 18.3186
\c 244.4001 15.6167 244.1305 10.4067 246.4488 6.9454
\c 248.5772 3.7765 252.4145 2.586 257.5314 3.4974
\c 263.1326 4.4961 265.5743 8.2479 266.6414 11.2175
\c 268.6711 16.8889 267.2527 24.3868 263.2712 29.0519
\c 257.6283 35.6593 245.9058 38.8187 229.9283 27.888
\c 215.3103 17.8857 207.7288 11.8421 207.6547 11.7776
\c 207.4763 11.639 207.256 11.5972 207.0472 11.6333
\c 206.5877 11.17 206.1073 10.7238 205.6118 10.289
\c 208.1332 11.6731 210.2541 12.7668 212.1565 13.5756
\l 212.7489 14.1339
\c 212.7489 14.1339 217.4938 16.4768 222.2918 16.7218
\c 227.779 16.9971 228.9334 11.9124 227.6745 8.3656
\c 226.8828 6.1461 224.8645 5.6315 223.4063 6.1024
\c 222.5329 6.3834 222.0772 7.1049 221.6044 7.7922
\c 220.3456 9.6226 220.2317 12.2541 216.4514 12.37
\c 212.6768 12.4839 208.0971 9.7384 208.0971 9.7384
\l 208.5243 10.1428
\c 207.351 9.5219 206.0883 8.8308 204.689 8.0467
\c 195.8069 3.0892 187.6179 2.9183 187.2723 2.9145
\c 187.2685 2.9145 187.2647 2.9145 187.2609 2.9145
\c 187.2002 2.9145 187.1451 2.9335 187.0881 2.9487
\c 186.0894 2.8765 185.0812 2.8309 184.0521 2.8309
\c 179.7801 2.8309 175.2517 3.4727 170.5752 4.7733
\c 165.6918 6.1309 161.5147 8.0694 157.8787 10.4504
\c 157.2787 9.9396 156.5154 9.6226 155.6667 9.6226
\c 153.768 9.6226 152.232 11.1586 152.232 13.0573
\c 152.232 13.5927 152.3649 14.094 152.5832 14.544
\c 150.2478 16.6591 148.1821 18.9869 146.3119 21.4647
\l 140.2133 16.492
\l 136.7766 20.6122
\l 143.2436 25.9171
\c 141.5727 28.5677 140.0595 31.336 138.6449 34.165
\c 138.3241 34.072 137.9899 34.0055 137.6367 34.0055
\c 135.6469 34.0055 134.0311 35.6194 134.0311 37.6112
\c 134.0311 38.851 134.6558 39.939 135.607 40.5902
\c 134.876 42.206 134.1564 43.8275 133.4387 45.4452
\c 132.3109 47.9913 131.1432 50.621 129.9565 53.1576
\c 125.4168 62.8277 120.2409 69.906 115.8474 74.8103
\c 128.0806 56.1785 126.4573 30.1835 115.4183 14.3408
\c 108.8887 4.9689 98.4421 0 85.8443 0
\c 82.1076 0 78.1811 0.4386 74.1142 1.3253
\c 72.3237 1.7202 70.6282 2.2329 68.9877 2.8234
\c 68.9839 2.8234 68.9839 2.8215 68.9801 2.8215
\c 68.8984 2.8215 68.8168 2.8347 68.7352 2.8632
\c 68.6383 2.8955 67.5181 3.2904 65.8871 4.0214
\c 65.8131 4.0385 65.739 4.0385 65.6707 4.0784
\c 65.5302 4.1581 65.3669 4.2474 65.2036 4.3366
\c 64.5561 4.6366 63.846 4.986 63.0998 5.3828
\c 62.9593 5.4454 62.8131 5.5119 62.6669 5.5784
\l 63.2859 5.1967
\c 60.8765 6.4574 55.8222 8.527 53.0672 7.1467
\c 50.3084 5.7701 52.0305 1.7506 49.1597 1.0614
\c 46.2888 0.3721 41.5801 4.7353 45.4838 8.1815
\c 49.3875 11.6257 56.3956 9.4422 56.3956 9.4422
\l 56.7297 9.239
\c 56.8949 9.2011 57.062 9.1574 57.2272 9.1156
\c 51.364 13.4237 44.4072 19.7407 41.4795 22.4615
\c 36.3093 27.2614 32.2955 30.6202 28.2722 32.5303
\c 24.3931 34.3701 20.3053 34.8751 16.7699 33.9619
\c 12.082 32.7448 9.9498 29.3708 8.9815 26.7469
\c 7.3695 22.3799 7.9239 16.9287 10.3314 13.4902
\c 11.708 11.5213 13.639 10.1808 15.6307 9.8124
\c 19.1471 9.1574 23.2122 10.6991 23.9071 14.3978
\c 24.3874 16.9629 23.8008 19.2622 22.2837 20.7071
\c 20.873 22.0552 18.7863 22.4957 16.411 21.9356
\c 16.0009 21.8387 15.5984 22.0951 15.5016 22.4995
\c 15.4047 22.9058 15.6554 23.3121 16.0636 23.4052
\c 18.9515 24.0792 21.5318 23.5172 23.3299 21.7989
\c 25.2191 19.9951 25.971 17.1964 25.3919 14.1206
\c 24.5261 9.4897 19.6103 7.5359 15.3554 8.3277
\c 12.9782 8.7682 10.696 10.3327 9.0935 12.6244
\c 6.3765 16.5034 5.7632 22.3875 7.5632 27.269
\c 9.1049 31.4556 12.2396 34.3511 16.3902 35.4239
\o
\s
\m 0.4165 38.7599
\c 0.4032 38.8016 0.3842 38.8358 0.3785 38.8795
\c 0.3557 39.039 -1.824 55.0677 4.5366 72.5547
\c 7.1359 79.7013 10.2574 84.4993 13.0124 88.7315
\c 16.0655 93.4213 18.4787 97.1275 18.9192 102.2407
\c 19.4167 108.0108 16.0484 111.55 12.4903 112.4936
\c 9.3992 113.3176 6.6176 112.1765 5.4176 109.5848
\c 3.8227 106.1425 5.2486 104.0122 5.9341 103.2603
\c 6.9385 102.1552 8.3853 101.6464 9.4618 102.0299
\c 11.6301 102.7951 10.5897 105.9184 10.5441 106.0495
\c 10.4093 106.4425 10.6181 106.8716 11.0112 107.0121
\c 11.4023 107.145 11.8352 106.938 11.97 106.5469
\c 12.532 104.933 12.832 101.6179 9.9612 100.6059
\c 8.3074 100.0192 6.2379 100.68 4.8157 102.2407
\c 2.9645 104.2761 2.6778 107.2627 4.0468 110.2209
\c 5.5467 113.4581 9.0973 114.9638 12.8776 113.9556
\c 17.0452 112.8468 20.9964 108.7532 20.4249 102.1116
\c 19.9483 96.6206 17.3205 92.5839 14.2788 87.9056
\c 11.5675 83.7436 8.4973 79.0216 5.9569 72.0401
\c 2.9417 63.7523 1.888 55.8082 1.6013 49.7932
\c 3.6063 59.9758 8.877 75.5375 22.7603 88.4752
\c 28.4506 93.7782 34.7467 97.8357 40.8605 100.9306
\l 40.3915 100.8565
\c 50.8096 106.583 60.8822 109.1007 65.346 110.819
\c 69.8117 112.5354 68.6649 116.4296 68.6649 116.4296
\c 74.2736 117.1112 79.3128 111.7341 76.4514 109.4424
\c 73.5901 107.1545 69.0086 107.7279 61.5676 106.3532
\c 54.1285 104.9786 46.9173 101.8875 46.9173 101.8875
\l 46.1768 101.7736
\c 38.8023 98.5363 30.824 93.9225 23.7894 87.372
\c 4.1797 69.0952 2.1177 45.4736 1.9051 40.1212
\c 9.1467 72.4901 28.557 81.7329 34.9556 81.3988
\c 40.4845 81.1064 44.3977 79.3368 44.7414 73.1565
\c 45.0832 66.9744 35.8138 66.6326 35.8138 66.6326
\c 37.1865 73.4983 31.0253 76.5856 20.1856 68.6927
\c 9.8909 61.1929 3.5075 44.1275 1.8842 39.3845
\c 1.8804 39.1491 1.8804 39.0162 1.8804 38.9972
\c 1.8842 38.9649 1.8671 38.9307 1.8614 38.8985
\c 1.8576 38.8453 1.8519 38.7978 1.8348 38.7485
\c 1.8215 38.7048 1.7968 38.6611 1.774 38.6194
\c 1.7494 38.5776 1.7285 38.5377 1.6943 38.4997
\c 1.6639 38.4637 1.6278 38.4352 1.5899 38.4067
\c 1.5728 38.3915 1.5633 38.3744 1.5443 38.363
\c 1.493 38.2073 1.4703 38.1257 1.4703 38.1257
\c 1.4854 38.1998 1.5025 38.2662 1.5139 38.3384
\c 1.5025 38.3308 1.4854 38.3308 1.4703 38.3213
\c 1.4285 38.2985 1.3829 38.2871 1.3354 38.2719
\c 1.2994 38.2605 1.269 38.2415 1.2329 38.2339
\c 1.2025 38.232 1.176 38.232 1.1456 38.232
\c 1.1437 38.232 1.1437 38.2301 1.1399 38.2301
\c 1.1342 38.2301 1.1304 38.2301 1.1266 38.2301
\c 1.026 38.2301 0.9367 38.2529 0.8456 38.2852
\c 0.819 38.2966 0.7962 38.3156 0.7715 38.3327
\c 0.7146 38.3592 0.6614 38.3915 0.6139 38.4352
\c 0.5912 38.458 0.5741 38.4865 0.5513 38.513
\c 0.5133 38.5567 0.4791 38.6004 0.4507 38.6535
\c 0.4355 38.6858 0.4279 38.7276 0.4165 38.7599
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian57.pgf <==
\m 18.1992 60.1944
\c 34.1304 55.068 49.7848 57.908 49.7848 57.908
\c 36.6376 56.7976 21.4872 61.5848 19.3688 62.1432
\c 17.2536 62.6968 16.4728 60.9736 18.1992 60.1944
\o
\s
\m 51.1208 70.6104
\c 64.0472 59.3592 79.1976 56.572 79.1976 56.572
\c 62.4872 62.476 55.4312 70.0504 53.0904 72.06
\c 50.7496 74.0648 49.0056 72.2824 51.1208 70.6104
\o
\s
\m 25.9784 72.0968
\c 29.8648 69.3032 36.8072 65.5336 44.2136 62.7544
\c 60.7032 56.572 72.996 56.0904 72.996 56.0904
\c 63.4888 58.3176 57.4168 59.6936 46.2776 64.5384
\c 38.5208 67.9112 32.5496 72.5336 28.8024 75.1048
\c 25.4536 77.4056 23.644 78.9976 22.4168 77.628
\c 21.252 76.3304 22.8184 74.3608 25.9784 72.0968
\o
\s
\m 17.3656 37.2232
\c 15.804 35.8856 17.5128 34.3288 19.8888 35.8136
\c 31.9208 45.0984 47.7432 47.844 47.7432 47.844
\c 30.8088 46.6536 18.924 38.5608 17.3656 37.2232
\o
\s
\m 80.2744 48.812
\c 80.2744 48.812 62.3752 50.2232 44.1032 42.4232
\c 25.8312 34.6248 27.0952 31.2072 28.0584 30.7608
\c 29.0248 30.316 30.4184 30.8152 32.9464 32.82
\c 35.4712 34.828 44.6984 40.6392 57.1752 44.5016
\c 69.6536 48.364 80.2744 48.812 80.2744 48.812
\o
\s
\m 63.6376 42.0504
\c 55.0968 38.1896 53.5336 35.9608 53.9832 35.3672
\c 54.428 34.772 55.6168 34.476 58.2904 36.4792
\c 73.1448 46.956 87.628 47.548 87.628 47.548
\c 81.316 48.068 72.1784 45.9144 63.6376 42.0504
\o
\s
\m 86.5144 33.5832
\c 101.8904 45.468 116.7464 44.356 116.7464 44.356
\c 100.7032 46.8792 85.1032 35.588 84.0632 34.4024
\c 83.0248 33.2104 83.0984 31.3544 86.5144 33.5832
\o
\s
\m 82.5032 43.2392
\c 64.0088 36.1096 62.0792 31.5784 64.5288 31.2808
\c 66.9816 30.9832 71.884 36.332 83.916 41.2344
\c 95.948 46.1384 106.0504 46.1384 106.0504 46.1384
\c 104.2648 46.956 92.3832 46.956 82.5032 43.2392
\o
\s
\m 134.572 43.6872
\c 133.5304 44.7256 94.1656 55.716 61.484 55.716
\c 28.8024 55.716 5.6279 45.0216 2.2119 43.388
\c -1.2041 41.7544 -0.3145 38.3352 2.5095 39.3752
\c 11.5704 43.6872 38.6072 52.3016 68.9128 52.1528
\c 99.2152 52.004 134.572 43.6872 134.572 43.6872
\o
\s
\m 107.8328 53.0072
\c 107.8328 53.0072 92.9032 57.4632 82.6536 70.276
\c 80.9816 71.5016 80.6488 69.1608 83.0984 66.7096
\c 85.5496 64.26 94.0168 56.7976 107.8328 53.0072
\o
\s
\m 103.2616 52.7832
\c 103.2616 52.7832 83.0984 55.9032 64.2696 76.2936
\c 62.4872 77.7416 61.26 75.8456 63.156 73.5064
\c 65.0504 71.1672 80.6488 55.124 103.2616 52.7832
\o
\s
\m 123.6536 49.108
\c 123.6536 49.108 108.0552 53.676 95.5752 69.6072
\c 93.3464 72.8376 91.3416 71.0552 92.1208 69.4952
\c 92.9032 67.9352 103.7096 52.1176 123.6536 49.108
\o
\s
\m 143.4088 48.8104
\c 143.4088 48.8104 136.3528 52.3016 133.1592 58.02
\c 132.1208 59.2088 131.3032 57.6472 132.268 56.0136
\c 133.2344 54.38 135.6104 50.964 143.4088 48.8104
\o
\s
\m 119.94 62.4024
\c 118.5272 63.6648 117.4136 62.1784 118.6024 60.0264
\c 119.7896 57.8696 130.7096 45.9096 143.2616 46.0632
\c 143.2616 46.0632 133.0872 47.9192 119.94 62.4024
\o
\s
\m 109.3176 63.6648
\c 108.3528 64.7784 107.4584 63.22 109.1688 61.1384
\c 110.8776 59.06 116.8184 50.9608 131.8232 48.068
\c 131.8232 48.068 118.6776 51.332 109.3176 63.6648
\o
\s
\m 103.3752 34.1784
\c 112.5096 41.5288 125.9912 41.8648 125.9912 41.8648
\c 125.9912 41.8648 116.4104 44.316 107.2744 39.9688
\c 98.9 35.988 100.812 32.6184 103.3752 34.1784
\o
\s
\m 169.8936 38.3544
\c 171.7688 48.3192 176.4968 51.6936 175.6536 51.3688
\c 172.5496 50.1832 169.8536 46.2984 169.1784 44.3592
\c 167.1496 38.5112 168.9496 36.7688 169.8936 38.3544
\o
\s
\m 163.9432 41.6632
\c 162.8376 37.0648 164.3368 35.8744 164.9384 37.1496
\c 165.6184 44.868 168.9624 47.788 168.3432 47.4808
\c 166.0712 46.3448 164.3128 43.1896 163.9432 41.6632
\o
\s
\m 159.124 36.7672
\c 160.0616 42.6104 162.7656 44.6504 162.2776 44.4488
\c 160.4872 43.7064 158.9784 41.4008 158.6136 40.26
\c 157.5224 36.8184 158.5992 35.8296 159.124 36.7672
\o
\s
\m 191.1896 53.6632
\c 186.8184 54.2488 184.988 49.7464 186.8824 49.7464
\c 188.7752 49.7464 192.06 53.5464 191.1896 53.6632
\o
\s
\m 153.8472 35.628
\c 151.18 35.1336 149.2408 34.2008 147.8104 33.0744
\c 147.5896 33.2648 147.3752 33.4488 147.1608 33.6232
\c 144.8744 35.476 135.3512 41.7544 127.884 37.1864
\c 125.3528 35.636 123.7832 33.8248 122.9496 31.9576
\c 118.9096 32.9176 113.5368 33.3064 106.4952 32.6184
\c 90.3784 31.0408 86.4408 22.8152 86.4408 22.8152
\c 86.4408 22.8152 95.0184 29.164 109.3896 30.3896
\c 114.8584 30.916 119.1096 30.7672 122.3784 30.2232
\c 121.7432 27.14 122.9656 24.0744 125.212 21.9224
\c 128.7032 18.58 134.4584 19.9176 133.9032 23.7048
\c 133.5656 26.004 131.0872 29.5288 124.6152 31.5016
\c 126.1176 34.2792 129.2872 36.5144 134.1256 36.1816
\c 138.7064 35.8696 143.0776 33.7528 146.0984 31.3464
\c 144.1512 28.7768 144.0056 25.8072 144.2632 24.2632
\c 144.7096 21.5896 147.884 20.364 149.8344 21.7016
\c 154.6056 24.6104 151.8552 29.1544 148.7288 32.22
\c 155.2856 37.1208 161.6808 30.9496 162.2008 27.828
\c 162.7592 24.4872 161.3096 21.9224 161.3096 21.9224
\c 163.3144 22.1448 164.9032 24.932 164.988 25.8232
\c 165.5432 31.6168 159.2936 36.6392 153.8472 35.628
\o 
\m 131.7848 22.7032
\c 130.5592 19.9176 125.212 21.364 123.8744 25.7096
\c 123.4824 26.9896 123.5144 28.4664 123.9496 29.908
\c 131.0504 28.276 132.612 24.5784 131.7848 22.7032
\o 
\m 150.1688 25.932
\c 150.6152 22.4808 147.2936 22.2472 146.0472 23.26
\c 144.372 24.62 144.9576 28.6776 146.924 30.644
\c 148.796 28.9816 149.9992 27.2536 150.1688 25.932
\o
\s
\m -1.2031 -0.0153
\l 207.2862 -0.0153
\l 207.2862 102.9209
\l -1.2031 102.9209
\o
\i
\m 207.2872 26.2296
\c 204.6008 27.5496 203.54 31.3176 203.14 33.5816
\c 203.0712 42.0104 200.5592 48.2808 199.8504 49.8856
\c 201.0728 51.0888 202.4504 52.0696 203.98 52.8968
\c 202.0872 54.3448 198.7432 53.8984 198.7432 53.8984
\c 198.7432 53.8984 200.7512 55.5704 204.2024 56.4632
\c 202.2616 57.2792 200.612 57.6328 199.212 57.6856
\c 198.6552 63.0184 199.9752 65.4168 202.42 68.2712
\c 205.0968 71.388 205.8744 71.948 205.3176 73.172
\c 204.7608 74.3976 202.644 74.0648 201.196 72.8376
\c 197.0216 68.3608 196.572 61.4072 196.7064 57.4232
\c 196.3544 57.3288 196.028 57.2152 195.724 57.0824
\c 195.1288 57.9688 193.0744 60.3064 188.3464 59.58
\c 186.5752 59.308 184.8488 58.5864 183.2536 57.4568
\c 179.94 73.4968 160.4408 77.8808 134.572 83.4248
\c 108.0552 89.1032 103.7096 98.0168 99.4744 102.9208
\c 98.612 102.4408 99.7368 92.6712 111.9336 82.2984
\c 112.3 80.02 114.132 73.1144 123.2088 65.932
\c 129.9288 60.6104 137.4872 57.7976 143.7784 56.692
\c 142.5816 51.5976 147.1336 46.932 153.2872 45.876
\c 161.0872 44.54 168.7752 50.8888 169.444 53.3384
\c 156.7416 43.092 143.9288 49.4408 145.156 56.3496
\c 145.164 56.3944 145.1752 56.4328 145.1848 56.4728
\c 148.3208 56.0344 151.084 56.0248 153.1784 56.3496
\c 158.5752 57.1864 159.6392 62.0312 155.9624 63.4808
\c 152.7688 64.74 148.8344 63.4808 146.0472 60.8056
\c 145.2824 59.9544 144.7144 59.0904 144.316 58.228
\c 143.7992 58.3464 143.2952 58.4728 142.8152 58.6152
\c 123.2968 64.8856 116.3304 75.7048 114.1128 80.5288
\c 115.556 79.4104 117.1368 78.292 118.8616 77.1816
\c 137.58 65.1528 157.9688 66.2632 157.9688 66.2632
\c 157.9688 66.2632 142.0344 67.8264 127.8216 74.9288
\c 115.1368 81.0264 107.2344 89.2648 104.8232 93.6744
\c 123.54 78.076 140.0312 78.9672 160.9752 72.7288
\c 177.9656 67.6664 181.3208 59.3816 181.98 56.4328
\c 178.956 53.7256 176.5688 49.4008 175.572 43.6872
\c 176.0168 40.564 178.5416 51.5576 184.484 55.1224
\c 189.7432 58.2792 192.6792 56.8264 193.8408 55.8728
\c 192.7176 54.8552 192.2808 53.7864 192.2808 53.7864
\c 192.2808 53.7864 194.4248 55.388 196.8056 55.7496
\c 196.8536 55.1944 196.9032 54.7816 196.932 54.5544
\c 195.7208 53.332 194.66 51.8504 193.8408 49.8888
\c 195.7368 51.4456 198.3 52.7832 200.3064 52.2264
\c 191.3912 45.4296 194.2888 41.8648 184.3736 28.828
\c 178.7624 21.4552 173.0952 18.9336 170.3128 18.0936
\c 175.8248 23.7288 175.2904 30.0872 174.0104 33.2872
\c 174.2344 24.1512 169.7752 19.9176 164.6536 17.244
\c 146.38 8.9976 129.4472 14.5688 109.6136 17.4664
\c 89.7832 20.364 79.756 17.02 67.0536 9.2216
\c 79.3096 21.9224 93.124 23.26 108.0552 21.4776
\c 122.9848 19.6952 140.588 16.7976 140.588 16.7976
\c 140.1432 17.6904 114.5176 23.7048 98.4728 23.7048
\c 82.4296 23.7048 70.1752 16.7976 64.38 10.1128
\c 58.588 3.4296 59.2552 0.756 62.1528 2.092
\c 70.62 10.5592 83.0984 15.9064 93.7928 15.9064
\c 104.4904 15.9064 133.9032 6.9944 145.9336 8.3304
\c 156.7752 9.8456 163.7224 12.7576 168.092 16.1304
\c 185.0648 18.62 193.012 34.292 194.7336 40.5288
\c 195.6712 43.9288 196.98 46.5192 198.644 48.5576
\c 199.2968 46.732 201.0408 41.412 201.5704 35.2344
\c 201.14 33.3336 199.9464 29.444 196.8888 26.0088
\c 198.3096 25.548 200.6088 27.2472 201.6872 30.084
\c 201.62 28.6632 201.4648 27.228 201.196 25.8232
\c 201.0792 25.2136 200.9528 24.62 200.8184 24.0392
\c 199.7144 22.6424 196.356 18.588 193.5448 17.244
\c 195.1336 15.9016 197.8152 17.0264 199.5528 19.6488
\c 198.8216 17.5688 197.948 15.7048 196.9176 14.0008
\c 196.3496 13.4344 193.6648 10.9672 187.6056 8.556
\c 188.908 7.3864 191.0024 7.7672 192.8904 8.8408
\c 191.7528 7.684 190.5096 6.5816 189.1448 5.524
\c 188.1128 4.9576 186.5832 4.2104 184.484 3.4296
\c 180.1016 1.796 180.6968 0.1608 181.7368 0.012
\c 181.924 -0.0152 182.1976 0.0024 182.54 0.0744
\c 186.3976 0.6104 192.2472 5.6232 196.2648 10.6856
\c 195.58 7.8232 195.9592 4.9032 197.7048 4.4664
\c 197.2744 8.516 198.5672 13.572 199.0296 15.2104
\c 199.708 16.5912 200.2728 17.908 200.7528 19.1688
\c 200.6584 15.5224 202.4584 13.0648 204.6872 13.7544
\c 202.8024 15.5816 202.1496 20.644 201.948 22.8936
\c 202.4408 24.772 202.74 26.5544 202.9176 28.2824
\c 203.7096 25.916 205.4408 25.132 207.2872 26.2296
\o 
\m 156.1832 60.2472
\c 156.0936 57.468 150.5304 57.1064 145.6472 57.9608
\c 147.9912 63.284 156.2872 63.308 156.1832 60.2472
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian58.pgf <==
\m -0.0011 0
\l 227.7774 0
\l 227.7774 115.8486
\l -0.0011 115.8486
\o
\i
\m 223.4339 61.8059
\c 222.4275 62.9659 221.3875 64.1627 220.1779 65.1691
\c 219.1843 65.9995 218.0227 66.1595 216.8339 66.0779
\c 218.7091 66.9467 219.6883 69.0971 219.5875 69.1179
\c 216.7443 69.7275 214.3411 71.2347 211.7251 72.4059
\c 206.9347 74.5563 202.5939 73.3995 198.2275 70.7003
\c 198.1171 70.6315 200.6211 72.4379 201.3411 73.4811
\c 203.6499 76.8347 204.9955 80.1467 203.9203 84.2747
\c 203.9555 84.1723 203.5059 83.4187 201.6339 83.0843
\c 200.4115 82.8651 198.7203 82.9963 197.4963 83.1371
\c 193.4291 83.6059 190.6515 82.4651 188.2035 79.3147
\c 187.9491 78.9883 187.7043 78.7435 187.4515 78.4491
\c 188.2163 79.3371 188.4883 81.3787 188.3699 82.4587
\c 188.3555 82.5787 187.7347 84.7003 187.5523 84.4315
\c 187.0227 83.6683 185.3587 82.9499 183.8179 82.7131
\c 181.1011 82.2907 177.1459 82.0939 175.8371 80.9899
\c 174.1283 79.5499 173.5027 78.3931 172.1091 76.7099
\l 168.9843 72.9339
\c 166.3091 69.9723 163.2099 68.5403 159.7875 67.7691
\c 160.4867 68.2475 163.6307 69.8811 164.4147 75.5931
\c 164.5779 76.7883 163.9747 79.5131 163.9747 79.5131
\c 163.9747 79.5131 162.7491 77.1467 156.7059 78.2843
\c 150.6659 79.4219 147.7747 78.4587 144.4483 75.6555
\c 141.1203 72.8555 138.0563 68.3899 134.1171 69.7035
\c 130.1763 71.0187 130.0899 75.3931 134.1171 76.0091
\c 138.1443 76.6219 139.2835 76.1835 142.0851 79.5131
\c 144.8867 82.8379 146.9027 83.0123 146.9027 83.0123
\c 146.9027 83.0123 146.7251 84.5899 144.0131 86.4283
\c 145.6755 89.4059 147.6035 90.7179 151.2787 90.2811
\c 150.0531 94.2219 145.3475 97.8123 136.4067 96.6379
\c 126.0803 95.3467 121.8595 87.3035 121.8595 87.3035
\c 121.8595 87.3035 121.7715 88.8779 123.8755 92.2939
\c 125.9747 95.7099 129.0259 98.1563 128.7027 101.5659
\c 128.4691 104.0315 126.8243 105.9099 127.4627 110.0683
\c 123.6115 109.2811 120.6339 105.9531 120.6339 105.9531
\c 120.6339 105.9531 120.9843 108.2315 120.1091 109.8939
\c 119.2323 111.5563 115.4691 114.4475 113.8938 115.8491
\c 112.3079 114.4475 108.5421 111.5563 107.6672 109.8939
\c 106.7898 108.2315 107.1405 105.9531 107.1405 105.9531
\c 107.1405 105.9531 104.1672 109.2811 100.3125 110.0683
\c 100.9531 105.9099 99.3109 104.0315 99.0749 101.5659
\c 98.7499 98.1563 101.8 95.7099 103.9031 92.2939
\c 106.0047 88.8779 105.9157 87.3035 105.9157 87.3035
\c 105.9157 87.3035 101.6952 95.3467 91.3687 96.6379
\c 82.4312 97.8123 77.725 94.2219 76.4968 90.2811
\c 80.1749 90.7179 82.1 89.4059 83.7656 86.4283
\c 81.0499 84.5899 80.8749 83.0123 80.8749 83.0123
\c 80.8749 83.0123 82.8906 82.8379 85.6922 79.5131
\c 88.4936 76.1835 89.6328 76.6219 93.6594 76.0091
\c 97.6875 75.3931 97.6 71.0187 93.6594 69.7035
\c 89.7179 68.3899 86.6539 72.8555 83.328 75.6555
\c 80.0014 78.4587 77.1141 79.4219 71.0688 78.2843
\c 65.028 77.1467 63.8014 79.5131 63.8014 79.5131
\c 63.8014 79.5131 63.1984 76.7883 63.361 75.5931
\c 64.1437 69.8811 67.289 68.2475 67.9898 67.7691
\c 64.5672 68.5403 61.4688 69.9723 58.7898 72.9339
\l 55.6674 76.7099
\c 54.2749 78.3931 53.6469 79.5499 51.9405 80.9899
\c 50.6312 82.0939 46.6734 82.2907 43.961 82.7131
\c 42.4171 82.9499 40.7515 83.6683 40.225 84.4315
\c 40.0422 84.7003 39.4187 82.5787 39.4062 82.4587
\c 39.2875 81.3787 39.5594 79.3371 40.325 78.4491
\c 40.0718 78.7435 39.8296 78.9883 39.5734 79.3147
\c 37.1251 82.4651 34.3454 83.6059 30.2813 83.1371
\c 29.0562 82.9963 27.3672 82.8651 26.1437 83.0843
\c 24.2688 83.4187 23.8202 84.1723 23.8562 84.2747
\c 22.7829 80.1467 24.1296 76.8347 26.4373 73.4811
\c 27.1562 72.4379 29.6594 70.6315 29.5483 70.7003
\c 25.1843 73.3995 20.8406 74.5563 16.0515 72.4059
\c 13.4406 71.2347 11.0312 69.7275 8.1882 69.1179
\c 8.0875 69.0971 9.0686 66.9467 10.9422 66.0779
\c 9.7531 66.1595 8.5938 65.9995 7.5968 65.1691
\c 6.3867 64.1627 5.3499 62.9659 4.3422 61.8059
\c 3.0344 60.2971 1.2373 58.3339 0 57.8411
\c 1.2373 57.3467 3.0827 55.3851 4.3898 53.8747
\c 5.3984 52.7179 6.4406 51.5179 7.6499 50.5131
\c 8.6437 49.6811 9.803 49.5227 10.9938 49.6027
\c 9.1179 48.7307 8.139 46.5851 8.2374 46.5627
\c 11.0843 45.9531 13.489 44.4491 16.1 43.2747
\c 20.8922 41.1243 25.2344 42.2811 29.6 44.9787
\c 29.7109 45.0475 27.2062 43.2443 26.4877 42.1995
\c 24.1782 38.8475 22.8312 35.5339 23.9062 31.4027
\c 23.8686 31.5099 24.3211 32.2619 26.1922 32.5963
\c 27.4155 32.8155 29.108 32.6843 30.3312 32.5435
\c 34.3968 32.0715 37.1749 33.2155 39.625 36.3627
\c 39.8781 36.6907 40.1211 36.9371 40.3734 37.2315
\c 39.6125 36.3403 39.3405 34.3035 39.457 33.2219
\c 39.4702 33.1035 40.0906 30.9819 40.2749 31.2475
\c 40.803 32.0123 42.4686 32.7275 44.0093 32.9691
\c 46.7251 33.3899 50.6813 33.5883 51.9882 34.6907
\c 53.6968 36.1307 54.3226 37.2843 55.7155 38.9723
\l 58.8421 42.7467
\c 61.5171 45.7099 64.6155 47.1403 68.039 47.9131
\c 67.3374 47.4347 64.1952 45.7995 63.4125 40.0875
\c 63.2499 38.8939 63.8522 36.1723 63.8522 36.1723
\c 63.8522 36.1723 65.0781 38.5339 71.1211 37.3963
\c 77.1626 36.2555 80.0522 37.2219 83.3781 40.0251
\c 86.7063 42.8251 89.7703 47.2907 93.7095 45.9787
\c 97.6515 44.6619 97.7375 40.2843 93.7095 39.6715
\c 89.6813 39.0587 88.5437 39.4971 85.7407 36.1723
\c 82.9406 32.8443 80.9251 32.6651 80.9251 32.6651
\c 80.9251 32.6651 81.1 31.0907 83.8155 29.2523
\c 82.1531 26.2747 80.225 24.9627 76.5483 25.3995
\c 77.7734 21.4587 82.4797 17.8651 91.4203 19.0443
\c 101.7469 20.3339 105.9687 28.3787 105.9687 28.3787
\c 105.9687 28.3787 106.0554 26.7995 103.9531 23.3883
\c 101.8515 19.9723 98.8015 17.5243 99.125 14.1147
\c 99.3594 11.6491 101.0031 9.7723 100.3656 5.6123
\c 104.2155 6.3995 107.1938 9.7275 107.1938 9.7275
\c 107.1938 9.7275 106.8421 7.4491 107.7171 5.7883
\c 108.5594 4.1883 112.2187 1.4539 113.8875 -0.0005
\c 115.5571 1.4539 119.2163 4.1883 120.0595 5.7883
\c 120.9363 7.4491 120.5843 9.7275 120.5843 9.7275
\c 120.5843 9.7275 123.5587 6.3995 127.4131 5.6123
\c 126.7715 9.7723 128.4163 11.6491 128.6499 14.1147
\c 128.9747 17.5243 125.9251 19.9723 123.8211 23.3883
\c 121.7203 26.7995 121.8099 28.3787 121.8099 28.3787
\c 121.8099 28.3787 126.0307 20.3339 136.3571 19.0443
\c 145.2963 17.8651 150.0035 21.4587 151.2275 25.3995
\c 147.5507 24.9627 145.6243 26.2747 143.9603 29.2523
\c 146.6771 31.0907 146.8499 32.6651 146.8499 32.6651
\c 146.8499 32.6651 144.8339 32.8443 142.0339 36.1723
\c 139.2307 39.4971 138.0931 39.0587 134.0659 39.6715
\c 130.0387 40.2843 130.1283 44.6619 134.0659 45.9787
\c 138.0099 47.2907 141.0723 42.8251 144.3971 40.0251
\c 147.7251 37.2219 150.6131 36.2555 156.6563 37.3963
\c 162.6979 38.5339 163.9251 36.1723 163.9251 36.1723
\c 163.9251 36.1723 164.5283 38.8939 164.3651 40.0875
\c 163.5811 45.7995 160.4371 47.4347 159.7379 47.9131
\c 163.1587 47.1403 166.2595 45.7099 168.9363 42.7467
\l 172.0595 38.9723
\c 173.4531 37.2843 174.0787 36.1307 175.7843 34.6907
\c 177.0931 33.5883 181.0515 33.3899 183.7651 32.9691
\c 185.3091 32.7275 186.9747 32.0123 187.5011 31.2475
\c 187.6851 30.9819 188.3075 33.1035 188.3203 33.2219
\c 188.4371 34.3035 188.1651 36.3403 187.4019 37.2315
\c 187.6547 36.9371 187.8963 36.6907 188.1539 36.3627
\c 190.6003 33.2155 193.3811 32.0715 197.4451 32.5435
\c 198.6723 32.6843 200.3587 32.8155 201.5827 32.5963
\c 203.4563 32.2619 203.9059 31.5099 203.8723 31.4027
\c 204.9443 35.5339 203.5971 38.8475 201.2867 42.1995
\c 200.5715 43.2443 198.0691 45.0475 198.1779 44.9787
\c 202.5411 42.2811 206.8851 41.1243 211.6755 43.2747
\c 214.2883 44.4491 216.6947 45.9531 219.5379 46.5627
\c 219.6371 46.5851 218.6563 48.7307 216.7843 49.6027
\c 217.9731 49.5227 219.1331 49.6811 220.1283 50.5131
\c 221.3379 51.5179 222.3763 52.7179 223.3843 53.8747
\c 224.6915 55.3851 226.5379 57.3467 227.7763 57.8411
\c 226.5379 58.3339 224.7443 60.2971 223.4339 61.8059
\o 
\m 219.3763 51.4123
\c 217.9779 50.2475 216.0307 50.7659 213.9747 51.3339
\c 210.4419 52.3131 207.2147 51.4315 207.2147 51.4315
\c 207.2147 51.4315 208.2723 50.8443 210.1491 50.7275
\c 215.2435 50.4091 217.1843 48.1035 218.0067 47.0843
\c 215.0179 46.4443 213.5251 45.1003 211.1875 44.2971
\c 208.8787 43.5003 206.5539 43.3435 204.1491 43.8155
\c 202.2531 44.1899 200.4307 45.0219 198.7683 45.9931
\c 195.2003 48.0811 191.4627 49.3371 188.3267 50.0971
\c 184.1475 51.1067 180.2307 51.0059 180.2099 50.6907
\c 180.2067 50.6747 183.6755 49.8587 183.9411 49.7819
\c 188.4899 48.4587 193.3491 47.2091 197.1443 44.2283
\c 200.0835 41.9179 203.0595 37.5147 202.8163 33.6523
\c 201.6995 34.1227 199.7475 34.2347 197.7683 34.0059
\c 194.1155 33.5835 191.6899 34.4123 189.4947 37.2347
\c 187.7539 39.4715 185.6819 42.0443 182.1395 41.7131
\c 185.0627 39.9995 187.4211 36.8155 187.1715 33.3243
\c 185.4883 34.6907 178.0403 34.8155 176.8819 35.7659
\c 174.6099 37.6283 171.6547 42.4411 168.1971 45.3307
\c 164.9747 48.1339 161.6403 49.0315 157.9299 49.6715
\c 152.8371 50.5467 150.1875 50.0251 150.1875 50.0251
\c 153.7795 49.1995 157.3427 48.2091 160.0707 45.6443
\c 161.1011 44.6747 161.9587 43.3499 162.4371 42.0091
\c 163.1555 39.9931 163.0163 38.8091 162.9251 38.3995
\c 162.2115 38.9227 160.6883 39.7691 158.4099 39.5835
\c 155.1683 39.3227 153.0691 38.3595 150.0899 38.9723
\c 147.1155 39.5835 145.2755 42.1243 142.3843 44.7499
\c 139.4963 47.3787 136.7811 48.8651 132.4915 46.7659
\c 128.2003 43.7003 129.0771 40.3755 131.0035 39.0587
\c 132.9283 37.7467 137.4835 38.5339 139.5843 36.4315
\c 141.6835 34.3307 142.3843 32.8443 144.6627 32.3147
\c 142.8243 31.0027 143.3475 30.7403 136.6931 31.1787
\c 137.7443 28.9883 141.6835 30.3035 142.9091 27.6747
\c 144.1379 25.0491 146.9251 24.1963 148.7187 24.0491
\c 146.3699 20.7659 138.7075 18.3931 130.0387 23.0347
\c 122.0723 27.2411 121.1075 35.9067 121.1075 35.9067
\c 121.1075 35.9067 118.3059 29.0779 122.4211 22.7723
\c 126.5379 16.4683 127.9251 16.1931 126.6563 12.7067
\c 125.7171 10.1243 125.6643 7.3627 125.6643 7.3627
\c 125.6643 7.3627 122.7715 8.2379 119.6211 13.3195
\c 118.3971 10.3403 120.5843 8.3275 117.6947 5.4379
\c 115.6067 3.3467 114.4755 2.4059 113.8875 1.7131
\c 113.3031 2.4059 112.172 3.3467 110.0813 5.4379
\c 107.1896 8.3275 109.3813 10.3403 108.1562 13.3195
\c 105.0031 8.2379 102.1141 7.3627 102.1141 7.3627
\c 102.1141 7.3627 102.0594 10.1243 101.1203 12.7067
\c 99.8522 16.1931 101.2375 16.4683 105.3546 22.7723
\c 109.4703 29.0779 106.6687 35.9067 106.6687 35.9067
\c 106.6687 35.9067 105.7063 27.2411 97.7375 23.0347
\c 89.0688 18.3931 81.4046 20.7659 79.0594 24.0491
\c 80.8523 24.1963 83.6406 25.0491 84.8656 27.6747
\c 86.0922 30.3035 90.0312 28.9883 91.0827 31.1787
\c 84.428 30.7403 84.9531 31.0027 83.1157 32.3147
\c 85.3898 32.8443 86.0922 34.3307 88.1922 36.4315
\c 90.2952 38.5339 94.8469 37.7467 96.7749 39.0587
\c 98.7 40.3755 99.5765 43.7003 95.2859 46.7659
\c 90.9938 48.8651 88.2813 47.3787 85.3922 44.7499
\c 82.5014 42.1243 80.6624 39.5835 77.6843 38.9723
\c 74.7093 38.3595 72.6062 39.3227 69.3656 39.5835
\c 67.0875 39.7691 65.5656 38.9227 64.8499 38.3995
\c 64.7611 38.8091 64.6187 39.9931 65.3406 42.0091
\c 65.8171 43.3499 66.6749 44.6747 67.7062 45.6443
\c 70.436 48.2091 73.9968 49.1995 77.5898 50.0251
\c 77.5898 50.0251 74.9374 50.5467 69.8469 49.6715
\c 66.1358 49.0315 62.803 48.1339 59.5797 45.3307
\c 56.1179 42.4411 53.1656 37.6283 50.8938 35.7659
\c 49.7374 34.8155 42.2906 34.6907 40.603 33.3243
\c 40.3562 36.8155 42.7125 39.9995 45.6373 41.7131
\c 42.0938 42.0443 40.0218 39.4715 38.2797 37.2347
\c 36.0877 34.4123 33.661 33.5835 30.0062 34.0059
\c 28.028 34.2347 26.0749 34.1227 24.9626 33.6523
\c 24.7179 37.5147 27.6922 41.9179 30.6344 44.2283
\c 34.4312 47.2091 39.2843 48.4587 43.8344 49.7819
\c 44.1 49.8587 47.5718 50.6747 47.5718 50.6491
\c 47.5469 51.0059 43.631 51.1067 39.4499 50.0971
\c 36.3141 49.3371 32.5765 48.0811 29.0078 45.9931
\c 27.3469 45.0219 25.5211 44.1899 23.6251 43.8155
\c 21.2216 43.3435 18.9 43.5003 16.5867 44.2971
\c 14.2523 45.1003 12.7578 46.4443 9.7718 47.0843
\c 10.5896 48.1035 12.5344 50.4091 17.628 50.7275
\c 19.5048 50.8443 20.561 51.4315 20.561 51.4315
\c 20.561 51.4315 17.3328 52.3131 13.8 51.3339
\c 11.7437 50.7659 9.8 50.2475 8.4 51.4123
\c 7.2626 52.3595 3.228 56.6651 1.7611 57.8411
\c 3.228 59.0123 7.2141 63.3227 8.3499 64.2683
\c 9.7469 65.4347 11.6952 64.9147 13.7499 64.3467
\c 17.2843 63.3691 20.5094 64.2491 20.5094 64.2491
\c 20.5094 64.2491 19.4562 64.8379 17.5782 64.9531
\c 12.4843 65.2715 10.5405 67.5755 9.7195 68.5963
\c 12.7062 69.2379 14.2014 70.5819 16.5373 71.3835
\c 18.8483 72.1819 21.1718 72.3371 23.5765 71.8651
\c 25.472 71.4907 27.2952 70.6587 28.9562 69.6875
\c 32.525 67.5995 36.2624 66.3435 39.4 65.5851
\c 43.5781 64.5723 47.4968 64.6747 47.5179 64.9899
\c 47.5179 65.0059 44.0499 65.8219 43.7843 65.9003
\c 39.236 67.2219 34.3782 68.4715 30.5813 71.4523
\c 27.6405 73.7627 24.6672 78.1659 24.9125 82.0283
\c 26.0266 81.5595 27.9781 81.4475 29.9562 81.6747
\c 33.6093 82.0971 36.0344 81.2683 38.231 78.4475
\c 39.9718 76.2091 42.0437 73.6379 45.5867 73.9691
\c 42.664 75.6779 40.3062 78.8651 40.5531 82.3563
\c 42.2374 80.9899 49.6875 80.8651 50.8454 79.9147
\c 53.1157 78.0523 56.0688 73.2411 59.528 70.3499
\c 62.7531 67.5467 66.0877 66.6491 69.7968 66.0091
\c 74.8891 65.1307 77.5374 65.6555 77.5422 65.6555
\c 73.9469 66.4811 70.3843 67.4683 67.6554 70.0379
\c 66.625 71.0059 65.7656 72.3307 65.2891 73.6715
\c 64.5686 75.6875 64.7093 76.8715 64.8014 77.2811
\c 65.5155 76.7595 67.039 75.9131 69.3157 76.0971
\c 72.5562 76.3595 74.657 77.3227 77.636 76.7099
\c 80.6125 76.0971 82.4515 73.5563 85.3406 70.9307
\c 88.2296 68.3035 90.9437 66.8155 95.2346 68.9147
\c 99.5266 71.9819 98.6499 75.3067 96.7226 76.6219
\c 94.7984 77.9339 90.2437 77.1467 88.1421 79.2491
\c 86.0407 81.3499 85.3406 82.8411 83.0624 83.3627
\c 84.903 84.6779 84.3781 84.9403 91.0314 84.5035
\c 89.9813 86.6907 86.0407 85.3787 84.8155 88.0027
\c 83.5882 90.6315 80.8014 91.4811 79.0094 91.6315
\c 81.3562 94.9147 89.0187 97.2843 97.6875 92.6443
\c 105.6523 88.4443 106.6187 79.7723 106.6187 79.7723
\c 106.6187 79.7723 109.4187 86.6027 105.3048 92.9067
\c 101.1882 99.2123 99.8031 99.4875 101.072 102.9755
\c 102.0093 105.5563 102.0626 108.3195 102.0626 108.3195
\c 102.0626 108.3195 104.9531 107.4411 108.1047 102.3627
\c 109.3311 105.3403 107.1405 107.3531 110.0312 110.2443
\c 112.3749 112.5883 113.328 113.4875 113.8875 114.2123
\c 114.4483 113.4875 115.4035 112.5883 117.7475 110.2443
\c 120.6371 107.3531 118.4451 105.3403 119.6723 102.3627
\c 122.8243 107.4411 125.7123 108.3195 125.7123 108.3195
\c 125.7123 108.3195 125.7683 105.5563 126.7075 102.9755
\c 127.9747 99.4875 126.5875 99.2123 122.4723 92.9067
\c 118.3555 86.6027 121.1587 79.7723 121.1587 79.7723
\c 121.1587 79.7723 122.1203 88.4443 130.0899 92.6443
\c 138.7555 97.2843 146.4211 94.9147 148.7683 91.6315
\c 146.9731 91.4811 144.1875 90.6315 142.9619 88.0027
\c 141.7363 85.3787 137.7955 86.6907 136.7443 84.5035
\c 143.4003 84.9403 142.8739 84.6779 144.7123 83.3627
\c 142.4371 82.8411 141.7363 81.3499 139.6323 79.2491
\c 137.5331 77.1467 132.9795 77.9339 131.0515 76.6219
\c 129.1283 75.3067 128.2515 71.9819 132.5411 68.9147
\c 136.8339 66.8155 139.5475 68.3035 142.4339 70.9307
\c 145.3251 73.5563 147.1635 76.0971 150.1427 76.7099
\c 153.1171 77.3227 155.2211 76.3595 158.4611 76.0971
\c 160.7379 75.9131 162.2611 76.7595 162.9779 77.2811
\c 163.0659 76.8715 163.2083 75.6875 162.4883 73.6715
\c 162.0099 72.3307 161.1539 71.0059 160.1203 70.0379
\c 157.3891 67.4683 153.8307 66.4811 150.2355 65.6555
\c 150.2355 65.6555 152.8883 65.1307 157.9795 66.0091
\c 161.6899 66.6491 165.0243 67.5467 168.2483 70.3499
\c 171.7075 73.2411 174.6627 78.0523 176.9315 79.9147
\c 178.0899 80.8651 185.5379 80.9899 187.2243 82.3563
\c 187.4723 78.8651 185.1123 75.6779 182.1859 73.9691
\c 185.7347 73.6379 187.8067 76.2091 189.5475 78.4475
\c 191.7411 81.2683 194.1651 82.0971 197.8195 81.6747
\c 199.8003 81.4475 201.7523 81.5595 202.8659 82.0283
\c 203.1091 78.1659 200.1363 73.7627 197.1939 71.4523
\c 193.3971 68.4715 188.5443 67.2219 183.9923 65.9003
\c 183.7283 65.8219 180.2563 65.0059 180.2563 65.0315
\c 180.2819 64.6747 184.1971 64.5723 188.3779 65.5851
\c 191.5123 66.3435 195.2515 67.5995 198.8179 69.6875
\c 200.4819 70.6587 202.3059 71.4907 204.2003 71.8651
\c 206.6067 72.3371 208.9283 72.1819 211.2403 71.3835
\c 213.5731 70.5819 215.0707 69.2379 218.0547 68.5963
\c 217.2355 67.5755 215.2931 65.2715 210.2003 64.9531
\c 208.3219 64.8379 207.2659 64.2491 207.2659 64.2491
\c 207.2659 64.2491 210.4931 63.3691 214.0259 64.3467
\c 216.0835 64.9147 218.0275 65.4347 219.4275 64.2683
\c 220.5619 63.3227 224.5491 59.0123 226.0163 57.8411
\c 224.5491 56.6651 220.5123 52.3595 219.3763 51.4123
\o
\s
\m 202.7267 63.7339
\c 202.7267 63.7339 194.5475 60.6091 186.5939 60.4939
\l 186.4547 60.4939
\l 186.2499 60.4939
\c 181.3187 60.4283 170.8435 60.4379 162.8211 60.4587
\c 170.1379 62.3835 175.8531 65.8779 175.7155 66.1227
\c 175.5203 66.4587 164.6899 60.7435 154.2067 60.6123
\c 146.6339 60.5147 143.3283 60.5755 142.3619 60.5995
\c 141.9939 60.7659 141.3571 61.0587 140.5059 61.4715
\c 141.5443 61.5723 142.5683 61.8027 143.5347 62.0187
\c 146.0131 62.5787 148.5091 64.2491 148.5091 64.2491
\c 148.5091 64.2491 145.7107 63.3131 142.9491 62.8411
\c 141.4515 62.5851 139.3187 62.6283 137.8643 63.0475
\c 137.7203 63.0875 137.5843 63.0715 137.4531 63.0283
\c 136.9539 63.2939 136.4307 63.5787 135.8819 63.8843
\c 137.6947 63.7131 139.4019 63.8811 140.9283 64.2315
\c 145.1683 65.2059 148.1843 68.5691 148.1843 68.5691
\c 148.1843 68.5691 144.2979 66.3243 140.3539 65.5003
\c 137.6435 64.9339 134.3475 65.0251 130.8835 66.8475
\c 126.4131 69.6779 121.4227 73.3659 117.3171 77.7403
\c 116.6019 81.4619 116.8963 85.1499 117.2659 88.0315
\c 117.7715 92.0155 119.8883 96.6971 119.8883 96.6971
\c 119.8883 96.6971 117.0707 93.2187 116.1347 88.6491
\c 115.5619 85.8491 115.0067 83.2475 115.4931 79.8091
\c 115.1395 80.2347 114.7939 80.6651 114.4595 81.1067
\c 114.4339 81.1339 114.3203 97.1339 113.7437 101.7995
\c 113.1344 97.0843 113.0453 80.7307 113.0453 80.7307
\c 112.6875 80.2715 112.3141 79.8187 111.9312 79.3723
\c 112.5344 83.0347 111.9483 85.7307 111.3531 88.6491
\c 110.4187 93.2187 107.6 96.6971 107.6 96.6971
\c 107.6 96.6971 109.7155 92.0155 110.2234 88.0315
\c 110.6031 85.0443 110.9093 81.1899 110.0859 77.3275
\c 108.5469 75.7243 106.8906 74.2155 105.1898 72.8091
\c 105.4187 75.4555 104.8234 77.8283 103.9155 79.8027
\c 102.1843 83.5723 98.1781 85.9723 98.1781 85.9723
\c 98.1781 85.9723 101.3179 82.9691 102.9483 79.5035
\c 103.9531 77.3627 104.4312 73.7659 103.6202 71.5467
\c 102.9531 71.0251 102.2781 70.5195 101.6031 70.0283
\c 102.3797 71.9595 102.2875 73.9595 101.8594 75.7099
\c 101.1375 78.6555 98.4554 81.0843 98.4554 81.0843
\c 98.4554 81.0843 100.4125 78.0779 100.7179 75.6315
\c 101.072 72.8155 101.1031 70.4555 98.5531 68.0475
\c 98.4765 67.9755 98.425 67.8907 98.3867 67.7995
\c 97.8626 67.4539 97.3423 67.1147 96.8312 66.7931
\c 93.4095 65.0251 90.1531 64.9403 87.4719 65.5003
\c 83.528 66.3243 79.6406 68.5691 79.6406 68.5691
\c 79.6406 68.5691 82.657 65.2059 86.8968 64.2315
\c 88.4155 63.8811 90.1125 63.7131 91.9141 63.8811
\c 91.3719 63.5819 90.8499 63.2971 90.3562 63.0347
\c 90.228 63.0715 90.0968 63.0875 89.9594 63.0475
\c 88.5063 62.6283 86.3735 62.5851 84.8765 62.8411
\c 82.1155 63.3131 79.3171 64.2491 79.3171 64.2491
\c 79.3171 64.2491 81.8125 62.5787 84.2906 62.0187
\c 85.2523 61.8027 86.2656 61.5755 87.2968 61.4747
\c 86.4421 61.0587 85.8048 60.7659 85.4374 60.5995
\c 84.4328 60.5755 81.1141 60.5179 73.6202 60.6123
\c 63.1346 60.7435 52.303 66.4587 52.1107 66.1227
\c 51.9718 65.8779 57.6877 62.3835 65.0046 60.4587
\c 56.9813 60.4379 46.5062 60.4283 41.5968 60.4907
\l 41.3688 60.4939
\l 41.2328 60.4939
\c 33.2781 60.6091 25.0984 63.7339 25.0984 63.7339
\c 25.0984 63.7339 27.8437 61.4347 34.1437 60.1307
\c 21.7437 59.6347 17.1686 58.4443 17.1686 58.4443
\c 17.1686 58.4443 33.9453 59.0683 41.2747 59.0843
\c 49.4688 58.9723 75.2312 59.0843 75.4906 59.0875
\c 75.6125 59.0875 75.7195 59.1243 75.8187 59.1787
\c 80.9898 59.1275 83.7374 59.1563 84.9797 59.1819
\l 85.0686 59.1403
\c 85.1829 59.0939 92.1031 56.1035 99.6571 50.9243
\c 99.6906 50.8027 99.7437 50.6875 99.8437 50.5931
\c 102.3938 48.1851 102.361 45.8251 102.0093 43.0091
\c 101.7031 40.5627 99.7469 37.5563 99.7469 37.5563
\c 99.7469 37.5563 102.428 39.9851 103.1499 42.9307
\c 103.5781 44.6715 103.6719 46.6587 102.9093 48.5787
\c 103.5938 48.0587 104.2749 47.5243 104.9499 46.9723
\c 105.7 44.7467 105.228 41.2411 104.2375 39.1371
\c 102.6093 35.6747 99.4687 32.6683 99.4687 32.6683
\c 99.4687 32.6683 103.4765 35.0683 105.2063 38.8379
\c 106.0968 40.7723 106.6843 43.0843 106.4936 45.6619
\c 108.0218 44.3307 109.4936 42.9147 110.861 41.4219
\c 111.7483 37.4843 111.4311 33.5403 111.0437 30.4939
\c 110.5375 26.5099 108.4218 21.8283 108.4218 21.8283
\c 108.4218 21.8283 111.2391 25.3035 112.1749 29.8747
\c 112.7749 32.8155 113.1827 35.4811 112.7375 39.2347
\c 112.8437 39.1035 112.9469 38.9723 113.0515 38.8379
\c 113.0515 38.8379 113.2311 24.4379 113.7437 17.9723
\c 114.5683 29.0443 114.4291 38.4347 114.4291 38.4347
\c 114.5315 38.5691 114.6067 38.6555 114.6755 38.7499
\c 114.6195 35.2347 114.7411 32.6843 115.3139 29.8747
\c 116.2499 25.3035 119.0675 21.8283 119.0675 21.8283
\c 119.0675 21.8283 116.9475 26.5099 116.4419 30.4939
\c 116.0691 33.4251 115.7683 37.1931 116.5379 40.9851
\c 126.4899 52.1307 142.5571 59.0683 142.7315 59.1403
\l 142.8211 59.1819
\c 144.0531 59.1563 146.8019 59.1275 152.0067 59.1787
\c 152.1059 59.1243 152.2147 59.0875 152.3347 59.0875
\c 152.5939 59.0843 182.8851 58.6219 191.0771 58.7339
\c 198.4067 58.7179 208.5635 58.2123 210.6563 58.4443
\c 207.1011 59.0539 201.4483 59.5403 193.6803 60.1307
\c 199.7011 61.4347 202.7267 63.7339 202.7267 63.7339
\o 
\m 113.9 40.0091
\c 111.6328 42.8587 108.9469 45.4587 106.1437 47.7851
\c 106.0523 47.9595 105.9015 48.0843 105.7171 48.1371
\c 98.3063 54.1899 90.2063 58.2939 87.0375 59.7899
\c 89.0251 60.7275 92.9594 62.6971 97.4437 65.5275
\c 97.5922 65.6027 97.7407 65.6619 97.889 65.7435
\c 97.9851 65.7963 98.0594 65.8715 98.1179 65.9563
\c 103.4624 69.3931 109.4813 74.0187 113.9 79.5691
\c 118.3299 74.0059 124.3635 69.3723 129.7187 65.9307
\c 129.7763 65.8555 129.8467 65.7931 129.9347 65.7435
\c 130.0483 65.6843 130.1587 65.6411 130.2707 65.5819
\c 134.7875 62.7227 138.7619 60.7339 140.7619 59.7899
\c 136.3283 57.7003 122.2563 50.5067 113.9 40.0091
\o
\s
\m 114.4595 72.1883
\l 113.9 72.9227
\l 113.3391 72.1883
\c 107.8938 65.0283 97.3656 60.4811 97.2594 60.4379
\l 95.7421 59.7899
\l 97.2594 59.1403
\c 97.3656 59.0971 107.8938 54.5531 113.3391 47.3931
\l 113.9 46.6555
\l 114.4595 47.3931
\c 119.9059 54.5531 130.4323 59.0971 130.5379 59.1403
\l 132.0563 59.7899
\l 130.5379 60.4379
\c 130.4323 60.4811 119.9059 65.0283 114.4595 72.1883
\o 
\m 113.0407 49.9275
\c 109.0624 54.3195 103.6515 57.5147 100.4624 59.1659
\l 113.0407 59.1659
\l 113.0407 49.9275
\o 
\m 113.0407 60.5723
\l 100.7611 60.5723
\c 103.9797 62.2619 109.1813 65.3931 113.0407 69.6523
\l 113.0407 60.5723
\o 
\m 114.4483 60.5723
\l 114.4483 70.0155
\c 118.3347 65.5755 123.7299 62.3099 127.0371 60.5723
\l 114.4483 60.5723
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian59.pgf <==
\m 197.0769 59.2574
\c 192.7073 60.9326 187.4241 59.9982 183.2785 56.8174
\c 176.4849 51.5982 173.9441 43.8574 173.3585 41.6734
\c 172.7937 41.867 172.1969 41.995 171.5649 41.995
\c 168.4929 41.995 165.9921 39.4958 165.9921 36.4222
\c 165.9921 35.339 166.3153 34.3358 166.8545 33.4798
\l 166.4353 32.7198
\c 165.5441 33.0638 164.5777 33.2606 163.5633 33.2606
\c 159.1457 33.2606 155.5489 29.6638 155.5489 25.2446
\c 155.5489 23.8574 155.9041 22.555 156.5249 21.4142
\l 155.9793 20.8014
\c 155.2401 21.163 154.4241 21.3822 153.5489 21.3822
\c 150.4753 21.3822 147.9761 18.883 147.9761 15.811
\c 147.9761 15.0222 148.1441 14.2766 148.4401 13.595
\c 143.0769 11.0206 132.4929 10.9758 125.3521 13.5726
\c 124.7537 13.8046 124.1729 14.0414 123.6081 14.2862
\c 127.3457 15.0974 131.4865 17.1918 130.6497 21.6318
\c 129.8657 25.7918 124.2913 25.7598 124.2913 25.7598
\c 124.2913 25.7598 125.7121 23.0734 123.3105 21.2894
\c 119.9905 19.0606 112.1937 21.8318 112.1313 21.8382
\c 112.1313 21.8382 112.2961 21.6478 112.5441 21.3662
\c 104.8273 28.6926 103.6273 37.5262 103.6273 43.0974
\c 103.5473 48.867 106.1969 55.1918 110.4865 59.4222
\c 114.4721 63.355 119.1313 65.4798 124.8737 65.3198
\c 125.1201 65.3134 125.3537 65.2958 125.5937 65.2798
\c 126.2497 65.139 126.9297 65.0574 127.6321 65.0574
\c 127.6881 65.0574 127.7425 65.0638 127.7969 65.0638
\c 133.7793 64.1854 137.5697 61.2446 139.7777 58.7486
\c 141.9681 56.2734 143.5137 53.1822 144.2401 50.0174
\c 144.2417 49.9918 144.2353 49.9662 144.2401 49.939
\c 145.0289 46.0862 144.1009 41.9694 141.7553 38.9262
\c 139.6561 36.2046 136.6273 34.5982 133.2257 34.411
\c 130.4305 34.2542 128.4961 34.6798 127.1569 35.2862
\c 129.1729 35.0766 131.1969 35.8014 132.7361 37.2766
\c 134.3409 38.8142 135.1777 40.9486 135.0385 43.1358
\c 134.7601 47.435 131.1025 52.1422 125.6785 52.2446
\c 116.2465 52.7006 110.5281 43.9006 114.0593 35.7662
\c 116.7073 29.6574 122.2593 26.0078 128.9825 26.3262
\c 138.0993 27.0862 145.0129 34.7038 145.9681 44.7454
\c 146.4593 49.8958 144.6865 55.9694 141.0289 60.107
\c 139.2017 62.1758 136.1569 64.6222 131.8561 66.0478
\c 132.9041 66.5694 133.8321 67.2702 134.5745 68.1134
\c 135.2273 67.1758 136.5137 65.8414 138.9169 64.9518
\c 140.3057 64.435 141.4257 64.307 142.4129 64.1918
\c 144.0865 63.9982 145.1969 63.8702 146.6993 61.8894
\l 147.6961 60.579
\c 147.9121 62.0926 148.1793 63.6174 148.1729 65.1518
\c 148.1713 65.5134 147.8369 69.1854 147.2465 69.0702
\c 150.0209 69.6206 151.4721 70.907 153.8897 72.5758
\c 155.3521 73.5886 157.0097 74.7358 159.2385 75.9662
\l 160.1585 76.4766
\l 159.3217 77.1134
\c 153.2785 81.7262 147.8817 81.979 144.3153 81.323
\c 146.4273 83.5598 146.7553 86.3326 147.0433 88.8206
\c 147.2849 90.8926 147.4881 92.6798 148.6705 93.7566
\l 150.0817 95.0446
\l 148.1729 94.9486
\c 143.0241 94.6862 139.1201 92.9918 136.5665 89.9102
\c 133.5217 86.2382 133.2465 81.6382 133.3121 79.4798
\c 131.7697 80.651 129.7905 81.3566 127.6321 81.3566
\c 124.3841 81.3566 121.5473 79.755 119.9905 77.3694
\c 119.5041 79.8542 118.3713 82.1326 116.7505 84.0734
\c 118.3313 83.9758 123.1841 83.9166 126.2113 86.579
\c 129.3969 89.3822 131.3233 89.4606 131.3425 89.4606
\l 132.6225 89.491
\l 131.7233 90.3982
\c 131.5617 90.5598 127.2401 94.3006 120.5473 92.0222
\c 120.3857 91.9918 122.2833 99.155 116.3281 101.4894
\l 115.8593 101.6926
\l 115.6241 101.235
\c 115.1569 100.3358 114.5905 99.555 113.9905 98.7326
\c 112.9233 97.2606 111.8353 95.755 111.3041 93.5358
\c 110.2673 96.6638 107.7377 101.0318 101.6897 100.8478
\l 100.5281 100.811
\l 101.2977 99.9326
\c 101.3089 99.9198 102.4193 98.6302 102.6689 95.8606
\c 102.8753 93.5982 103.6113 91.755 104.8801 90.283
\c 104.1537 90.3662 103.4177 90.4222 102.6673 90.4222
\c 95.8609 90.4222 89.9569 86.9358 87.0273 81.8542
\c 86.0865 83.1198 84.8561 84.155 83.4161 84.8254
\c 83.8849 85.9566 84.5505 88.0078 84.4241 90.3166
\c 84.3025 92.4766 83.5409 94.0926 82.9249 95.3918
\c 82.5633 96.155 82.2513 96.8142 82.1281 97.435
\l 82.0225 97.9598
\l 81.4945 97.867
\c 80.5729 97.7038 78.0289 96.4414 76.4737 93.7454
\c 76.0625 93.0318 75.6737 92.1294 75.4369 91.0302
\c 74.1073 93.1982 70.7473 97.2318 63.8929 97.7822
\l 63.0001 97.8542
\l 63.3425 97.027
\c 63.7889 95.9422 63.9809 94.7454 64.1841 93.483
\c 64.5425 91.251 64.9505 88.7198 66.8849 86.1166
\c 68.4625 83.9918 70.5441 82.627 71.8673 81.9006
\c 71.4273 81.3134 71.0481 80.683 70.7537 80.0014
\c 68.5953 81.1886 63.6721 83.5166 58.1777 83.5166
\c 50.8945 83.5166 43.6817 78.563 43.0001 75.3326
\c 46.9777 75.3326 50.3521 73.1662 53.9793 71.9326
\c 58.5249 70.3918 61.2257 71.8606 64.0833 73.4206
\l 65.6497 74.2478
\c 67.5857 75.2174 69.0769 75.6862 69.9921 75.9102
\c 70.1425 71.6302 73.1521 68.0702 77.1633 67.0702
\c 70.3153 66.2766 65.7345 62.8606 63.2977 60.107
\c 59.6401 55.9694 57.8721 49.8958 58.3601 44.7454
\c 59.3185 34.7038 66.2305 27.0862 75.3473 26.3262
\c 82.0721 26.0078 87.6225 29.6574 90.2705 35.7662
\c 93.8001 43.9006 88.0833 52.7006 78.6529 52.2446
\c 73.2257 52.1422 69.5681 47.435 69.2897 43.1358
\c 69.1505 40.9486 69.9905 38.8142 71.5937 37.2766
\c 73.1345 35.8014 75.1553 35.0766 77.1745 35.2862
\c 75.8321 34.6798 73.8961 34.2542 71.1025 34.411
\c 67.7025 34.5982 64.6721 36.2046 62.5745 38.9262
\c 60.2289 41.9694 59.2993 46.0862 60.0865 49.939
\c 60.0929 49.9662 60.0865 49.9918 60.0865 50.0174
\c 60.8177 53.1822 62.3617 56.2734 64.5505 58.7486
\c 67.0977 61.6302 71.7521 65.107 79.4545 65.3198
\c 85.1969 65.4798 89.8561 63.355 93.8433 59.4222
\c 98.1329 55.1918 100.7841 48.867 100.7009 43.0974
\c 100.7009 37.5262 99.5009 28.6926 91.7857 21.3662
\c 92.0321 21.6478 92.1969 21.8382 92.1969 21.8382
\c 92.1361 21.8318 84.3377 19.0606 81.0177 21.2894
\c 78.6177 23.0734 80.0369 25.7598 80.0369 25.7598
\c 80.0369 25.7598 74.4625 25.7918 73.6785 21.6318
\c 72.8417 17.1918 76.9857 15.0974 80.7217 14.2862
\c 80.1553 14.0414 79.5745 13.8046 78.9777 13.5726
\c 71.8353 10.9758 61.2545 11.0206 55.8897 13.595
\c 56.1841 14.2766 56.3537 15.0222 56.3537 15.811
\c 56.3537 18.883 53.8529 21.3822 50.7809 21.3822
\c 49.9073 21.3822 49.0881 21.163 48.3521 20.8014
\l 47.8033 21.4142
\c 48.4257 22.555 48.7793 23.8574 48.7793 25.2446
\c 48.7793 29.6638 45.1841 33.2606 40.7633 33.2606
\c 39.7521 33.2606 38.7857 33.0638 37.8929 32.7198
\l 37.4929 33.4894
\c 38.0129 34.3358 38.3361 35.339 38.3361 36.4222
\c 38.3361 39.4958 35.8369 41.995 32.7633 41.995
\c 32.1345 41.995 31.5361 41.867 30.9697 41.6734
\c 30.3841 43.8574 27.8449 51.5982 21.0529 56.8174
\c 16.9073 59.9982 11.6209 60.9326 7.2545 59.2574
\c 0.0193 56.0862 -2.2639 46.8958 2.5041 41.5726
\c 5.0561 38.7262 9.1809 37.6702 12.1409 37.8894
\c 15.1217 38.107 17.4785 39.3326 18.7745 41.3422
\c 19.9185 43.1134 20.1121 45.283 19.3185 47.451
\c 18.1601 50.6046 15.1009 51.667 12.5777 51.3166
\c 10.1857 50.9854 7.6657 49.267 7.4273 46.1694
\c 7.4193 46.0542 7.4161 45.939 7.4161 45.8302
\c 7.4161 45.5566 7.4929 45.323 7.5441 45.0734
\c 6.3265 46.307 5.6241 48.051 5.6241 50.0446
\c 5.6241 50.2302 5.6289 50.4142 5.6417 50.6014
\c 6.0161 56.6974 13.1889 58.0974 13.4945 58.155
\c 15.9105 57.8766 18.3393 56.9326 20.4497 55.3102
\c 27.6673 49.7726 29.1681 41.1262 29.2369 40.7006
\c 28.0001 39.6798 27.1905 38.1518 27.1905 36.4222
\c 27.1905 33.3518 29.6929 30.851 32.7633 30.851
\c 33.5457 30.851 34.2865 31.0174 34.9617 31.307
\l 35.1473 30.955
\c 33.6705 29.4974 32.7505 27.4798 32.7505 25.2446
\c 32.7505 20.827 36.3457 17.2302 40.7633 17.2302
\c 42.6145 17.2302 44.3137 17.8638 45.6705 18.9198
\l 45.9745 18.579
\c 45.5009 17.7614 45.2097 16.8222 45.2097 15.811
\c 45.2097 12.739 47.7089 10.2382 50.7809 10.2382
\c 52.5089 10.2382 54.0369 11.0446 55.0625 12.2862
\c 60.6945 9.4766 71.5953 9.3886 79.1825 12.1454
\c 92.5857 17.323 98.4225 25.8254 100.8177 33.307
\c 100.8881 30.0734 100.8785 25.7166 100.4801 22.5166
\c 99.8017 17.0974 97.4097 16.5038 93.5665 15.979
\c 90.3489 15.539 89.1041 13.5758 87.6673 11.3006
\l 85.8065 8.5918
\c 84.7665 7.2766 83.9025 6.5982 83.1649 6.5262
\c 82.2929 6.4382 81.3505 7.1726 80.2033 8.1422
\l 78.5537 9.5358
\l 79.0961 7.4446
\c 80.7409 1.1006 85.6273 0.6222 87.6529 0.7134
\c 91.9585 0.9038 95.5665 3.2478 98.6961 7.6014
\c 99.0913 2.6798 102.0305 0.0958 102.1633 -0.0274
\c 102.2977 0.0958 105.2385 2.6798 105.6337 7.6014
\c 108.7617 3.2478 112.3697 0.9038 116.6753 0.7134
\c 118.7009 0.6222 123.5905 1.1006 125.2337 7.4446
\l 125.7729 9.5358
\l 124.1249 8.1422
\c 122.9809 7.1726 122.0353 6.4382 121.1649 6.5262
\c 120.4257 6.5982 119.5617 7.2766 118.5233 8.5918
\l 116.6625 11.3006
\c 115.2257 13.5758 113.9809 15.539 110.7617 15.979
\c 106.9201 16.5038 104.5281 17.0974 103.8497 22.5166
\c 103.4497 25.7166 103.4401 30.0734 103.5121 33.307
\c 105.9057 25.8254 111.7441 17.323 125.1489 12.1454
\c 132.7361 9.3886 143.6353 9.4766 149.2689 12.2862
\c 150.2897 11.0446 151.8193 10.2382 153.5489 10.2382
\c 156.6209 10.2382 159.1217 12.739 159.1217 15.811
\c 159.1217 16.8222 158.8273 17.7614 158.3537 18.579
\l 158.6577 18.9198
\c 160.0177 17.8638 161.7169 17.2302 163.5633 17.2302
\c 167.9841 17.2302 171.5793 20.827 171.5793 25.2446
\c 171.5793 27.4798 170.6609 29.4974 169.1809 30.955
\l 169.3681 31.307
\c 170.0433 31.0174 170.7841 30.851 171.5649 30.851
\c 174.6385 30.851 177.1377 33.3518 177.1377 36.4222
\c 177.1377 38.1518 176.3313 39.6798 175.0929 40.7006
\c 175.1601 41.1262 176.6641 49.7726 183.8785 55.3102
\c 185.9905 56.9326 188.4177 57.8766 190.8337 58.155
\c 191.1393 58.0974 198.3153 56.6974 198.6865 50.6014
\c 198.6977 50.4142 198.7041 50.2302 198.7041 50.0446
\c 198.7041 48.051 198.0049 46.307 196.7873 45.0734
\c 196.8385 45.323 196.9137 45.5566 196.9137 45.8302
\c 196.9137 45.939 196.9089 46.0542 196.8993 46.1694
\c 196.6625 49.267 194.1425 50.9854 191.7505 51.3166
\c 189.2289 51.667 186.1665 50.6046 185.0129 47.451
\c 184.2177 45.283 184.4097 43.1134 185.5553 41.3422
\c 186.8497 39.3326 189.2081 38.107 192.1889 37.8894
\c 195.1473 37.6702 199.2737 38.7262 201.8241 41.5726
\c 206.5937 46.8958 204.3089 56.0862 197.0769 59.2574
\o 
\m 129.0961 27.7326
\c 125.1201 27.5454 121.4145 28.8206 118.6817 31.3262
\c 113.9937 35.6222 113.0177 45.0734 118.9457 48.8702
\c 124.6033 52.4926 133.1681 50.4254 133.6673 42.6894
\c 133.8961 39.1486 130.9185 35.9854 127.2817 36.3726
\c 125.4913 36.5662 124.3505 37.6318 123.7601 39.0222
\c 123.4769 39.9518 123.2513 41.2638 123.8385 42.2766
\c 124.8433 44.0142 123.8385 45.1102 122.8305 45.0206
\c 121.6433 44.835 121.2625 43.851 121.1841 42.091
\c 121.0961 40.107 122.2097 37.3422 125.1185 34.8702
\c 125.1121 34.8894 125.1009 34.9102 125.0929 34.9294
\c 126.0593 34.0206 127.2129 33.3422 128.5025 33.0382
\c 134.1329 31.7198 139.1393 33.7294 142.6257 38.2574
\c 143.0177 38.7662 143.3585 39.3102 143.6785 39.8702
\c 141.8033 34.0046 137.2929 28.4174 129.0961 27.7326
\o 
\m 65.1585 75.2302
\l 63.5569 74.3822
\c 60.8033 72.883 58.4241 71.5822 54.3345 72.9726
\c 53.3169 73.3166 52.4385 73.7726 51.4241 74.2974
\c 49.8513 75.1102 48.0433 76.0174 45.2625 76.7886
\c 46.7409 78.5166 51.9025 82.4206 58.1777 82.4206
\c 61.4369 82.4206 64.5409 81.5262 66.9137 80.579
\c 62.5281 81.2014 58.4721 79.6542 55.6193 77.667
\c 59.1857 78.8542 65.7697 80.227 68.0561 78.4894
\c 64.3985 78.3982 60.6497 77.027 59.1857 75.4702
\c 63.2625 77.0894 67.7425 77.1486 70.0193 77.0446
\c 69.0625 76.8318 67.3905 76.3454 65.1585 75.2302
\o 
\m 61.7041 38.2574
\c 65.1889 33.7294 70.1953 31.7198 75.8273 33.0382
\c 77.1153 33.3422 78.2721 34.0206 79.2337 34.9294
\c 79.2273 34.9102 79.2193 34.8894 79.2129 34.8702
\c 82.1217 37.3422 83.2305 40.107 83.1441 42.091
\c 83.0657 43.851 82.6881 44.835 81.4961 45.0206
\c 80.4929 45.1102 79.4865 44.0142 80.4929 42.2766
\c 81.0785 41.2638 80.8545 39.9518 80.5665 39.0254
\c 79.9793 37.6318 78.8385 36.5662 77.0497 36.3726
\c 73.4129 35.9854 70.4337 39.1486 70.6609 42.6894
\c 71.1585 50.4254 79.7249 52.4926 85.3841 48.8702
\c 91.3121 45.0734 90.3345 35.6222 85.6465 31.3262
\c 82.9137 28.8206 79.2081 27.5454 75.2337 27.7326
\c 67.0337 28.4174 62.5281 34.0046 60.6513 39.8702
\c 60.9681 39.3102 61.3121 38.7662 61.7041 38.2574
\o 
\m 4.2737 50.6862
\c 4.2593 50.4702 4.2529 50.2542 4.2529 50.0446
\c 4.2529 47.4222 5.2545 45.1006 7.0545 43.6078
\c 7.6753 43.0894 8.3521 42.7166 9.0497 42.4766
\c 9.3649 42.3134 9.8049 42.1918 10.4273 42.1134
\c 11.5521 41.9758 12.7921 42.083 13.3921 42.3454
\c 14.2385 42.7166 14.6273 43.235 14.0257 43.7198
\c 13.5057 44.1422 12.8497 43.7358 11.9537 43.6478
\c 10.6961 43.6478 9.7633 43.9358 9.2625 44.4798
\c 8.9457 44.8206 8.7873 45.2702 8.7873 45.827
\c 8.7873 45.9006 8.7889 45.9822 8.7953 46.0638
\c 8.9873 48.5598 11.0545 49.723 12.7665 49.9566
\c 14.7441 50.2318 17.1377 49.4174 18.0305 46.9758
\c 18.6737 45.2254 18.5281 43.4894 17.6209 42.0862
\c 16.5649 40.4478 14.5825 39.4414 12.0401 39.2574
\c 9.4993 39.0702 5.7553 40.0046 3.5281 42.4894
\c 2.2321 43.9326 1.5825 45.7166 1.5825 47.8174
\c 1.5825 48.5006 1.6513 49.2206 1.7905 49.9694
\c 2.4497 53.5358 4.7057 56.3006 7.9809 57.5598
\c 8.3233 57.691 8.6865 57.7566 9.0417 57.8542
\c 6.8161 56.5598 4.4977 54.355 4.2737 50.6862
\o 
\m 32.7633 32.2222
\c 30.4481 32.2222 28.5617 34.107 28.5617 36.4222
\c 28.5617 38.739 30.4481 40.6222 32.7633 40.6222
\c 35.0817 40.6222 36.9633 38.739 36.9633 36.4222
\c 36.9633 34.107 35.0817 32.2222 32.7633 32.2222
\o 
\m 40.7633 18.6014
\c 37.1009 18.6014 34.1217 21.5822 34.1217 25.2446
\c 34.1217 28.907 37.1009 31.8894 40.7633 31.8894
\c 44.4289 31.8894 47.4097 28.907 47.4097 25.2446
\c 47.4097 21.5822 44.4289 18.6014 40.7633 18.6014
\o 
\m 50.7809 11.611
\c 48.4657 11.611 46.5809 13.4958 46.5809 15.811
\c 46.5809 18.1262 48.4657 20.011 50.7809 20.011
\c 53.0961 20.011 54.9825 18.1262 54.9825 15.811
\c 54.9825 13.4958 53.0961 11.611 50.7809 11.611
\o 
\m 83.0769 15.3854
\c 79.5233 15.3422 73.6721 17.0142 74.8577 21.8174
\c 75.1873 23.1566 76.6977 24.7758 78.8673 24.7454
\c 78.8657 24.7102 78.0849 22.5614 80.0897 20.4734
\c 81.9505 18.5358 85.4545 18.3422 88.4129 18.5822
\c 86.8385 17.451 85.0673 16.379 83.0769 15.3854
\o 
\m 102.8049 62.851
\c 102.8049 62.851 105.9121 61.9358 109.5697 63.2174
\c 108.1089 63.5822 107.9249 64.1326 107.9249 64.1326
\c 107.9249 64.1326 110.7313 63.883 113.7841 65.5006
\c 111.0497 62.667 107.0849 60.867 102.6673 60.867
\c 102.4145 60.867 102.1697 60.8926 101.9185 60.9006
\c 101.0353 61.2958 100.2401 61.7566 99.6945 62.3006
\c 103.1713 61.2046 104.0849 61.5694 104.0849 61.5694
\l 102.8049 62.851
\o 
\m 117.1937 65.755
\c 118.1713 67.0318 118.9473 68.4414 119.4753 69.9518
\c 120.0113 68.8302 120.8177 67.8382 121.8177 67.0478
\c 120.2161 66.8142 118.6721 66.3662 117.1937 65.755
\o 
\m 146.6817 63.9134
\c 146.6817 63.9134 145.4193 66.4174 140.2977 68.155
\c 141.6465 66.723 142.3681 66.6734 142.7617 65.5326
\c 142.6961 65.539 142.6321 65.5486 142.5681 65.555
\c 141.6161 65.667 140.6273 65.779 139.3921 66.2382
\c 136.8433 67.1822 135.8065 68.6382 135.4465 69.3006
\c 136.0177 70.2574 136.3825 71.3262 136.4961 72.4638
\c 137.9057 72.467 142.3393 72.2478 144.8625 69.5198
\c 146.0865 68.1918 146.7073 66.4302 146.7073 64.2606
\c 146.7073 64.1518 146.6849 64.027 146.6817 63.9134
\o 
\m 157.6177 76.5918
\c 155.8401 75.555 154.3617 74.5726 153.1089 73.7038
\c 150.5649 71.9486 148.8161 70.7598 145.9601 70.339
\c 145.9281 70.3758 145.8993 70.4206 145.8657 70.4574
\c 145.0257 71.363 144.0225 72.0254 142.9873 72.5134
\c 144.5873 72.9166 146.6001 73.835 147.5217 75.2894
\c 145.8001 74.1102 142.1073 73.1166 139.7265 73.5422
\c 139.7089 73.5454 139.6913 73.5486 139.6737 73.5518
\c 143.5073 74.1038 147.1585 76.1134 147.7057 77.8478
\c 143.8129 75.7854 138.1473 74.939 136.3777 74.7134
\c 136.2369 75.4014 136.0001 76.0542 135.6849 76.667
\c 136.7681 76.9422 138.5537 77.5134 140.5969 78.6414
\c 140.9361 78.7982 148.1617 83.2014 157.6177 76.5918
\o 
\m 137.6305 89.0446
\c 139.6673 91.4958 142.7569 92.9134 146.7217 93.3854
\c 146.0641 92.1166 145.8673 90.5854 145.6817 88.979
\c 145.3633 86.2318 145.0353 83.3918 142.3137 81.3694
\c 140.1121 79.739 137.9969 78.8382 136.5009 78.3454
\c 138.5249 79.7886 141.7601 83.0926 142.4017 86.5358
\c 140.5729 83.9758 137.0961 81.323 137.0961 81.323
\c 137.3713 82.9694 139.3841 86.627 142.0337 89.3694
\c 138.0817 87.5982 135.7025 83.3886 134.7505 81.3614
\c 134.9249 83.5454 135.5697 86.563 137.6305 89.0446
\o 
\m 127.6321 80.0078
\c 131.7985 80.0078 135.1873 76.9566 135.1873 73.2078
\c 135.1873 70.083 132.8305 67.451 129.6353 66.6574
\c 128.9969 66.4974 128.3265 66.4078 127.6321 66.4078
\c 126.3249 66.4078 125.0929 66.707 124.0193 67.2382
\c 121.8513 68.3038 120.3297 70.3006 120.1089 72.6254
\c 120.0929 72.8174 120.0785 73.011 120.0785 73.2078
\c 120.0785 73.723 120.1489 74.2222 120.2689 74.7038
\c 121.0273 77.7358 124.0369 80.0078 127.6321 80.0078
\o 
\m 121.2913 90.9822
\c 125.7489 92.4958 128.6929 91.1598 130.0545 90.2734
\c 129.0433 89.9294 127.4897 89.1662 125.4865 87.4046
\c 124.5393 86.5726 123.3553 86.0446 122.1553 85.7038
\c 120.7953 85.5454 118.6849 85.3982 117.3441 85.8046
\c 120.2721 87.3566 122.0993 88.2734 124.1121 88.5486
\c 122.7409 89.1886 120.5473 89.4638 117.5281 87.0862
\c 117.3777 87.6446 117.4673 88.2046 117.7185 88.739
\c 118.6577 89.7854 119.8513 90.7006 121.2913 90.9822
\o 
\m 114.8785 98.0862
\c 115.3617 98.755 115.8337 99.4798 116.2753 100.235
\c 119.0289 98.8302 119.7217 96.3518 119.7217 94.3566
\c 119.7217 92.7886 119.3345 91.5422 119.2929 91.4174
\c 119.2929 91.4174 117.3473 91.3822 114.7857 87.8174
\c 114.6929 91.563 115.3313 92.9358 116.8881 95.1326
\c 114.6017 94.035 113.8705 92.5694 113.4145 89.4606
\c 112.6017 90.0046 112.2401 91.1486 112.2561 92.707
\c 112.6817 95.035 113.7537 96.539 114.8785 98.0862
\o 
\m 103.7617 95.9566
\c 103.6033 97.7038 103.1473 98.8894 102.7521 99.6542
\c 107.2193 99.3198 109.2577 96.035 110.1745 93.4638
\c 110.2657 92.5982 110.4177 90.7598 110.2129 89.7358
\c 108.6561 89.4078 106.5169 89.9006 105.0353 91.9102
\c 104.3313 93.0382 103.9073 94.3726 103.7617 95.9566
\o 
\m 100.9361 88.4766
\c 104.2577 87.635 108.8209 85.2078 109.2513 78.2142
\c 111.0977 81.1694 110.1713 85.6702 106.2865 88.1486
\c 107.6657 87.827 108.9633 87.3358 110.1601 86.6862
\c 112.3009 84.8958 113.1777 81.7854 111.5825 75.7454
\c 113.6753 77.2862 114.2625 81.0318 114.1313 83.5886
\c 114.4337 83.251 114.7185 82.9006 114.9873 82.539
\c 115.6289 78.539 113.2881 72.9662 108.1553 71.2206
\c 111.8241 70.9726 115.4897 73.9006 116.8241 79.107
\c 117.0705 78.4206 117.2561 77.7102 117.3841 76.979
\c 116.7585 72.4078 113.2785 68.4766 106.9201 68.4766
\c 109.6609 67.163 114.3697 67.7198 116.8161 70.3166
\c 116.6385 69.8318 116.4337 69.363 116.2049 68.9038
\c 113.6897 65.9726 108.9745 64.4894 103.4897 65.4574
\c 105.0001 63.6734 107.4689 63.6734 107.4689 63.6734
\c 107.4689 63.6734 103.9009 62.9886 100.4721 64.4974
\c 100.8849 62.5758 101.9809 62.4382 101.9809 62.4382
\c 101.9809 62.4382 98.4161 62.9886 96.6305 64.907
\c 96.8481 63.1726 98.3681 61.8702 100.2753 61.0606
\c 94.0641 61.995 89.1217 66.483 87.9809 72.1982
\c 87.8193 73.0174 87.7329 73.8606 87.7329 74.723
\c 87.7329 76.2254 88.0081 77.667 88.4865 79.0222
\c 90.2705 84.067 95.0865 87.8446 100.9361 88.4766
\o 
\m 77.4257 93.1982
\c 78.6081 95.2478 80.3313 96.2766 81.2369 96.6222
\c 81.4193 96.067 81.6561 95.507 81.9329 94.9198
\c 82.5377 93.6446 83.2193 92.2014 83.3281 90.2542
\c 83.3377 90.0862 83.3425 89.9134 83.3425 89.7486
\c 83.3425 89.6478 83.3313 89.555 83.3281 89.4542
\c 83.0929 87.8078 82.3249 86.011 80.7649 85.7134
\c 79.3953 87.907 80.4017 92.755 80.4017 92.755
\c 80.4017 92.755 78.4817 91.0174 78.3889 85.8958
\c 77.3137 86.0446 76.7089 86.827 76.3633 87.7006
\c 76.3217 88.0926 76.2929 88.4734 76.2929 88.8478
\c 76.2929 90.4382 76.6705 91.891 77.4257 93.1982
\o 
\m 71.2929 84.0574
\c 69.7745 84.7726 68.7521 85.4414 67.7649 86.7694
\c 65.9905 89.1614 65.6209 91.4446 65.2689 93.6542
\c 65.1057 94.6606 64.9105 95.6174 64.6289 96.5486
\c 72.5921 95.507 75.0305 89.5326 75.1313 89.267
\c 75.1313 89.267 75.2321 88.7038 75.2433 88.3918
\l 74.5489 86.2606
\c 74.5489 86.2606 71.5313 87.5422 68.4225 93.0302
\c 68.5121 88.7294 74.0897 83.795 74.0929 83.7918
\c 73.9313 83.6574 72.6273 83.4254 71.2929 84.0574
\o 
\m 71.8033 76.2478
\c 71.8033 80.4606 75.2305 83.8862 79.4401 83.8862
\c 82.3073 83.8862 84.8065 82.2958 86.1121 79.955
\c 86.7233 78.8542 87.0785 77.5918 87.0785 76.2478
\c 87.0785 74.4574 86.4529 72.8142 85.4161 71.507
\c 84.0177 69.7486 81.8625 68.611 79.4401 68.611
\c 75.2305 68.611 71.8033 72.0382 71.8033 76.2478
\o 
\m 81.9233 67.1262
\c 83.5009 67.555 84.9153 68.3758 86.0529 69.4894
\c 86.6897 67.8478 87.6161 66.3294 88.7825 64.9854
\c 86.6433 66.091 84.3425 66.8478 81.9233 67.1262
\o 
\m 110.5761 14.6206
\c 113.1649 14.267 114.0945 12.795 115.5025 10.5662
\l 117.4465 7.7422
\c 118.7617 6.0734 119.8673 5.2766 121.0273 5.1614
\c 121.7489 5.0894 122.4113 5.2974 123.0737 5.6702
\c 121.3905 2.467 118.4993 2.0078 116.7361 2.0862
\c 109.3889 2.1294 104.6337 10.8206 104.6337 10.8206
\c 105.0337 6.4926 103.2273 3.3326 102.1633 1.883
\c 101.0993 3.3326 99.2961 6.4926 99.6945 10.8206
\c 99.6945 10.8206 94.9409 2.1294 87.5937 2.0862
\c 85.8289 2.0078 82.9377 2.467 81.2545 5.6702
\c 81.9169 5.2974 82.5793 5.0894 83.3009 5.1614
\c 84.4625 5.2766 85.5649 6.0734 86.8833 7.7422
\l 88.8257 10.5662
\c 90.2337 12.795 91.1633 14.267 93.7521 14.6206
\c 97.9953 15.1982 101.0577 16.0926 101.8401 22.3486
\c 102.0081 23.6958 102.1073 25.2302 102.1633 26.7886
\c 102.2209 25.2302 102.3217 23.6958 102.4881 22.3486
\c 103.2721 16.0926 106.3345 15.1982 110.5761 14.6206
\o 
\m 101.9105 37.8254
\c 102.0193 38.467 102.1009 39.0894 102.1633 39.691
\c 102.2273 39.0894 102.3121 38.467 102.4193 37.8254
\l 102.3025 37.835
\c 102.2929 37.6926 102.2209 36.363 102.1633 34.4574
\c 102.1073 36.363 102.0337 37.6926 102.0257 37.835
\l 101.9105 37.8254
\o 
\m 102.1633 46.0702
\c 101.4897 51.2958 98.9233 56.5598 95.0945 60.3358
\c 95.0337 60.395 94.9729 60.4478 94.9121 60.507
\c 97.2577 59.4702 99.8833 58.8734 102.6673 58.8734
\c 104.8337 58.8734 106.8993 59.2414 108.8193 59.8862
\c 105.2257 56.1454 102.8161 51.0974 102.1633 46.0702
\o 
\m 115.9169 18.5822
\c 118.8753 18.3422 122.3809 18.5358 124.2369 20.4734
\c 126.2433 22.5614 125.4625 24.7102 125.4625 24.7454
\c 127.6289 24.7758 129.1409 23.1566 129.4737 21.8174
\c 130.6561 17.0142 124.8049 15.3422 121.2513 15.3854
\c 119.2625 16.379 117.4881 17.451 115.9169 18.5822
\o 
\m 153.5489 11.611
\c 151.2305 11.611 149.3489 13.4958 149.3489 15.811
\c 149.3489 18.1262 151.2305 20.011 153.5489 20.011
\c 155.8625 20.011 157.7505 18.1262 157.7505 15.811
\c 157.7505 13.4958 155.8625 11.611 153.5489 11.611
\o 
\m 170.2081 25.2446
\c 170.2081 21.5822 167.2257 18.6014 163.5633 18.6014
\c 159.9009 18.6014 156.9201 21.5822 156.9201 25.2446
\c 156.9201 28.907 159.9009 31.8894 163.5633 31.8894
\c 167.2257 31.8894 170.2081 28.907 170.2081 25.2446
\o 
\m 175.7649 36.4222
\c 175.7649 34.107 173.8817 32.2222 171.5649 32.2222
\c 169.2481 32.2222 167.3633 34.107 167.3633 36.4222
\c 167.3633 38.739 169.2481 40.6222 171.5649 40.6222
\c 173.8817 40.6222 175.7649 38.739 175.7649 36.4222
\o 
\m 202.7457 47.8174
\c 202.7457 45.7166 202.0945 43.9326 200.8017 42.4894
\c 198.5745 40.0046 194.8273 39.0702 192.2897 39.2574
\c 189.7473 39.4414 187.7633 40.4478 186.7073 42.0862
\c 185.8033 43.4894 185.6561 45.2254 186.2993 46.9758
\c 187.1937 49.4174 189.5873 50.2318 191.5633 49.9566
\c 193.2753 49.723 195.3425 48.5598 195.5329 46.0638
\c 195.5393 45.9822 195.5441 45.9006 195.5441 45.827
\c 195.5441 45.2702 195.3825 44.8206 195.0689 44.4798
\c 194.5633 43.9358 193.6337 43.6478 192.3761 43.6478
\c 191.4785 43.7358 190.8225 44.1422 190.3009 43.7198
\c 189.7009 43.235 190.0881 42.7166 190.9361 42.3454
\c 191.5361 42.083 192.7745 41.9758 193.9009 42.1134
\c 194.5249 42.1918 194.9617 42.3134 195.2785 42.4766
\c 195.9761 42.7166 196.6545 43.0894 197.2753 43.6078
\c 199.0737 45.1006 200.0769 47.4222 200.0769 50.0446
\c 200.0769 50.2542 200.0705 50.4702 200.0577 50.6862
\c 199.8321 54.355 197.5137 56.5598 195.2897 57.8542
\c 195.6417 57.7566 196.0065 57.691 196.3505 57.5598
\c 199.6257 56.3006 201.8801 53.5358 202.5393 49.9694
\c 202.6769 49.2206 202.7457 48.5006 202.7457 47.8174
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian6.pgf <==
\m -0.8524 0 
\l 135.2106 0
\l 135.2106 147.8143
\l -0.8524 147.8143
\o
\i
\m 120.9937 54.2008
\c 128.762 62.7282 135.2106 69.7373 134.261 79.0239
\c 133.3141 88.3104 127.6301 98.3561 113.6064 98.3561
\c 100.2684 98.3561 78.5825 83.244 75.8262 54.3885
\l 69.2987 54.3885
\c 69.6143 59.4277 70.2157 65.7294 71.3476 70.8774
\c 74.2481 85.7827 85.4937 96.0188 85.4937 109.9119
\c 85.4937 123.8132 80.5688 128.8659 74.7542 135.5622
\c 68.945 142.2557 66.9832 147.8145 66.9832 147.8145
\c 66.9832 147.8145 65.0296 142.2557 59.2204 135.5622
\c 53.4057 128.8659 48.4808 123.8132 48.4808 109.9119
\c 48.4808 96.0188 59.7237 85.7827 62.6297 70.8774
\c 63.7589 65.7294 64.3602 59.4277 64.6758 54.3885
\l 58.5265 54.3885
\c 55.773 83.244 34.0844 98.3561 20.7491 98.3561
\c 6.7254 98.3561 1.0387 88.3104 0.0918 79.0239
\c -0.8524 69.7373 5.5881 62.7282 13.3563 54.2008
\c 21.1273 45.6707 19.0431 39.6112 9.0001 38.6588
\c 20.1804 32.0279 29.2738 40.3648 29.2738 50.0296
\c 29.2738 59.6944 20.9368 65.1934 20.1804 70.4965
\c 19.4213 75.805 23.0211 82.6237 30.6016 81.6768
\c 45.5939 79.9055 51.2752 64.2084 52.8479 54.3885
\l 49.1747 54.3885
\c 46.0347 54.3885 43.4907 52.3125 43.4907 49.7466
\c 43.4907 47.1808 46.0347 45.1047 49.1747 45.1047
\l 53.3459 45.1047
\c 52.9105 33.6387 49.0604 26.4908 43.8661 26.1534
\c 37.9944 25.7752 37.0448 31.4592 40.835 32.0279
\c 37.2352 39.0398 28.3269 36.0059 27.0018 30.1314
\c 25.6441 24.11 30.9825 17.6233 37.9944 17.4328
\c 44.628 17.256 57.0083 18.9565 58.6571 45.1047
\l 65.0649 45.1047
\c 65.2037 43.3987 65.5438 36.0331 62.1236 25.7752
\c 58.2055 14.0262 59.6612 10.1081 66.9832 -0.0002
\c 74.3161 10.1081 75.7691 14.0262 71.8537 25.7752
\c 68.4335 36.0331 68.7681 43.3987 68.9069 45.1047
\l 75.6983 45.1047
\c 77.3418 18.9565 89.7302 17.256 96.3611 17.4328
\c 103.373 17.6233 108.7114 24.11 107.351 30.1314
\c 106.0232 36.0059 97.1175 39.0398 93.5177 32.0279
\c 97.308 31.4592 96.3611 25.7752 90.4839 26.1534
\c 85.2924 26.4908 81.4395 33.6387 81.0069 45.1047
\l 85.9345 45.1047
\c 89.0772 45.1047 91.624 47.1808 91.624 49.7466
\c 91.624 52.3125 89.0772 54.3885 85.9345 54.3885
\l 81.5021 54.3885
\c 83.0802 64.2084 88.7616 79.9055 103.7512 81.6768
\c 111.3317 82.6237 114.9315 75.805 114.1751 70.4965
\c 113.4159 65.1934 105.0763 59.6944 105.0763 50.0296
\c 105.0763 40.3648 114.1751 32.0279 125.3554 38.6588
\c 115.3124 39.6112 113.2255 45.6707 120.9937 54.2008
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian60.pgf <==
\r 0 0 451 189
\i  
\m 228.5818 24.4084
\c 227.5481 25.8706 226.3967 27.4343 225.8026 28.2466
\l 225.8026 93.9415
\l 227.7857 96.4608
\l 225.8026 99.2836
\l 225.8026 123.2736
\l 229.4388 123.2736
\l 229.4388 125.6629
\l 225.8026 125.6629
\l 225.8026 138.6774
\c 226.9633 138.8693 227.8528 139.8756 227.8528 141.089
\c 227.8528 142.4435 226.7521 143.5442 225.3995 143.5442
\c 224.046 143.5442 222.9443 142.4435 222.9443 141.089
\c 222.9443 139.8756 223.8348 138.8693 224.9944 138.6774
\l 224.9944 125.6629
\l 221.3582 125.6629
\l 221.3582 123.2736
\l 224.9944 123.2736
\l 224.9944 99.2531
\l 223.0113 96.276
\l 224.9944 93.9111
\l 224.9944 28.2263
\l 222.3381 24.5302
\l 224.9944 21.5348
\l 224.9944 0.4041
\c 224.9944 0.1808 225.1761 -0.002 225.3995 -0.002
\c 225.6219 -0.002 225.8026 0.1808 225.8026 0.4041
\l 225.8026 21.4942
\l 228.5818 24.4084
\o
\s
\m 256.4396 53.8552
\c 256.4396 53.8552 257.0793 57.0639 254.9703 57.7036
\c 253.1628 58.2621 251.1148 56.4242 251.4813 52.5657
\c 251.8479 48.7071 255.3378 44.3002 261.7654 41.914
\c 261.7654 41.914 256.4995 45.275 254.4199 48.7071
\c 253.6644 49.9561 253.44 50.809 253.4685 51.7127
\c 253.5192 53.2155 254.5438 54.2716 256.4396 53.8552
\o
\s
\m 380.0432 106.9276
\c 380.0432 106.9276 379.8594 109.0924 376.1857 109.1331
\c 370.7705 109.192 364.613 104.7759 364.2059 104.4805
\c 364.2059 104.4805 366.3931 107.1886 365.3502 110.2348
\c 365.3502 110.2348 362.4127 110.9679 358.5551 106.7458
\c 354.6986 102.5217 348.3889 96.7126 339.0258 91.5005
\c 339.0258 91.5005 343.2438 93.4166 352.4007 98.2042
\c 362.4096 103.4397 370.6923 105.9162 373.0643 106.1945
\c 376.1846 106.561 378.2073 105.8269 378.2073 102.8883
\c 378.2073 99.9507 375.2677 100.1335 375.2677 100.1335
\c 375.2677 100.1335 383.3494 95.5408 382.4304 102.3369
\c 382.4304 102.3369 383.8997 103.0711 382.9818 104.7252
\c 382.0639 106.3762 380.0432 106.9276 380.0432 106.9276
\o
\s
\m 246.0164 104.1829
\c 246.0133 104.4622 246.0042 104.6277 246.0022 104.6409
\c 246.0012 104.6846 245.9859 104.7252 245.9707 104.7627
\c 245.8458 106.2696 245.6183 107.7592 245.2619 109.2285
\c 244.3938 112.7926 242.6503 115.321 240.0813 116.7415
\c 239.5066 117.0593 238.9207 117.2898 238.3348 117.4706
\c 239.1421 117.431 239.8244 117.3975 240.2621 117.3975
\c 241.7314 117.3975 244.8974 116.6674 245.0375 119.0516
\c 245.2213 122.1729 241.5486 121.8043 241.5486 121.8043
\c 241.5486 121.8043 242.765 120.5513 242.2827 119.4181
\c 242.1121 119.016 241.7354 118.8119 241.114 118.6495
\c 239.5757 118.2464 236.9518 118.2799 235.3465 118.1336
\c 233.0212 117.9194 232.1713 117.501 232.1713 117.501
\c 232.3612 117.5224 232.5683 117.5406 232.7805 117.5538
\c 232.6881 117.5274 232.5866 117.5051 232.4972 117.4746
\c 231.3884 117.1061 230.37 116.4054 229.5109 115.4702
\c 230.8472 117.8991 232.9552 120.1127 235.7892 122.0227
\c 237.5641 123.2168 239.535 124.6048 240.7068 125.8436
\c 243.2281 128.5111 243.3327 130.7978 243.3885 132.0254
\c 243.4576 133.5262 242.8818 135.8221 241.4562 137.3188
\c 240.391 138.4378 239.006 139.0084 237.3377 139.0145
\c 237.3286 139.0145 237.3214 139.0145 237.3133 139.0145
\c 235.4663 139.0145 233.9747 138.3169 233.0009 136.9959
\c 231.7073 135.2443 231.624 132.8703 232.1154 131.2974
\c 232.7247 129.3488 234.3341 128.4857 235.6359 128.3283
\c 236.9965 128.1649 238.2231 128.7061 238.8486 129.7387
\c 239.4538 130.743 239.5391 132.1239 239.0629 133.1779
\c 238.7298 133.9131 238.1642 134.3853 237.4707 134.5091
\c 235.7496 134.8158 235.0053 133.6389 234.9738 133.5882
\c 234.8581 133.4013 234.9159 133.1546 235.1018 133.0368
\c 235.2916 132.916 235.5394 132.9738 235.6592 133.1617
\c 235.6805 133.1922 236.174 133.9141 237.3286 133.7131
\c 237.8718 133.6156 238.1713 133.1881 238.3267 132.8449
\c 238.6933 132.0346 238.6232 130.9308 238.1561 130.1581
\c 237.6982 129.3996 236.763 129.0097 235.7333 129.1305
\c 234.6814 129.2574 233.3827 129.9571 232.8882 131.5381
\c 232.4698 132.8723 232.5318 134.9996 233.6518 136.5156
\c 234.4793 137.6376 235.71 138.2052 237.3123 138.2052
\c 237.3204 138.2052 237.3275 138.2052 237.3346 138.2052
\c 238.7735 138.2012 239.9635 137.7158 240.8703 136.7613
\c 242.3233 135.2362 242.6249 133.0216 242.5792 132.065
\c 242.5254 130.8608 242.434 128.8482 240.1199 126.3991
\c 239.003 125.2171 237.0767 123.8616 235.3384 122.6908
\c 230.1405 119.1907 227.2669 114.6833 227.0262 109.657
\c 227.0262 109.6316 227.0343 109.6073 227.0384 109.5819
\c 226.9226 107.9674 227.1765 106.3224 227.8274 104.7963
\c 229.2073 101.5632 232.2799 99.8502 235.6602 100.4229
\c 238.8557 100.9692 241.1221 103.7869 241.049 107.1215
\c 241.0074 109.0315 240.4093 110.5313 239.2731 111.5812
\c 238.2637 112.5164 237.0513 112.8048 236.1547 112.8738
\l 235.9943 113.0241
\c 235.9943 113.0241 234.6915 113.1399 233.6182 112.5997
\c 232.545 112.0605 231.5945 110.9242 231.5052 108.996
\c 231.3772 106.1945 233.0933 104.8998 234.719 104.8399
\c 236.5558 104.7739 237.7967 106.0655 237.887 107.8699
\c 237.9307 108.7431 237.5428 109.5646 236.8097 109.5474
\c 236.4269 109.5362 235.3617 109.3636 235.0865 110.2581
\c 234.8398 111.0613 235.5353 112.3245 237.4859 111.6228
\l 237.2605 111.8341
\c 237.756 111.6726 238.2688 111.4106 238.7237 110.9902
\c 239.6934 110.0916 240.2042 108.7848 240.2418 107.1043
\c 240.3057 104.1718 238.3226 101.6972 235.5242 101.222
\c 232.5257 100.7092 229.7983 102.2374 228.5707 105.1131
\c 227.536 107.5399 227.5542 110.2896 228.6194 112.6596
\c 229.5058 114.6274 231.0523 116.1424 232.7521 116.709
\c 234.4773 117.2837 237.2057 117.4076 239.6904 116.0348
\c 242.0532 114.728 243.6637 112.3742 244.477 109.0366
\c 244.868 107.4262 245.1076 105.7883 245.2102 104.1281
\c 245.2345 102.2557 245.0284 95.0757 240.7535 90.4171
\l 240.6764 90.5034
\c 239.8508 89.5733 238.5765 88.6665 237.9205 88.2877
\c 236.2827 87.3373 235.1353 88.4705 234.8103 89.6657
\c 234.4742 90.9095 234.9525 92.4205 234.9525 92.4205
\c 234.9525 92.4205 233.4345 92.9718 231.8494 92.0976
\c 230.6329 91.4792 229.9912 89.821 230.176 88.1953
\c 230.176 88.1953 230.4502 84.8486 233.7584 84.7978
\c 236.9254 84.7511 239.6447 87.5526 241.3902 89.688
\l 241.2846 89.8068
\c 242.6432 91.271 243.616 92.9678 244.3095 94.6838
\c 243.0463 89.5733 240.5515 84.2941 236.8229 78.8739
\c 235.0378 76.2795 233.5055 73.7237 232.2139 71.2106
\c 232.0312 71.2614 231.8433 71.2989 231.6433 71.2989
\c 230.4938 71.2989 229.5617 70.3658 229.5617 69.2174
\c 229.5617 68.5015 229.9242 67.8709 230.4745 67.4962
\c 228.1391 61.9684 227.0333 56.6578 227.2009 51.6315
\c 227.4405 44.4221 229.4632 40.0761 233.3786 38.3601
\c 234.4204 37.9032 235.3932 37.7102 236.2796 37.7102
\c 238.344 37.7102 239.9483 38.7561 240.9038 40.0152
\c 241.7639 41.1423 242.298 42.8787 242.3345 44.6556
\c 242.3954 47.6511 240.8906 50.9106 237.4413 51.0121
\c 236.169 51.0426 235.0408 50.6262 234.1696 49.7733
\c 232.9592 48.6056 232.5277 46.9403 232.5277 45.7726
\c 232.5277 44.0464 233.4548 42.5334 234.7819 42.0867
\c 235.4744 41.8531 236.1811 41.9547 236.7985 42.3405
\l 236.8655 42.2085
\c 238.9674 43.691 238.7948 45.8538 237.7733 46.5748
\c 236.9031 47.1942 235.2175 46.8083 235.2267 45.6812
\c 235.2317 45.0313 236.0502 44.94 236.5223 44.5947
\c 236.965 44.2698 236.9813 43.5996 236.3609 43.1833
\l 236.4289 43.0615
\c 235.9994 42.767 235.5232 42.6959 235.0388 42.8584
\c 234.2184 43.1325 233.3349 44.1581 233.3349 45.7726
\c 233.3349 46.7271 233.7015 48.1994 234.7342 49.1945
\c 235.4541 49.8951 236.3487 50.2302 237.4149 50.1998
\c 240.3159 50.1185 241.5791 47.2754 241.5252 44.6759
\c 241.5019 43.4372 241.1556 41.6805 240.26 40.5026
\c 239.0791 38.949 236.7366 37.7712 233.7025 39.1014
\c 230.1009 40.6752 228.2376 44.7876 228.0081 51.662
\c 227.8457 56.5664 228.9281 61.7653 231.2188 67.1794
\c 231.3559 67.152 231.4981 67.1348 231.6433 67.1348
\c 232.7927 67.1348 233.7249 68.0669 233.7249 69.2174
\c 233.7249 69.8774 233.4111 70.4582 232.9318 70.839
\c 234.2082 73.3237 235.7212 75.85 237.488 78.417
\c 239.6447 81.5485 241.3821 84.6363 242.7285 87.6755
\c 242.2472 86.2427 241.7222 84.7876 241.1495 83.3752
\c 238.0272 75.6622 237.2443 74.0091 236.9254 71.9874
\c 236.2776 67.8862 238.3724 65.9183 240.4093 66.0503
\c 242.2645 66.1721 244.0709 68.0334 243.7216 71.6188
\c 243.7216 71.6188 241.2226 69.8611 240.0478 71.9874
\c 238.8141 74.2213 241.0906 78.748 242.7539 83.7418
\c 245.8752 93.1089 246.06 100.0421 246.06 100.0421
\c 246.06 100.0421 246.0184 99.8329 245.9382 99.4572
\c 246.0864 101.0514 246.1149 102.6273 246.0164 104.1829
\o
\s
\m 449.6109 167.8876
\c 447.179 176.9359 439.6507 187.1053 425.8137 188.5096
\c 412.1433 189.8956 401.7039 184.8247 392.9369 172.5463
\c 392.0017 171.2395 391.165 169.9195 390.3953 168.5791
\c 390.4217 168.7142 390.4481 168.8503 390.4694 168.9873
\c 390.7172 170.6475 390.5283 172.5707 389.1809 173.8735
\c 387.2902 175.7012 383.7271 174.6076 383.6713 171.8528
\c 383.6459 170.6353 384.1231 169.7265 384.8166 169.2371
\c 385.4046 168.8208 386.1844 168.7944 386.7936 168.7314
\c 388.0507 168.6025 388.5127 167.6521 388.4904 166.5047
\c 388.468 165.4232 387.9522 164.2687 387.4943 163.2208
\c 387.1318 162.3902 386.8678 161.7657 386.8678 161.7657
\l 387.2303 162.2399
\c 386.3174 160.1817 385.4513 158.0473 384.5374 155.7982
\c 384.0358 154.5635 383.522 153.3003 382.9848 152.0056
\c 380.6108 151.637 378.1383 151.1009 375.5612 150.3607
\c 377.5676 157.5711 378.3515 163.4381 378.4277 166.6092
\c 378.6074 174.2563 375.8089 178.7586 370.7522 178.9607
\c 368.4015 179.05 366.3453 178.2722 364.9867 176.7572
\c 363.7043 175.3255 363.1712 173.4013 363.4819 171.3339
\c 364.0089 167.8298 366.6266 166.2498 368.828 166.5239
\c 370.2435 166.7067 371.5391 167.8287 371.9809 169.2544
\c 372.3769 170.5277 372.3302 171.6325 371.8448 172.5352
\c 371.1787 173.777 369.9247 174.1537 369.8718 174.17
\c 369.6576 174.2289 369.4352 174.1101 369.3723 173.8968
\c 369.3093 173.6836 369.4301 173.4592 369.6434 173.3932
\c 369.6535 173.3922 370.6365 173.0865 371.1391 172.1442
\c 371.5117 171.4406 371.5361 170.549 371.2081 169.493
\c 370.8588 168.3608 369.8373 167.4693 368.7265 167.3261
\c 366.9028 167.0905 364.7319 168.4553 364.281 171.4538
\c 364.0068 173.2784 364.4709 174.9701 365.5899 176.2181
\c 366.785 177.5503 368.6067 178.2438 370.7197 178.1514
\c 375.2718 177.9706 377.788 173.7709 377.6204 166.6285
\c 377.5443 163.4219 376.734 157.433 374.6524 150.0835
\c 371.923 149.2559 369.0819 148.204 366.1291 146.8981
\c 366.1473 150.2358 365.9331 152.4788 365.9331 152.4788
\c 365.6701 155.8165 365.1949 159.541 364.4323 163.6798
\l 362.57 162.9345
\c 362.1395 164.0413 361.6917 165.0841 361.2409 166.0701
\c 361.9415 166.5006 362.4127 167.2672 362.4127 168.1486
\c 362.4127 169.5011 361.316 170.5988 359.9635 170.5988
\c 359.6386 170.5988 359.3289 170.5308 359.0456 170.417
\c 358.286 171.7797 357.6189 172.8621 357.1488 173.5881
\l 358.3713 174.3314
\c 347.2567 186.2706 334.9093 185.6025 333.5405 185.5354
\c 328.433 185.2867 324.3755 184.1616 321.1434 182.5684
\c 319.6173 181.9247 316.3121 180.0868 313.1907 181.8617
\c 311.8179 182.6436 309.1585 183.2284 309.3342 181.1286
\c 309.4774 179.4186 311.9814 178.8013 315.1474 179.1688
\c 315.8836 179.2541 316.6421 179.4328 317.3925 179.6623
\c 308.1472 172.1473 306.9663 161.2205 309.3119 152.7367
\c 312.4657 141.3347 321.6694 136.4171 329.8617 136.4171
\c 330.3166 136.4171 330.7695 136.4323 331.2163 136.4638
\c 335.6871 136.7633 339.6553 138.6561 342.3918 141.7886
\c 345.2837 145.1039 346.6312 149.5077 346.2849 154.5249
\c 345.9854 158.8901 344.114 162.6309 341.0129 165.0547
\c 338.4734 167.0398 335.2962 168.0115 332.1088 167.8308
\c 332.2926 167.8704 332.4683 167.9161 332.6561 167.9506
\c 332.6561 167.9506 328.7092 168.3161 323.9662 164.9653
\c 320.8642 162.773 319.6802 161.9049 318.3338 162.3953
\c 316.9873 162.8847 316.8645 164.7216 317.9662 165.4547
\c 317.9662 165.4547 314.726 166.4387 313.0679 164.1093
\c 310.9457 161.125 313.9259 156.6389 318.0891 157.9864
\c 319.7543 158.5256 321.1414 159.6364 322.2106 160.7706
\c 321.773 159.803 321.4379 158.7713 321.2409 157.6909
\c 320.5027 153.5988 321.1972 149.6641 323.1032 147.1692
\c 324.4201 145.4441 326.2316 144.4683 328.4889 144.2692
\c 331.0893 144.0387 333.1902 145.0958 334.097 147.0961
\c 334.8118 148.6731 334.6961 150.9364 333.838 152.1437
\c 332.8297 153.5602 331.1421 153.7664 329.9155 153.3409
\c 328.5346 152.8637 327.6857 151.6513 327.7527 150.2541
\c 327.7933 149.4509 328.0604 148.8274 328.5488 148.403
\c 329.2941 147.7602 330.2689 147.8455 330.3105 147.8496
\c 330.5319 147.8729 330.6933 148.0679 330.672 148.2892
\c 330.6537 148.5126 330.4354 148.6731 330.2354 148.6548
\c 330.2273 148.6538 329.551 148.602 329.0727 149.0203
\c 328.761 149.2925 328.5884 149.72 328.561 150.2916
\c 328.5011 151.5426 329.3571 152.292 330.1805 152.5773
\c 331.1218 152.9012 332.4134 152.7509 333.179 151.6736
\c 333.8015 150.8003 334.0229 148.8883 333.3618 147.4312
\c 332.6013 145.7558 330.805 144.8754 328.56 145.0734
\c 326.5383 145.2532 324.9177 146.1224 323.7459 147.6577
\c 322.0024 149.9433 321.3475 153.7318 322.037 157.5477
\c 322.7975 161.7566 325.7006 165.2445 329.3185 166.4965
\c 326.5616 164.4657 325.8031 160.3097 328.2035 158.2159
\c 330.211 156.4673 333.7345 158.3326 333.1283 161.5931
\c 333.1283 161.5931 331.1868 160.9473 330.6162 163.164
\c 330.2628 164.5348 331.2792 167.055 334.4706 166.8012
\l 334.4615 166.9423
\c 336.6487 166.659 338.7465 165.8 340.5164 164.418
\c 343.4326 162.1374 345.1944 158.6048 345.4787 154.469
\c 345.8077 149.6722 344.5313 145.4715 341.7836 142.3207
\c 339.1893 139.3496 335.417 137.5554 331.1635 137.269
\c 322.9813 136.7217 313.2984 141.355 310.0917 152.951
\c 309.2286 156.0683 305.9011 171.3949 320.2519 180.7427
\c 321.4846 181.2849 322.5447 181.8221 323.2301 182.1084
\c 331.004 185.3527 338.0408 183.9748 340.1559 183.4945
\c 350.2897 181.1895 354.1472 171.7614 354.1472 171.7614
\l 356.2065 173.0155
\c 356.6786 172.2894 357.3651 171.1776 358.1429 169.7722
\c 357.757 169.3397 357.5153 168.7751 357.5153 168.1486
\c 357.5153 166.7971 358.612 165.7005 359.9635 165.7005
\c 360.0407 165.7005 360.1128 165.7167 360.1879 165.7238
\c 360.6479 164.7216 361.1089 163.6564 361.5475 162.5273
\l 359.8406 161.8439
\c 359.8406 161.8439 363.3712 156.1262 364.1358 145.9873
\c 363.8921 145.8726 363.6464 145.7538 363.4007 145.636
\c 360.9566 162.0196 350.505 173.7232 340.9053 178.0072
\c 333.903 181.1326 330.1704 179.5395 328.5691 178.3149
\c 326.9587 177.0822 326.1017 175.1326 326.3839 173.3505
\c 326.6185 171.8569 327.4887 170.7206 328.8361 170.1479
\c 330.3329 169.5103 332.2276 169.6616 333.442 170.5125
\c 334.4442 171.2141 334.826 172.6164 334.3701 173.9192
\c 333.9893 175.0097 332.9475 176.1287 331.1655 176.0231
\c 330.9411 176.0079 330.7725 175.8149 330.7867 175.5936
\c 330.7999 175.3712 330.9888 175.1935 331.2152 175.2158
\c 332.3474 175.2839 333.24 174.701 333.6076 173.6531
\c 333.9447 172.6875 333.6857 171.67 332.978 171.1735
\c 331.9941 170.4861 330.3836 170.3693 329.1519 170.8912
\c 328.3863 171.2172 327.4257 171.928 327.181 173.4775
\c 326.9444 174.9701 327.6826 176.6181 329.0595 177.6731
\c 330.5177 178.7921 333.9538 180.2259 340.5753 177.271
\c 350.0216 173.053 360.3118 161.4824 362.6401 145.2694
\c 361.8349 144.8714 361.0226 144.454 360.2011 144.0184
\c 358.7734 143.2569 357.4118 142.5024 356.0816 141.75
\l 349.0042 140.9062
\l 346.16 135.6911
\c 337.3432 129.8636 331.0132 124.4282 325.5929 119.7725
\c 322.5122 117.1243 319.73 114.7381 316.8685 112.5621
\c 315.7861 114.135 314.2925 115.6063 312.2149 116.5923
\c 314.0538 117.1345 317.8504 118.3367 321.5557 119.9959
\c 322.9255 120.5097 324.3328 121.1677 325.6894 121.9668
\l 325.662 122.0937
\c 326.8053 122.7741 327.8502 123.497 328.7041 124.2596
\c 331.992 127.1962 331.9301 129.7915 331.6001 131.0781
\c 331.1939 132.6641 329.9297 133.9974 328.5254 134.3213
\c 327.1496 134.6371 325.7848 134.3578 324.7765 133.5577
\c 324.3511 133.2175 324.019 132.8073 323.7926 132.3483
\l 323.6565 132.3555
\c 323.6565 132.3555 322.7995 130.7745 323.3976 129.0747
\c 324.1104 127.0428 326.7058 127.1403 327.2846 128.769
\c 327.835 130.3196 326.8866 131.4314 326.0915 131.2182
\c 325.3756 131.0263 325.203 130.5754 324.7288 130.4841
\c 324.2546 130.3917 324.3308 131.6152 324.8649 132.2895
\l 324.7166 132.2976
\c 324.871 132.525 325.0507 132.7433 325.2812 132.9251
\c 326.0813 133.5628 327.2277 133.7953 328.3437 133.5333
\c 329.2616 133.3211 330.4263 132.4001 330.8182 130.877
\c 331.3077 128.964 330.3654 126.8266 328.165 124.8628
\c 327.4105 124.1875 326.4926 123.5397 325.4792 122.9274
\l 325.4487 123.0675
\c 322.4817 121.4094 319.7503 123.1863 317.1102 123.826
\c 313.0679 124.8049 311.9875 122.3953 312.3622 120.7036
\c 312.618 119.5491 314.0416 118.685 316.2705 118.7723
\c 313.2547 117.698 310.9355 117.0685 310.8827 117.0522
\l 309.6338 116.7182
\l 310.8522 116.2826
\c 313.3309 115.3971 315.0449 113.806 316.2299 112.0788
\c 315.2804 111.371 314.3199 110.6836 313.3339 110.0195
\c 313.0801 109.8499 312.8292 109.6844 312.5774 109.5138
\l 311.6869 111.2075
\c 311.1498 112.0686 310.0145 112.3296 309.1555 111.7934
\c 308.2965 111.2553 308.0345 110.1211 308.5727 109.26
\l 309.5068 107.483
\c 305.0685 104.584 300.6139 101.8932 295.8262 99.5557
\c 295.6282 99.51 295.4231 99.4532 295.2109 99.378
\c 292.6653 98.4581 290.9096 99.4115 289.1926 100.0716
\c 289.1926 100.0716 288.5102 96.6446 285.2264 95.3337
\c 285.004 95.2453 284.7837 95.1377 284.5633 95.025
\c 280.5971 93.7679 276.3324 92.7505 271.625 92.0427
\c 253.0918 89.2666 248.1193 101.2281 247.7568 102.1775
\c 247.7182 102.3227 247.6989 102.407 247.6969 102.4182
\c 247.6512 102.6375 247.4329 102.7807 247.2196 102.734
\c 247.0013 102.6883 246.8592 102.475 246.9039 102.2557
\c 246.9069 102.2455 246.9303 102.144 246.9749 101.9775
\c 246.977 101.9683 246.9749 101.9592 246.979 101.949
\c 246.981 101.946 246.9861 101.9318 246.9912 101.9145
\c 247.3009 100.7996 248.5448 97.0335 252.1119 93.0063
\c 251.8519 93.244 251.5757 93.4744 251.2813 93.6897
\c 251.2813 93.6897 252.7506 92.1504 253.1324 90.4303
\c 253.5253 88.6584 252.9608 86.6011 250.1653 86.788
\c 250.1653 86.788 249.7957 85.2903 250.3045 84.1154
\c 250.6121 83.4026 251.3747 82.7883 252.3515 82.7548
\c 254.2321 82.6888 255.1723 84.6739 255.0606 86.9789
\c 254.9784 88.6543 254.3001 90.4577 253.0501 91.998
\c 257.5352 87.4114 265.1406 82.7629 277.8901 81.5485
\c 281.311 81.2235 284.6019 81.0733 287.772 81.0733
\c 302.4782 81.0733 314.463 84.3043 323.5489 88.1689
\l 325.925 83.6646
\l 329.2301 85.3796
\l 326.8967 89.6778
\c 328.5305 90.4597 330.0485 91.2507 331.4569 92.0356
\c 331.8742 91.1796 332.7434 90.5836 333.7609 90.5836
\c 335.1814 90.5836 336.3329 91.734 336.3329 93.1546
\c 336.3329 93.4105 336.2842 93.6521 336.2141 93.8857
\c 339.7112 95.948 357.6209 107.1124 370.4638 126.5422
\c 375.3266 133.8999 378.5749 140.1111 381.1023 145.638
\c 388.4548 145.4867 392.3489 143.5006 392.3489 139.2541
\c 392.3489 139.2541 392.3672 138.4581 392.0088 137.93
\c 391.6006 137.332 390.7395 137.0477 389.4103 138.1494
\c 389.4103 138.1494 387.9522 134.7244 391.0147 132.9617
\c 394.3665 131.0344 400.061 135.6423 395.2246 142.4374
\c 392.8871 145.7223 387.7969 147.2617 381.8435 147.284
\c 382.4517 148.6538 383.0194 149.984 383.5575 151.2776
\c 391.0421 152.3752 397.4849 151.7264 402.896 150.1982
\c 404.4597 141.7592 409.9653 131.6264 421.484 129.6717
\c 423.2732 129.3681 424.9994 129.2199 426.6647 129.2097
\c 428.1959 125.2293 428.992 121.0012 428.86 116.8603
\c 428.5036 105.5852 422.3888 98.7871 416.7868 96.1846
\c 410.7024 93.3546 399.4121 93.7933 394.9057 101.9815
\c 392.7074 105.9792 392.2088 110.6704 393.539 114.8508
\c 394.661 118.3753 396.9101 121.1078 399.8721 122.5436
\c 405.8437 125.4426 410.737 123.0401 412.7536 119.5826
\c 413.8319 117.7326 414.5447 114.4701 413.5608 111.6736
\c 412.917 109.8449 411.664 108.5604 409.8353 107.8567
\c 407.6989 107.0362 405.6234 107.2871 404.2779 108.5248
\c 403.2412 109.4803 402.83 110.8664 403.2057 112.1417
\c 403.424 112.888 403.7784 113.3876 404.2576 113.6303
\c 404.3297 113.6669 404.4018 113.6943 404.4719 113.7176
\l 404.6212 113.6171
\c 405.8914 113.8923 406.3514 112.7428 405.7229 112.0869
\c 405.0954 111.4279 404.1033 112.0717 404.1033 112.0717
\c 404.5491 111.2593 405.6315 110.6491 406.8104 111.2451
\c 407.9883 111.8412 408.3751 113.9451 406.7017 114.6731
\c 404.9613 115.4337 403.5733 114.3218 403.5733 114.3218
\l 403.7103 114.2284
\c 403.1244 113.8598 402.6878 113.2445 402.4309 112.3692
\c 401.9679 110.7973 402.4654 109.0975 403.7306 107.9318
\c 405.3055 106.4798 407.6958 106.1701 410.1247 107.1033
\c 412.1565 107.8821 413.6075 109.3717 414.3234 111.4076
\c 415.3916 114.4436 414.6199 117.9844 413.4522 119.9888
\c 411.2558 123.758 405.9595 126.395 399.5187 123.2716
\c 396.3557 121.7363 393.9594 118.8343 392.7693 115.0966
\c 392.5804 114.5036 392.4302 113.8974 392.3093 113.2861
\c 392.2748 114.2649 392.2687 115.194 392.2647 116.0805
\c 392.2616 118.1996 392.2555 120.0304 391.824 121.8978
\c 391.0746 125.144 389.5921 126.5047 388.4812 127.0723
\c 387.3348 127.6592 386.027 127.6988 384.7984 127.183
\c 383.3687 126.5839 382.4162 125.1755 382.3126 123.5102
\c 382.2223 122.0826 382.7878 120.8387 383.789 120.2619
\c 384.4724 119.868 385.1385 119.7613 385.765 119.9482
\c 386.4088 120.1381 386.9795 120.6488 387.3348 121.3464
\c 387.6841 122.0359 387.6131 122.9071 387.609 122.9426
\c 387.5887 123.165 387.3948 123.3264 387.1724 123.3092
\c 386.95 123.2909 386.7855 123.0949 386.8038 122.8736
\c 386.8048 122.8675 386.8566 122.1912 386.6149 121.714
\c 386.4941 121.4754 386.1478 120.9047 385.5355 120.7209
\c 385.1284 120.6031 384.6765 120.6813 384.1911 120.9616
\c 383.459 121.384 383.0478 122.3395 383.1189 123.4584
\c 383.1849 124.5226 383.7433 125.865 385.1111 126.4387
\c 386.1164 126.859 387.1825 126.8296 388.1126 126.3534
\c 389.4875 125.6497 390.4989 124.0464 391.036 121.715
\c 391.4483 119.938 391.4533 118.1489 391.4594 116.0785
\c 391.4665 113.1378 391.4757 109.8063 392.6292 105.3872
\c 392.6424 105.3415 392.6627 105.2979 392.6901 105.2603
\c 393.0526 103.9992 393.5532 102.7665 394.199 101.5916
\c 398.9379 92.9799 410.7644 92.4946 417.1279 95.4514
\c 422.9472 98.1565 429.2986 105.1953 429.6682 116.8339
\c 429.8002 120.9859 429.0163 125.2192 427.5125 129.2199
\c 433.8903 129.3722 439.276 131.7025 443.295 136.1236
\c 450.8222 144.3972 452.1707 158.3651 449.6109 167.8876
\o 
\m 374.3894 149.1564
\c 374.1274 148.2649 373.8401 147.351 373.5415 146.4239
\c 371.0142 145.9101 368.4838 145.175 366.0671 144.2205
\c 366.0925 144.8409 366.1108 145.438 366.1209 146.0117
\c 368.9834 147.2901 371.7402 148.3319 374.3894 149.1564
\o 
\m 363.8068 134.9031
\c 363.9216 136.4861 363.9652 138.1179 363.9165 139.8157
\c 363.8911 140.7641 363.8312 141.6942 363.752 142.6141
\c 363.9236 142.6832 364.0982 142.7512 364.2769 142.8203
\c 364.3094 140.3873 364.1744 137.7432 363.8068 134.9031
\o 
\m 365.8041 140.4442
\c 365.9067 141.483 365.9788 142.4902 366.0295 143.4549
\c 368.1233 144.1647 370.5207 144.7993 373.1384 145.1851
\c 370.1602 136.3592 365.4254 126.1909 358.1611 116.6654
\c 359.2243 118.4708 360.1666 120.3716 360.9667 122.377
\l 360.7565 121.5617
\c 363.6464 127.8887 365.2213 134.5599 365.8041 140.4442
\o 
\m 364.1967 145.1212
\c 364.2272 144.5779 364.2495 144.0215 364.2637 143.4549
\c 364.0769 143.3706 363.8891 143.2853 363.7043 143.199
\c 363.6515 143.7372 363.5875 144.2682 363.5195 144.7962
\c 363.7469 144.9059 363.9713 145.0115 364.1967 145.1212
\o 
\m 249.8963 97.4863
\c 249.877 97.4792 249.8587 97.4691 249.8414 97.4609
\c 249.7917 97.5452 249.748 97.6244 249.7003 97.7077
\c 249.7653 97.6325 249.8292 97.5594 249.8963 97.4863
\o 
\m 326.5119 90.3876
\l 324.5775 93.9497
\l 321.2734 92.4824
\l 323.1712 88.8838
\c 312.2383 84.2403 297.066 80.5331 277.9662 82.3537
\c 263.7292 83.7083 256.0588 89.4016 252.0032 94.3792
\c 255.283 91.4213 262.2802 86.7778 274.5869 85.7716
\c 276.5243 85.6142 278.3957 85.5411 280.194 85.5411
\c 294.9276 85.5411 304.8552 90.4871 307.4689 94.4949
\c 308.925 96.7288 309.1626 98.9353 308.1025 100.3955
\c 307.3318 101.4637 306.0027 101.9003 304.639 101.5337
\c 302.8701 101.0616 302.0679 99.5415 302.1898 98.2814
\c 302.3086 97.0731 303.2275 96.2364 304.5323 96.149
\c 304.7364 96.1226 304.9476 96.3024 304.9619 96.5258
\c 304.9771 96.7481 304.8085 96.9411 304.5851 96.9543
\c 303.6692 97.0172 303.0752 97.5422 302.996 98.3606
\c 302.9057 99.2795 303.5129 100.3975 304.8471 100.7529
\c 305.8828 101.0281 306.8779 100.7123 307.4496 99.9233
\c 308.3036 98.7424 308.0578 96.8781 306.7916 94.9366
\c 303.9688 90.6059 292.1332 85.1522 274.6529 86.5758
\c 262.3391 87.582 255.3856 92.4113 252.2997 95.2453
\c 255.3094 92.8926 259.8219 90.8263 266.4017 90.8263
\c 268.0497 90.8263 269.8287 90.9573 271.7438 91.2446
\c 275.9506 91.8752 279.8021 92.7545 283.4068 93.8248
\c 286.8653 94.6736 292.9283 96.4689 298.0073 99.5821
\c 298.0073 99.5821 297.9281 99.6024 297.788 99.6268
\c 301.9806 101.7754 305.9397 104.1901 309.8856 106.7641
\l 310.8431 104.9425
\c 311.3813 104.0824 312.5155 103.8204 313.3735 104.3576
\c 314.2346 104.8968 314.4955 106.029 313.9584 106.888
\l 312.9552 108.7959
\c 313.2324 108.9808 313.5075 109.1635 313.7827 109.3493
\c 314.7666 110.0104 315.7232 110.6937 316.6685 111.3984
\c 318.6018 108.1765 318.8455 104.7567 318.8486 104.7008
\l 318.9339 103.2985
\l 319.6071 104.5302
\c 320.059 105.3608 320.8246 106.5153 321.777 107.8404
\c 321.447 106.9479 321.25 106.0787 321.2734 105.2755
\c 321.382 101.2362 326.6886 101.879 326.6886 107.7552
\c 326.6886 110.4277 325.9757 113.0932 327.6268 115.0397
\l 327.5415 115.1483
\c 330.208 118.292 332.8531 121.1129 334.365 122.2146
\c 336.4141 123.7021 337.786 123.8727 339.2106 123.6707
\c 341.5369 123.3417 343.5129 121.4083 344.0175 118.9693
\c 344.5273 116.5059 344.0916 114.1837 342.8539 112.754
\c 341.9999 111.7691 340.8241 111.2969 339.4786 111.3731
\c 337.4306 111.4969 336.1826 112.7784 335.6962 113.9359
\c 335.2566 114.9879 335.3652 116.0449 335.9917 116.7649
\c 336.9889 117.9153 338.4551 117.0847 338.516 117.0482
\c 338.709 116.9355 338.9537 117.0025 339.0684 117.1954
\c 339.1801 117.3873 339.1172 117.6341 338.9252 117.7468
\c 338.2033 118.1702 336.535 118.6221 335.3815 117.2939
\c 334.5488 116.3364 334.3864 114.9656 334.9509 113.6232
\c 335.5318 112.2412 337.0122 110.712 339.4299 110.5668
\c 341.0454 110.4693 342.4406 111.043 343.4651 112.225
\c 344.8664 113.8435 345.368 116.4267 344.8095 119.1328
\c 344.2379 121.8998 341.9816 124.0951 339.3253 124.4698
\c 337.4021 124.7429 335.8293 124.2769 333.8909 122.8675
\c 332.3332 121.7333 329.6911 118.9348 327.0277 115.8063
\l 326.9729 115.8744
\c 326.4936 115.2692 325.8925 114.5218 325.2629 113.6872
\c 322.9234 110.8186 320.7494 107.9207 319.4974 105.9325
\c 319.2598 107.2972 318.678 109.6377 317.3123 111.8838
\c 320.2062 114.0832 323.0118 116.4887 326.1199 119.1582
\c 331.727 123.9763 337.8428 129.227 346.3519 134.8645
\l 351.9428 135.028
\l 355.979 140.7732
\c 357.4504 141.6089 358.9816 142.4537 360.5819 143.3046
\c 361.3109 143.6925 362.0339 144.0631 362.7508 144.4216
\c 362.8158 143.8925 362.8747 143.3594 362.9244 142.8203
\c 360.9535 141.8404 359.1014 140.7123 357.4534 139.4369
\c 357.4534 139.4369 359.5228 140.829 362.9691 142.2922
\c 363.0331 141.4657 363.0859 140.6371 363.1102 139.7933
\c 363.5174 125.2506 357.5763 115.1483 349.582 107.0119
\c 349.2022 106.6443 348.8295 106.2727 348.4396 105.9091
\c 348.4031 105.8746 348.3767 105.833 348.3564 105.7914
\c 345.8635 103.3747 343.2021 101.1276 340.49 98.981
\c 339.1578 97.927 337.3991 96.6395 335.2444 95.2484
\c 334.824 95.5459 334.3153 95.7256 333.7609 95.7256
\c 332.3413 95.7256 331.1888 94.5752 331.1888 93.1546
\c 331.1888 93.0419 331.2092 92.9373 331.2224 92.8297
\c 329.7734 92.0163 328.2046 91.1949 326.5119 90.3876
\o 
\m 369.7886 126.988
\c 357.1041 107.7968 339.4431 96.7339 335.8699 94.6219
\c 335.8587 94.6361 335.8435 94.6503 335.8323 94.6635
\c 337.9474 96.0343 339.6736 97.3056 340.9906 98.3464
\c 344.2044 100.889 347.346 103.5747 350.2267 106.5113
\c 362.7193 118.6403 369.9988 133.2419 374.0188 145.305
\c 374.6676 145.3862 375.3297 145.4512 376.0029 145.4989
\c 377.5118 145.6025 378.909 145.6482 380.2158 145.6461
\c 377.723 140.2299 374.5275 134.1558 369.7886 126.988
\o 
\m 380.956 147.2779
\c 378.8511 147.2342 376.6548 147.0068 374.4412 146.6027
\c 374.7468 147.5663 375.0342 148.5106 375.3012 149.4346
\c 377.8398 150.186 380.2778 150.7394 382.6193 151.1243
\c 382.0964 149.8763 381.543 148.5959 380.956 147.2779
\o 
\m 421.6181 130.4688
\c 410.6943 132.3209 405.3787 141.8434 403.7682 149.9383
\c 407.4176 148.8213 410.5826 147.3185 413.2592 145.704
\c 419.0379 142.2141 423.656 136.4831 426.3326 130.017
\c 424.8146 130.0444 423.2417 130.1937 421.6181 130.4688
\o 
\m 442.699 136.6669
\c 438.7754 132.3555 433.4831 130.1104 427.2028 130.0251
\c 424.4795 136.7715 419.6868 142.7664 413.6756 146.3945
\c 411.8438 147.5003 409.7804 148.5563 407.4998 149.4763
\c 408.2452 149.527 409.0798 149.7514 409.9805 150.2734
\c 413.4694 152.294 410.8355 156.6714 408.5122 155.0488
\c 407.4734 154.3238 407.5425 153.1693 407.8349 152.4473
\c 408.0807 151.8381 408.5122 151.5589 408.5122 151.5589
\c 408.5122 151.5589 407.5729 149.9819 405.0202 150.3881
\c 404.5562 150.5424 404.084 150.6897 403.6037 150.8328
\c 403.3661 152.2504 403.2392 153.6151 403.2209 154.8701
\c 403.1864 157.235 403.5001 161.8196 405.9777 165.9838
\c 409.0362 171.1187 414.8534 173.9314 421.5236 173.5008
\c 430.3536 172.9352 436.4999 166.0558 436.8177 156.3831
\c 436.9497 152.3042 435.6175 148.4944 433.1602 145.9244
\c 431.3589 144.0428 429.061 142.9908 426.687 142.9634
\c 422.1623 142.8903 420.1864 145.3303 419.3507 147.3662
\c 418.8064 148.6924 418.6013 150.1647 418.6521 151.57
\l 418.7942 151.0684
\c 418.7942 151.0684 418.5871 153.6648 419.9264 155.5687
\c 421.3043 157.5274 422.9869 155.9667 422.9869 155.9667
\c 422.9869 155.9667 422.008 153.9156 423.2021 152.0188
\c 423.8987 150.91 425.2015 150.6257 426.2626 150.9161
\c 427.0231 151.1222 427.6039 151.636 428.008 152.294
\c 429.0783 154.0375 428.6823 157.3741 426.2331 158.8434
\c 423.7829 160.3127 419.0704 159.1186 417.9981 153.8852
\l 418.0936 153.544
\c 417.6824 151.4979 417.7605 149.1117 418.6033 147.0586
\c 419.9031 143.8925 422.7218 142.1541 426.5509 142.1541
\c 426.5987 142.1541 426.6474 142.1541 426.6961 142.1562
\c 429.2875 142.1846 431.7925 143.3249 433.7441 145.3669
\c 436.3506 148.0923 437.7651 152.1173 437.625 156.4085
\c 437.299 166.3615 430.6979 173.7232 421.5744 174.306
\c 414.5864 174.7477 408.499 171.797 405.2842 166.397
\c 402.7031 162.0633 402.3781 157.3081 402.4137 154.8589
\c 402.4309 153.677 402.5426 152.4016 402.7467 151.0765
\c 397.43 152.5276 391.1579 153.1429 383.917 152.1458
\c 384.3881 153.284 384.842 154.402 385.2868 155.4956
\c 387.0597 159.8629 388.6701 163.8047 390.7568 167.5556
\c 390.7151 167.4074 390.6694 167.2601 390.6319 167.1068
\c 390.6319 167.1068 391.564 168.9944 393.2648 170.4465
\c 394.0558 171.1187 395.0926 171.7797 396.0806 172.0376
\c 398.2779 172.6093 399.5086 171.1187 398.5348 169.4422
\c 398.5348 169.4422 402.7599 169.2036 403.1833 172.39
\c 403.4829 174.6685 400.6113 177.5462 396.3872 175.3113
\c 396.1912 175.2087 395.9861 175.0818 395.778 174.9427
\c 403.9581 185.0064 413.3232 188.9604 425.7315 187.7054
\c 439.1593 186.3427 446.4672 176.4658 448.83 167.6785
\c 451.333 158.3682 450.0292 144.7262 442.699 136.6669
\o
\s
\m 280.0285 76.0531
\c 281.0805 75.651 282.0999 75.2895 282.7031 75.1555
\c 284.3562 74.7889 287.1008 74.9727 287.2958 77.3599
\c 287.4847 79.6964 285.2954 81.1322 283.0697 80.1147
\c 283.0697 80.1147 284.5318 77.1142 281.4166 77.5427
\c 276.0908 78.2768 271.8667 81.585 266.1743 80.8499
\c 266.1743 80.8499 272.9176 80.4498 273.5197 77.7275
\c 273.8873 76.0653 272.7389 75.2113 271.3153 75.7078
\c 271.3153 75.7078 271.4097 73.0952 273.8132 72.8444
\c 276.3659 72.5763 277.6484 75.4205 276.5507 77.2107
\c 278.613 75.8713 283.3103 72.0849 283.7693 65.2075
\c 283.9571 62.3948 283.3113 59.9883 282.04 58.7698
\c 281.3567 58.1098 280.5413 57.8255 279.6244 57.927
\c 277.8494 58.12 277.1102 59.5009 277.1762 60.7092
\c 277.225 61.6231 277.7499 62.537 278.8141 62.537
\c 279.338 62.537 279.7401 62.3847 280.0417 62.0801
\c 280.6723 61.4302 280.6479 60.3031 280.6469 60.2929
\c 280.6398 60.0695 280.8154 59.8868 281.0378 59.8766
\c 281.2409 59.8969 281.446 60.0391 281.4541 60.2625
\c 281.4562 60.3234 281.4937 61.7348 280.6246 62.6385
\c 280.1686 63.1056 279.5594 63.3493 278.8141 63.3493
\c 277.4555 63.3493 276.4502 62.273 276.369 60.7499
\c 276.2817 59.1252 277.3428 57.3584 279.5381 57.1249
\c 279.6823 57.1045 279.8285 57.0944 279.9696 57.0944
\c 280.9535 57.0944 281.8562 57.4701 282.5985 58.1809
\c 284.0627 59.5923 284.7827 62.1714 284.5755 65.2684
\c 284.3541 68.5756 283.1956 71.2035 281.7953 73.2191
\c 288.3995 65.8574 288.299 56.211 285.464 50.545
\c 283.9449 47.4988 280.9596 44.3104 276.5964 42.371
\c 277.295 42.7264 278.0373 43.163 278.8374 43.691
\c 278.8374 43.691 275.1627 41.7516 273.1532 44.1175
\c 273.1532 44.1175 272.9074 44.3916 272.8526 44.808
\c 272.7734 45.3969 272.9927 46.2092 274.0711 46.3209
\c 274.0711 46.3209 272.3012 48.9508 270.0318 47.6105
\c 268.2234 46.5341 268.4894 43.2036 271.1457 41.8937
\c 272.2028 41.3759 273.2842 41.2845 274.4722 41.5688
\c 271.7336 40.6955 268.5544 40.2995 264.9284 40.6651
\c 253.9772 41.7617 247.4999 48.9813 248.0279 59.5212
\c 248.5021 69.0265 254.9855 71.8249 259.4959 72.6159
\c 259.8006 72.5987 260.1752 72.6007 260.3864 72.6139
\c 263.0651 72.9673 262.8671 70.379 262.8671 70.379
\c 263.716 72.3895 266.4363 72.5276 268.2386 71.4482
\c 268.2386 71.4482 267.7146 71.8138 266.8455 72.2209
\c 270.7934 70.7425 272.9511 67.1287 273.6761 63.6844
\c 274.3971 60.2625 273.6121 56.5359 271.6758 54.2005
\c 270.2379 52.4641 268.2284 51.5503 265.8737 51.6213
\c 261.8557 51.7026 260.2088 54.0989 259.5274 56.1399
\l 259.6736 56.1805
\c 259.6736 56.1805 258.9507 58.5464 259.3761 60.3132
\c 259.8006 62.0699 260.9074 62.009 261.1561 61.9785
\c 261.1561 61.9785 260.5063 60.3539 261.2059 58.9831
\c 261.9065 57.6123 263.718 57.3482 264.8289 58.3941
\c 265.8757 59.3892 266.2098 61.9074 264.4511 63.2478
\c 262.6904 64.5983 260.162 64.2226 258.9628 62.6385
\c 257.9485 61.2982 257.5727 58.6581 258.6176 55.8861
\l 258.7719 55.9267
\c 259.5325 53.642 261.3755 50.9106 265.8565 50.809
\c 268.4914 50.7582 270.6969 51.7533 272.2982 53.6826
\c 274.3869 56.2008 275.2368 60.1914 274.4661 63.857
\c 273.1836 69.9393 268.7392 73.7227 262.8671 73.7227
\c 260.4545 73.7227 254.2574 73.2374 250.4162 68.6467
\c 250.804 69.5474 251.2011 70.4267 251.5757 71.2543
\c 252.2642 72.7794 252.8602 74.0964 253.1517 75.0356
\c 253.6309 76.5709 253.4522 77.9529 252.646 78.9267
\c 251.991 79.7207 250.9848 80.1279 249.9653 80.0111
\c 248.958 79.8984 248.0695 79.4009 247.5273 78.6485
\c 247.1821 78.1672 247.0034 77.5843 246.9587 76.9416
\l 246.7952 76.9162
\c 246.6114 74.4051 248.0959 73.2729 249.2901 73.5643
\c 250.4842 73.8557 250.7451 75.2174 250.7451 75.2174
\c 250.1186 74.5127 248.8616 74.4213 248.3102 75.2174
\c 247.7538 76.0206 247.8979 77.0827 247.8979 77.0827
\l 247.7639 77.0644
\c 247.8187 77.4848 247.9548 77.8585 248.1833 78.1763
\c 248.5925 78.7449 249.2738 79.1206 250.0547 79.2069
\c 250.8071 79.2983 251.5422 78.9968 252.0235 78.4139
\c 252.649 77.6554 252.776 76.5425 252.381 75.2763
\c 252.1027 74.3848 251.5169 73.0871 250.8386 71.5873
\c 249.3286 68.2446 247.4481 64.0804 247.3334 60.9022
\c 247.2846 60.4757 247.243 60.0289 247.2207 59.5618
\c 246.6693 48.5548 253.4248 41.0002 264.8471 39.8528
\c 265.7986 39.7614 266.7185 39.7208 267.6111 39.7208
\c 274.6864 39.7208 279.9209 42.5741 283.2311 46.0468
\c 282.7681 45.3055 282.4239 44.4018 282.5193 43.3864
\c 282.6706 41.7922 283.9449 40.9494 285.1492 40.9088
\c 286.6165 40.8479 288.0655 42.2187 287.6634 45.0313
\c 287.6634 45.0313 286.5413 44.7064 285.662 44.9907
\c 284.742 45.2852 283.9632 46.4834 285.0192 47.976
\c 285.0192 47.976 284.8314 47.844 284.5603 47.6003
\c 285.2091 48.4533 285.7574 49.3265 286.187 50.1795
\c 289.4454 56.6984 289.2474 68.2527 280.0285 76.0531
\o
\s
\m 237.3753 17.0162
\c 235.1018 17.2295 233.9279 15.818 233.5888 14.4269
\c 233.2253 12.9241 233.7472 11.4721 234.8012 11.0456
\c 235.0063 10.9644 235.2449 11.0659 235.3272 11.2792
\c 235.4094 11.4822 235.3079 11.7158 235.1018 11.797
\c 234.4397 12.061 234.1128 13.1577 234.3747 14.234
\c 234.4996 14.7519 235.0845 16.4273 237.2991 16.2141
\c 239.4975 16.0008 239.9666 13.7568 240.059 13.0663
\c 240.1981 12.0407 239.9453 10.9339 239.402 10.1927
\c 238.5379 9.025 237.1265 8.2431 235.6247 8.1111
\c 234.4021 8.0096 232.548 8.2532 230.638 10.0607
\c 227.3481 13.178 228.3594 19.372 228.3696 19.443
\c 228.4072 19.6563 228.2599 19.8695 228.0396 19.9
\c 227.8264 19.9508 227.6111 19.7883 227.5745 19.5751
\c 227.5278 19.3009 226.4769 12.8937 230.0826 9.4819
\c 231.9418 7.7151 233.7767 7.2785 235.1353 7.2785
\c 235.3333 7.2785 235.5211 7.2886 235.6968 7.3089
\c 237.425 7.4612 239.0547 8.3649 240.0509 9.7154
\c 240.7251 10.6293 241.0277 11.929 240.8591 13.178
\c 240.6307 14.894 239.5939 16.803 237.3753 17.0162
\o
\s
\m 256.8183 115.6225
\c 264.3973 114.6102 267.3176 120.2498 267.802 123.3691
\c 268.1665 125.7187 267.5694 128.2248 266.2433 129.9093
\c 265.169 131.2751 263.6652 132.0711 261.8943 132.2204
\c 259.499 132.4184 258.1119 131.6437 257.324 130.8323
\l 257.2143 130.9471
\c 257.2143 130.9471 255.9572 129.7915 255.8049 127.5038
\c 255.6658 125.408 257.1046 124.5236 258.3617 124.5652
\c 259.7853 124.6109 260.4616 125.7472 260.5652 126.9372
\c 260.6728 128.1618 260.0138 129.1265 259.0654 129.0188
\c 258.4876 128.9528 258.117 128.5446 257.5971 128.4522
\c 257.0691 128.3608 257.2285 129.4016 257.9637 130.1662
\l 257.8794 130.2525
\c 258.5272 130.9237 259.7071 131.5858 261.8273 131.4152
\c 263.391 131.2852 264.6644 130.611 265.6077 129.4098
\c 266.7998 127.8948 267.3349 125.6274 267.0018 123.493
\c 266.5611 120.6437 263.8835 115.5058 256.9229 116.4237
\c 249.4891 117.4097 248.0553 123.9915 247.7842 126.7758
\c 247.3212 131.5076 249.3601 139.9131 259.9285 141.3967
\c 267.4638 142.4578 276.3192 139.3161 279.137 129.9256
\c 280.8398 124.2515 279.6203 116.8228 276.6777 111.1923
\c 276.8178 113.1378 276.1334 114.8732 274.6265 115.3504
\c 271.9103 116.2074 271.2036 111.4441 274.4803 111.8726
\c 274.4803 111.8726 274.4204 104.5718 266.9815 103.1198
\c 266.9815 103.1198 268.4569 103.2569 270.2765 103.9057
\c 270.2664 103.8814 270.2603 103.856 270.2562 103.8286
\c 268.6813 103.3087 266.8079 102.9279 264.4887 102.739
\c 253.4573 101.8516 248.3275 106.7986 248.2767 106.8484
\c 248.1193 107.0058 247.8634 107.0058 247.705 106.8464
\c 247.5486 106.689 247.5486 106.4331 247.706 106.2767
\c 247.903 106.0797 252.2774 101.8211 261.8151 101.8211
\c 262.6833 101.8211 263.5982 101.8566 264.5527 101.9358
\c 272.3449 102.5613 275.445 105.4228 278.4435 108.1877
\c 279.1207 108.8122 279.7818 109.4194 280.4854 109.9972
\l 280.7038 110.0063
\c 280.8337 110.115 285.4264 113.9065 288.0289 112.2554
\c 289.2829 111.4594 289.3408 110.0997 289.1591 109.2864
\c 288.9428 108.2984 288.2127 107.8476 288.2127 107.8476
\c 288.2127 107.8476 294.1061 106.1518 295.0078 110.7851
\c 295.3693 112.6423 294.3681 114.7097 292.3891 115.653
\c 290.3522 116.6258 287.2856 116.4166 283.9916 114.1664
\c 282.0278 112.8231 279.8041 110.6846 278.9705 109.9363
\l 279.1786 109.9444
\c 278.74 109.5575 278.3155 109.1686 277.8962 108.7827
\c 277.1214 108.0669 276.3568 107.3632 275.5242 106.7022
\c 281.05 111.8706 282.6148 119.0993 284.0089 125.5827
\c 284.7146 128.8584 285.3817 131.9544 286.5028 134.4035
\c 290.9177 144.0499 299.5934 141.2738 300.5702 140.9265
\c 304.9314 139.3699 307.0089 134.3081 305.4026 129.1518
\c 304.4826 126.198 302.6437 124.9613 301.2637 124.4434
\c 299.4756 123.7732 297.4194 123.9397 295.8973 124.877
\c 294.3417 125.8355 293.2776 127.381 292.98 129.1224
\c 292.7242 130.615 293.0542 132.063 293.8888 133.0947
\c 294.7712 134.1832 296.1075 134.7305 297.4489 134.5528
\c 298.4379 134.4218 299.2197 133.91 299.5406 133.185
\c 300.3093 131.4497 299.1243 130.7491 298.9872 130.675
\c 298.7902 130.5704 298.7151 130.3277 298.8166 130.1297
\c 298.9212 129.9337 299.1659 129.8576 299.3629 129.9591
\c 300.0625 130.3246 301.1561 131.535 300.2808 133.512
\c 299.8432 134.497 298.8247 135.1854 297.5545 135.354
\c 295.9288 135.5692 294.3184 134.9133 293.2603 133.6024
\c 292.2804 132.39 291.8885 130.7074 292.1829 128.9853
\c 292.5211 127.0164 293.7203 125.2689 295.4729 124.1875
\c 297.2021 123.1254 299.5304 122.9314 301.547 123.6879
\c 303.7373 124.5084 305.3792 126.3635 306.1743 128.9122
\c 307.9106 134.4888 305.6188 139.9812 300.8403 141.686
\c 299.7975 142.0607 290.4842 145.044 285.7686 134.7406
\c 284.609 132.2103 283.9348 129.0737 283.2199 125.7533
\c 281.9202 119.7106 280.4682 113.0089 275.7384 108.0557
\c 275.7912 108.1512 275.8389 108.2466 275.8887 108.3441
\c 279.9605 114.3218 281.9283 123.4341 279.9107 130.1591
\c 276.9731 139.9548 267.4324 143.2609 259.8168 142.1978
\c 248.6412 140.629 246.4896 131.7157 246.979 126.6976
\c 247.5933 120.4082 251.1797 116.3709 256.8183 115.6225
\o
\s
\m 92.2429 106.7458
\c 88.3854 110.9679 85.4468 110.2348 85.4468 110.2348
\c 84.404 107.1886 86.5922 104.4805 86.5922 104.4805
\c 86.184 104.7759 80.0245 109.192 74.6114 109.1331
\c 70.9386 109.0924 70.7538 106.9276 70.7538 106.9276
\c 70.7538 106.9276 68.7342 106.3762 67.8152 104.7252
\c 66.8973 103.0711 68.3666 102.3369 68.3666 102.3369
\c 67.4487 95.5408 75.5293 100.1335 75.5293 100.1335
\c 75.5293 100.1335 72.5907 99.9507 72.5907 102.8883
\c 72.5907 105.8269 74.6134 106.561 77.7338 106.1945
\c 80.1047 105.9162 88.3874 103.4397 98.3963 98.2042
\c 107.5533 93.4166 111.7713 91.5005 111.7713 91.5005
\c 102.4082 96.7126 96.0994 102.5217 92.2429 106.7458
\o
\s
\m 214.5174 37.7102
\c 215.4049 37.7102 216.3776 37.9032 217.4184 38.3601
\c 221.3359 40.0761 223.3565 44.4221 223.5962 51.6315
\c 223.7637 56.6578 222.66 61.9684 220.3225 67.4962
\c 220.8728 67.8709 221.2353 68.5015 221.2353 69.2174
\c 221.2353 70.3658 220.3042 71.2989 219.1538 71.2989
\c 218.9558 71.2989 218.7659 71.2614 218.5841 71.2106
\c 217.2915 73.7237 215.7613 76.2795 213.9762 78.8739
\c 210.2456 84.2941 207.7507 89.5733 206.4896 94.6838
\c 207.1811 92.9678 208.1538 91.271 209.5125 89.8068
\l 209.4089 89.688
\c 211.1523 87.5526 213.8736 84.7511 217.0407 84.7978
\c 220.3469 84.8486 220.621 88.1953 220.621 88.1953
\c 220.8058 89.821 220.1641 91.4792 218.9476 92.0976
\c 217.3636 92.9718 215.8466 92.4205 215.8466 92.4205
\c 215.8466 92.4205 216.3228 90.9095 215.9867 89.6657
\c 215.6628 88.4705 214.5164 87.3373 212.8745 88.2877
\c 212.2216 88.6665 210.9472 89.5733 210.1207 90.5034
\l 210.0455 90.4181
\c 205.7717 95.0768 205.5645 102.2679 205.5879 104.1332
\c 205.6905 105.7893 205.9291 107.4272 206.321 109.0366
\c 207.1333 112.3742 208.7438 114.728 211.1066 116.0348
\c 213.5913 117.4086 216.3198 117.2848 218.0449 116.709
\c 219.7468 116.1424 221.2922 114.6274 222.1776 112.6596
\c 223.2438 110.2896 223.2611 107.5399 222.2264 105.1131
\c 220.9998 102.2374 218.2734 100.7092 215.2739 101.222
\c 212.4764 101.6972 210.4923 104.1718 210.5573 107.1043
\c 210.5939 108.7848 211.1036 110.0916 212.0743 110.9902
\c 212.5272 111.4086 213.0369 111.6685 213.5314 111.831
\l 213.3111 111.6228
\c 215.2637 112.3245 215.9583 111.0613 215.7115 110.2581
\c 215.4353 109.3636 214.3702 109.5362 213.9884 109.5474
\c 213.2542 109.5646 212.8663 108.7431 212.91 107.8699
\c 213.0014 106.0655 214.2412 104.7739 216.0791 104.8399
\c 217.7048 104.8998 219.4208 106.1945 219.2919 108.996
\c 219.2045 110.9242 218.2531 112.0605 217.1798 112.5997
\c 216.1075 113.1399 214.8048 113.0241 214.8048 113.0241
\l 214.6423 112.8738
\c 213.7457 112.8048 212.5343 112.5164 211.525 111.5812
\c 210.3877 110.5313 209.7897 109.0315 209.748 107.1215
\c 209.6759 103.7869 211.9423 100.9692 215.1378 100.4229
\c 218.5171 99.8502 221.5918 101.5632 222.9697 104.7963
\c 223.6205 106.3224 223.8744 107.9674 223.7596 109.5819
\c 223.7627 109.6073 223.7728 109.6316 223.7708 109.657
\c 223.5302 114.6833 220.6586 119.1907 215.4597 122.6908
\c 213.7223 123.8616 211.7951 125.2171 210.6781 126.3991
\c 208.364 128.8482 208.2716 130.8608 208.2178 132.065
\c 208.1731 133.0216 208.4737 135.2362 209.9267 136.7613
\c 210.8335 137.7158 212.0236 138.2012 213.4624 138.2052
\c 213.4705 138.2052 213.4766 138.2052 213.4857 138.2052
\c 215.087 138.2052 216.3187 137.6376 217.1473 136.5156
\c 218.2663 134.9996 218.3282 132.8723 217.9089 131.5381
\c 217.4164 129.9571 216.1157 129.2574 215.0637 129.1305
\c 214.029 129.0097 213.0999 129.3996 212.6419 130.1581
\c 212.1738 130.9308 212.1048 132.0346 212.4714 132.8449
\c 212.6267 133.1881 212.9252 133.6156 213.4685 133.7131
\c 214.6139 133.9131 215.1134 133.1993 215.1388 133.1617
\c 215.2556 132.9738 215.5034 132.916 215.6922 133.0327
\c 215.8821 133.1505 215.94 133.3983 215.8232 133.5882
\c 215.7928 133.6389 215.0454 134.8117 213.3263 134.5091
\c 212.6328 134.3853 212.0672 133.9131 211.7362 133.1779
\c 211.2579 132.1239 211.3442 130.743 211.9494 129.7387
\c 212.5749 128.7061 213.8026 128.1649 215.1591 128.3283
\c 216.4629 128.4857 218.0723 129.3488 218.6816 131.2974
\c 219.173 132.8703 219.0918 135.2443 217.7962 136.9959
\c 216.8224 138.3169 215.3328 139.0145 213.4847 139.0145
\c 213.4756 139.0145 213.4685 139.0145 213.4604 139.0145
\c 211.791 139.0084 210.407 138.4378 209.3408 137.3188
\c 207.9162 135.8221 207.3415 133.5262 207.4095 132.0254
\c 207.4654 130.7978 207.569 128.5111 210.0912 125.8436
\c 211.262 124.6048 213.2349 123.2168 215.0078 122.0227
\c 217.8429 120.1127 219.9519 117.8991 221.2871 115.4702
\c 220.4281 116.4054 219.4086 117.1061 218.3008 117.4746
\c 218.2115 117.5051 218.1109 117.5274 218.0165 117.5538
\c 218.2307 117.5406 218.4359 117.5224 218.6268 117.501
\c 218.6268 117.501 217.7769 117.9194 215.4506 118.1336
\c 213.8472 118.2799 211.2224 118.2464 209.6851 118.6495
\c 209.0626 118.8119 208.6859 119.016 208.5153 119.4181
\c 208.033 120.5513 209.2484 121.8043 209.2484 121.8043
\c 209.2484 121.8043 205.5767 122.1729 205.7605 119.0516
\c 205.8996 116.6674 209.0657 117.3975 210.535 117.3975
\c 210.9706 117.3975 211.656 117.431 212.4612 117.4706
\c 211.8743 117.2898 211.2894 117.0593 210.7167 116.7415
\c 208.1467 115.321 206.4033 112.7926 205.5361 109.2285
\c 205.1787 107.7612 204.9523 106.2727 204.8284 104.7678
\c 204.8101 104.7282 204.7959 104.6876 204.7938 104.6409
\c 204.7928 104.6277 204.7847 104.4622 204.7806 104.1829
\c 204.6822 102.6273 204.7106 101.0514 204.8588 99.4572
\c 204.7786 99.8329 204.737 100.0421 204.737 100.0421
\c 204.737 100.0421 204.9198 93.1089 208.0432 83.7418
\c 209.7064 78.748 211.984 74.2213 210.7492 71.9874
\c 209.5734 69.8611 207.0775 71.6188 207.0775 71.6188
\c 206.7262 68.0334 208.5336 66.1721 210.3877 66.0503
\c 212.4257 65.9183 214.5204 67.8862 213.8716 71.9874
\c 213.5517 74.0091 212.7699 75.6622 209.6475 83.3752
\c 209.0758 84.7876 208.5498 86.2427 208.0685 87.6755
\c 209.415 84.6363 211.1523 81.5485 213.3091 78.417
\c 215.0749 75.85 216.5898 73.3237 217.8662 70.839
\c 217.3869 70.4582 217.0722 69.8774 217.0722 69.2174
\c 217.0722 68.0669 218.0043 67.1348 219.1538 67.1348
\c 219.301 67.1348 219.4421 67.152 219.5792 67.1794
\c 221.87 61.7653 222.9524 56.5664 222.7889 51.662
\c 222.5605 44.7876 220.6972 40.6752 217.0955 39.1014
\c 214.0584 37.7712 211.7179 38.949 210.537 40.5026
\c 209.6424 41.6805 209.2962 43.4372 209.2718 44.6759
\c 209.218 47.2754 210.4812 50.1185 213.3812 50.1998
\c 214.4392 50.2302 215.345 49.8951 216.0629 49.1945
\c 217.0965 48.1994 217.4621 46.7271 217.4621 45.7726
\c 217.4621 44.1581 216.5797 43.1325 215.7592 42.8584
\c 215.2739 42.6959 214.7977 42.767 214.3681 43.0615
\l 214.4372 43.1833
\c 213.8158 43.5996 213.833 44.2698 214.2757 44.5947
\c 214.7479 44.94 215.5653 45.0313 215.5714 45.6812
\c 215.5795 46.8083 213.8939 47.1942 213.0247 46.5748
\c 212.0032 45.8538 211.8306 43.691 213.9325 42.2085
\l 213.9995 42.3405
\c 214.6159 41.9547 215.3216 41.8531 216.0151 42.0867
\c 217.3433 42.5334 218.2703 44.0464 218.2703 45.7726
\c 218.2703 46.9403 217.8378 48.6056 216.6274 49.7733
\c 215.7562 50.6262 214.624 51.0426 213.3558 51.0121
\c 209.9085 50.9106 208.4016 47.6511 208.4635 44.6658
\c 208.4991 42.8787 209.0342 41.1423 209.8942 40.0152
\c 210.8497 38.7561 212.4531 37.7102 214.5174 37.7102
\o
\s
\m 163.025 81.0733
\c 166.1941 81.0733 169.4891 81.2235 172.907 81.5485
\c 185.6564 82.7629 193.2619 87.4114 197.7479 91.998
\c 196.4969 90.4597 195.8187 88.6543 195.7374 86.9789
\c 195.6257 84.6739 196.565 82.6888 198.4465 82.7548
\c 199.4213 82.7883 200.1859 83.4026 200.4926 84.1154
\c 201.0023 85.2903 200.6327 86.788 200.6327 86.788
\c 197.8373 86.6011 197.2727 88.6584 197.6647 90.4303
\c 198.0465 92.1504 199.5178 93.6897 199.5178 93.6897
\c 199.2233 93.4744 198.9461 93.244 198.6852 93.0063
\c 202.2523 97.0335 203.4972 100.7996 203.8059 101.9145
\c 203.8109 101.9318 203.818 101.946 203.8191 101.949
\c 203.8221 101.9592 203.8201 101.9683 203.8221 101.9775
\c 203.8678 102.144 203.8901 102.2455 203.8932 102.2557
\c 203.9379 102.475 203.7957 102.6903 203.5764 102.734
\c 203.3611 102.7797 203.1448 102.6375 203.1012 102.4182
\c 203.0991 102.407 203.0809 102.3258 203.0443 102.1867
\c 202.7468 101.4373 197.5895 89.2788 179.1741 92.0427
\c 174.4646 92.7505 170.1999 93.7679 166.2337 95.025
\c 166.0144 95.1357 165.794 95.2453 165.5707 95.3337
\c 162.2878 96.6446 161.6055 100.0716 161.6055 100.0716
\c 159.8884 99.4115 158.1318 98.4581 155.5861 99.378
\c 155.3759 99.4532 155.1698 99.51 154.9718 99.5557
\c 150.1842 101.8932 145.7306 104.584 141.2902 107.483
\l 142.2254 109.26
\c 142.7636 110.1211 142.5016 111.2553 141.6415 111.7934
\c 140.7815 112.3296 139.6473 112.0686 139.1101 111.2075
\l 138.2196 109.5138
\c 137.9678 109.6844 137.717 109.8499 137.4652 110.0195
\c 136.4772 110.6836 135.5156 111.371 134.5652 112.0808
\c 135.7501 113.806 137.4652 115.3961 139.9458 116.2826
\l 141.1653 116.7182
\l 139.9153 117.0522
\c 139.8625 117.0685 137.5433 117.698 134.5245 118.7723
\c 136.7554 118.683 138.179 119.5491 138.4359 120.7036
\c 138.8096 122.3953 137.7292 124.8049 133.6878 123.826
\c 131.0478 123.1863 128.3173 121.4094 125.3493 123.0675
\l 125.3188 122.9274
\c 124.3065 123.5397 123.3865 124.1875 122.63 124.8628
\c 120.4317 126.8266 119.4894 128.964 119.9798 130.877
\c 120.3718 132.4001 121.5354 133.3211 122.4544 133.5333
\c 123.5683 133.7953 124.7147 133.5628 125.5168 132.9251
\c 125.7463 132.7433 125.9261 132.525 126.0804 132.2976
\l 125.9311 132.2895
\c 126.4673 131.6152 126.5434 130.3917 126.0692 130.4841
\c 125.594 130.5754 125.4214 131.0263 124.7045 131.2182
\c 123.9105 131.4314 122.9631 130.3196 123.5124 128.769
\c 124.0912 127.1403 126.6866 127.0428 127.4014 129.0747
\c 127.9985 130.7745 127.1405 132.3555 127.1405 132.3555
\l 127.0044 132.3483
\c 126.778 132.8073 126.447 133.2175 126.0205 133.5577
\c 125.0112 134.3578 123.6485 134.6371 122.2716 134.3213
\c 120.8683 133.9974 119.6041 132.6641 119.1969 131.0781
\c 118.869 129.7915 118.805 127.1962 122.0929 124.2596
\c 122.9479 123.497 123.9917 122.7741 125.1361 122.0937
\l 125.1076 121.9668
\c 126.4642 121.1677 127.8726 120.5097 129.2414 119.9959
\c 132.9466 118.3367 136.7432 117.1345 138.5841 116.5923
\c 136.5066 115.6063 135.0109 114.135 133.9275 112.5621
\c 131.0681 114.7381 128.2849 117.1243 125.2041 119.7725
\c 119.7849 124.4282 113.4548 129.8636 104.637 135.6911
\l 101.7928 140.9062
\l 94.7154 141.75
\c 93.3853 142.5024 92.0246 143.2569 90.5959 144.0184
\c 89.7755 144.454 88.9621 144.8714 88.1569 145.2694
\c 90.4853 161.4824 100.7764 173.053 110.2228 177.271
\c 116.8432 180.2259 120.2794 178.7901 121.7375 177.6731
\c 123.1154 176.6181 123.8526 174.9701 123.617 173.4775
\c 123.3723 171.928 122.4107 171.2172 121.6461 170.8912
\c 120.4124 170.3693 118.802 170.4861 117.819 171.1735
\c 117.1113 171.67 116.8524 172.6875 117.1905 173.6531
\c 117.5571 174.701 118.4455 175.2778 119.5828 175.2158
\c 119.8021 175.1945 119.9971 175.3712 120.0113 175.5936
\c 120.0255 175.8149 119.8559 176.0079 119.6326 176.0231
\c 117.8597 176.1267 116.8077 175.0097 116.4279 173.9192
\c 115.971 172.6164 116.3528 171.2141 117.356 170.5125
\c 118.5694 169.6616 120.4652 169.5103 121.9619 170.1479
\c 123.3073 170.7206 124.1785 171.8569 124.4141 173.3505
\c 124.6974 175.1326 123.8384 177.0822 122.229 178.3149
\c 120.6266 179.5415 116.896 181.1347 109.8928 178.0072
\c 100.2921 173.7232 89.8425 162.0196 87.3974 145.636
\c 87.1517 145.7538 86.9049 145.8726 86.6622 145.9873
\c 87.4268 156.1262 90.9564 161.8439 90.9564 161.8439
\l 89.2495 162.5273
\c 89.6902 163.6564 90.1492 164.7216 90.6091 165.7238
\c 90.6843 165.7167 90.7574 165.7005 90.8335 165.7005
\c 92.1871 165.7005 93.2827 166.7971 93.2827 168.1486
\c 93.2827 168.7751 93.041 169.3397 92.6552 169.7722
\c 93.433 171.1776 94.1184 172.2894 94.5906 173.0155
\l 96.6498 171.7614
\c 96.6498 171.7614 100.5084 181.1895 110.6421 183.4945
\c 112.7562 183.9748 119.793 185.3527 127.568 182.1084
\c 128.2524 181.8221 129.3124 181.2849 130.5462 180.7427
\c 144.8969 171.3949 141.5694 156.0683 140.7074 152.951
\c 137.4987 141.354 127.7985 136.7217 119.6346 137.269
\c 115.38 137.5554 111.6078 139.3496 109.0154 142.3207
\c 106.2657 145.4715 104.9883 149.6722 105.3183 154.469
\c 105.6037 158.6048 107.3654 162.1374 110.2817 164.418
\c 112.0505 165.8 114.1494 166.659 116.3355 166.9423
\l 116.3274 166.8012
\c 119.5188 167.055 120.5353 164.5348 120.1809 163.164
\c 119.6102 160.9473 117.6688 161.5931 117.6688 161.5931
\c 117.0636 158.3326 120.5881 156.4673 122.5935 158.2159
\c 124.9949 160.3097 124.2364 164.4657 121.4796 166.4965
\c 125.0975 165.2445 128.0005 161.7566 128.7611 157.5477
\c 129.4495 153.7318 128.7956 149.9433 127.0511 147.6577
\c 125.8793 146.1224 124.2588 145.2532 122.2371 145.0734
\c 119.991 144.8765 118.1947 145.7568 117.4352 147.4312
\c 116.7752 148.8883 116.9966 150.8003 117.619 151.6736
\c 118.3836 152.7479 119.6742 152.9033 120.6175 152.5773
\c 121.44 152.292 122.297 151.5426 122.2361 150.2916
\c 122.2086 149.72 122.037 149.2925 121.7253 149.0203
\c 121.2491 148.605 120.5769 148.6538 120.5627 148.6548
\c 120.3505 148.6649 120.1464 148.5126 120.124 148.2913
\c 120.1027 148.0689 120.2652 147.8729 120.4865 147.8496
\c 120.5281 147.8475 121.504 147.7622 122.2482 148.403
\c 122.7367 148.8274 123.0057 149.4509 123.0453 150.2541
\c 123.1113 151.6513 122.2625 152.8637 120.8825 153.3409
\c 119.6569 153.7664 117.9683 153.5602 116.96 152.1437
\c 116.101 150.9364 115.9852 148.6731 116.7001 147.0961
\c 117.6078 145.0958 119.7006 144.0398 122.3092 144.2692
\c 124.5654 144.4683 126.3779 145.4441 127.6949 147.1692
\c 129.5998 149.6641 130.2943 153.5988 129.5561 157.6909
\c 129.3612 158.7713 129.0261 159.803 128.5864 160.7706
\c 129.6557 159.6344 131.0427 158.5256 132.708 157.9864
\c 136.8711 156.6389 139.8514 161.125 137.7292 164.1093
\c 136.072 166.4387 132.8308 165.4547 132.8308 165.4547
\c 133.9326 164.7216 133.8107 162.8847 132.4643 162.3953
\c 131.1168 161.9049 129.9329 162.773 126.8318 164.9653
\c 122.0888 168.3161 118.1409 167.9506 118.1409 167.9506
\c 118.3318 167.9161 118.5085 167.8704 118.6933 167.8308
\c 115.5039 168.0115 112.3247 167.0398 109.7841 165.0547
\c 106.6851 162.6309 104.8127 158.8901 104.5121 154.5249
\c 104.1669 149.5077 105.5133 145.1039 108.4062 141.7886
\c 111.1417 138.6561 115.1099 136.7633 119.5808 136.4638
\c 120.0286 136.4323 120.4804 136.4171 120.9363 136.4171
\c 129.1276 136.4171 138.3313 141.3347 141.4862 152.7367
\c 143.8318 161.2205 142.6509 172.1473 133.4045 179.6623
\c 134.1549 179.4328 134.9134 179.2541 135.6496 179.1688
\c 138.8157 178.8013 141.3207 179.4186 141.4628 181.1286
\c 141.6405 183.2284 138.9791 182.6436 137.6073 181.8617
\c 134.4849 180.0868 131.1808 181.9247 129.6536 182.5684
\c 126.4216 184.1616 122.365 185.2867 117.2565 185.5354
\c 115.8877 185.6025 103.5404 186.2706 92.4257 174.3314
\l 93.6483 173.5881
\c 93.1791 172.8621 92.511 171.7797 91.7535 170.417
\c 91.4692 170.5308 91.1595 170.5988 90.8335 170.5988
\c 89.482 170.5988 88.3854 169.5011 88.3854 168.1486
\c 88.3854 167.2672 88.8576 166.5006 89.5562 166.0701
\c 89.1073 165.0841 88.6565 164.0413 88.227 162.9345
\l 86.3657 163.6798
\c 85.6022 159.541 85.1269 155.8165 84.864 152.4788
\c 84.864 152.4788 84.6507 150.2358 84.668 146.8981
\c 81.7162 148.204 78.8741 149.2559 76.1467 150.0835
\c 74.0641 157.433 73.2538 163.4219 73.1776 166.6285
\c 73.0101 173.7709 75.5252 177.9706 80.0773 178.1514
\c 82.1995 178.2428 84.0141 177.5503 85.2092 176.2181
\c 86.3261 174.9701 86.7912 173.2784 86.516 171.4538
\c 86.0662 168.4573 83.8881 167.0946 82.0726 167.3261
\c 80.9607 167.4693 79.9392 168.3608 79.5889 169.493
\c 79.2609 170.549 79.2853 171.4406 79.659 172.1442
\c 80.1586 173.0825 81.1354 173.3891 81.1547 173.3932
\c 81.3669 173.4572 81.4898 173.6816 81.4268 173.8948
\c 81.3649 174.1101 81.1435 174.2309 80.9252 174.17
\c 80.8724 174.1537 79.6194 173.777 78.9533 172.5352
\c 78.4669 171.6325 78.4212 170.5277 78.8162 169.2544
\c 79.2579 167.8287 80.5535 166.7067 81.969 166.5239
\c 84.1654 166.2407 86.7902 167.8298 87.3162 171.3339
\c 87.6269 173.4013 87.0918 175.3255 85.8103 176.7572
\c 84.4527 178.2712 82.428 179.0531 80.0458 178.9607
\c 74.9881 178.7586 72.1906 174.2563 72.3714 166.6092
\c 72.4455 163.4381 73.2304 157.5711 75.2359 150.3607
\c 72.6587 151.1009 70.1862 151.6381 67.8112 152.0067
\c 67.275 153.3003 66.7602 154.5635 66.2596 155.7982
\c 65.3478 158.0473 64.4796 160.1817 63.5668 162.2399
\l 63.9293 161.7657
\c 63.9293 161.7657 63.6663 162.3902 63.3028 163.2208
\c 62.8448 164.2687 62.33 165.4232 62.3067 166.5047
\c 62.2853 167.6521 62.7463 168.6025 64.0044 168.7314
\c 64.6137 168.7944 65.3935 168.8208 65.9804 169.2371
\c 66.6739 169.7265 67.1512 170.6353 67.1268 171.8528
\c 67.071 174.6076 63.5079 175.7012 61.6172 173.8735
\c 60.2708 172.5707 60.0799 170.6475 60.3286 168.9873
\c 60.3489 168.8503 60.3753 168.7142 60.4017 168.5791
\c 59.6321 169.9195 58.7954 171.2395 57.8612 172.5463
\c 49.0942 184.8226 38.6547 189.8926 24.9833 188.5096
\c 11.1463 187.1053 3.6181 176.9359 1.1872 167.8876
\c -1.3727 158.3651 -0.0252 144.3972 7.503 136.1236
\c 11.521 131.7046 16.9077 129.3722 23.2845 129.2199
\c 21.7817 125.2192 20.9968 120.9859 21.1298 116.8339
\c 21.4984 105.1953 27.8498 98.1565 33.6701 95.4514
\c 40.0327 92.4946 51.8581 92.9799 56.598 101.5916
\c 57.2448 102.7665 57.7454 103.9992 58.109 105.2603
\c 58.1354 105.2979 58.1557 105.3415 58.1679 105.3872
\c 59.3214 109.8063 59.3315 113.1378 59.3386 116.0785
\c 59.3447 118.1489 59.3498 119.938 59.761 121.715
\c 60.2992 124.0464 61.3116 125.6497 62.6854 126.3534
\c 63.6145 126.8296 64.6797 126.859 65.687 126.4387
\c 67.0537 125.865 67.6132 124.5226 67.6792 123.4584
\c 67.7503 122.3395 67.338 121.384 66.6059 120.9616
\c 66.1205 120.6813 65.6697 120.6031 65.2615 120.7209
\c 64.6492 120.9047 64.3029 121.4754 64.1831 121.714
\c 63.9404 122.1912 63.9922 122.8675 63.9943 122.8736
\c 64.0125 123.0949 63.847 123.2909 63.6247 123.3092
\c 63.4135 123.3254 63.2073 123.165 63.188 122.9426
\c 63.186 122.9071 63.1129 122.0359 63.4632 121.3464
\c 63.8176 120.6488 64.3882 120.1381 65.033 119.9482
\c 65.6585 119.7593 66.3246 119.8649 67.009 120.2619
\c 68.0092 120.8387 68.5748 122.0826 68.4854 123.5102
\c 68.3808 125.1755 67.4294 126.5839 65.9987 127.183
\c 64.7711 127.6988 63.4642 127.6592 62.3158 127.0723
\c 61.2049 126.5047 59.7235 125.144 58.9731 121.8978
\c 58.5415 120.0304 58.5364 118.1996 58.5314 116.0805
\c 58.5283 115.194 58.5232 114.2649 58.4877 113.2861
\c 58.3669 113.8974 58.2176 114.5036 58.0287 115.0966
\c 56.8387 118.8343 54.4423 121.7363 51.2793 123.2716
\c 44.8376 126.395 39.5432 123.759 37.3449 119.9888
\c 36.1772 117.9844 35.4065 114.4436 36.4747 111.4076
\c 37.1895 109.3717 38.6415 107.8821 40.6724 107.1033
\c 43.1002 106.1701 45.4905 106.4788 47.0664 107.9318
\c 48.3316 109.0975 48.8291 110.7973 48.3681 112.3692
\c 48.1102 113.2445 47.6736 113.8598 47.0867 114.2284
\l 47.2248 114.3218
\c 47.2248 114.3218 45.8367 115.4337 44.0953 114.6731
\c 42.4219 113.9451 42.8088 111.8412 43.9867 111.2451
\c 45.1666 110.6491 46.248 111.2593 46.6937 112.0717
\c 46.6937 112.0717 45.7027 111.4279 45.0742 112.0869
\c 44.4466 112.7428 44.9056 113.8923 46.1769 113.6171
\l 46.3231 113.7156
\c 46.3942 113.6943 46.4622 113.6689 46.5313 113.6344
\c 47.0146 113.3927 47.371 112.8911 47.5924 112.1417
\c 47.9671 110.8664 47.5558 109.4803 46.5211 108.5248
\c 45.1747 107.2871 43.0972 107.0362 40.9628 107.8567
\c 39.133 108.5604 37.881 109.8449 37.2372 111.6736
\c 36.2533 114.4701 36.9661 117.7326 38.0445 119.5826
\c 40.0591 123.0401 44.9513 125.4426 50.9249 122.5436
\c 53.8879 121.1078 56.137 118.3753 57.2591 114.8508
\c 58.5882 110.6704 58.0917 105.9792 55.8913 101.9815
\c 51.3839 93.7933 40.0915 93.3567 34.0103 96.1846
\c 28.4083 98.7871 22.2945 105.5852 21.9371 116.8603
\c 21.8051 121.0012 22.6022 125.2293 24.1334 129.2087
\c 25.7976 129.2199 27.5259 129.3681 29.314 129.6717
\c 40.8318 131.6254 46.3373 141.7592 47.9011 150.1982
\c 53.3122 151.7234 59.757 152.3742 67.2405 151.2766
\c 67.7797 149.9829 68.3473 148.6538 68.9535 147.284
\c 63.0002 147.2617 57.911 145.7223 55.5725 142.4374
\c 50.7361 135.6423 56.4305 131.0344 59.7834 132.9617
\c 62.8448 134.7244 61.3867 138.1494 61.3867 138.1494
\c 60.0565 137.0477 59.1965 137.332 58.7903 137.93
\c 58.4298 138.4581 58.4481 139.2541 58.4481 139.2541
\c 58.4481 143.5006 62.3432 145.4867 69.6958 145.638
\c 72.2231 140.1111 75.4704 133.8999 80.3342 126.5422
\c 93.1761 107.1124 111.0869 95.948 114.5839 93.8857
\c 114.5139 93.6521 114.4641 93.4105 114.4641 93.1546
\c 114.4641 91.734 115.6166 90.5836 117.0372 90.5836
\c 118.0536 90.5836 118.9238 91.1796 119.3421 92.0356
\c 120.7485 91.2507 122.2675 90.4577 123.9003 89.6778
\l 121.5669 85.3796
\l 124.8721 83.6646
\l 127.2491 88.1689
\c 136.333 84.3033 148.3168 81.0733 163.025 81.0733
\o 
\m 200.9627 97.4579
\c 200.9424 97.4681 200.9211 97.4792 200.9008 97.4863
\c 200.9759 97.5696 201.048 97.6539 201.1211 97.7361
\c 201.0683 97.6427 201.0196 97.5513 200.9627 97.4579
\o 
\m 87.2786 144.7962
\c 87.2095 144.2682 87.1456 143.7372 87.0948 143.199
\c 86.908 143.2853 86.7211 143.3706 86.5333 143.4549
\c 86.5475 144.0215 86.5698 144.5779 86.6013 145.1212
\c 86.8257 145.0115 87.0522 144.9059 87.2786 144.7962
\o 
\m 84.9929 140.4442
\c 85.5758 134.5599 87.1517 127.8887 90.0405 121.5617
\l 89.8303 122.377
\c 90.6325 120.3716 91.5748 118.4708 92.6369 116.6654
\c 85.3727 126.1909 80.6388 136.3592 77.6606 145.1851
\c 80.2763 144.7993 82.6737 144.1647 84.7675 143.4549
\c 84.8193 142.4902 84.8904 141.483 84.9929 140.4442
\o 
\m 86.9902 134.9031
\c 86.6237 137.7432 86.4876 140.3873 86.5201 142.8203
\c 86.6988 142.7512 86.8745 142.6832 87.0451 142.6141
\c 86.9679 141.6942 86.9059 140.7641 86.8785 139.8157
\c 86.8328 138.1179 86.8755 136.4861 86.9902 134.9031
\o 
\m 84.6781 146.0117
\c 84.6863 145.438 84.7056 144.8409 84.7299 144.2205
\c 82.3143 145.175 79.7829 145.9101 77.2565 146.4239
\c 76.957 147.351 76.6716 148.2649 76.4086 149.1564
\c 79.0578 148.3319 81.8137 147.2881 84.6781 146.0117
\o 
\m 29.179 130.4688
\c 27.5563 130.1937 25.9835 130.0444 24.4654 130.018
\c 27.14 136.4841 31.7591 142.2141 37.5388 145.704
\c 40.2144 147.3185 43.3794 148.8213 47.0288 149.9383
\c 45.4184 141.8434 40.1027 132.3209 29.179 130.4688
\o 
\m 48.0513 151.0765
\c 48.2564 152.4037 48.3671 153.677 48.3834 154.8589
\c 48.4199 157.3081 48.094 162.0633 45.5128 166.397
\c 42.298 171.797 36.2127 174.7488 29.2226 174.306
\c 20.1002 173.7232 13.499 166.3615 13.1731 156.4085
\c 13.0319 152.1173 14.4454 148.0923 17.0529 145.3669
\c 19.0056 143.3249 21.5096 142.1846 24.1019 142.1562
\c 27.9838 142.1206 30.8777 143.8519 32.1947 147.0586
\c 33.0365 149.1117 33.1157 151.4979 32.7034 153.544
\l 32.7999 153.8852
\c 31.7276 159.1186 27.0131 160.3127 24.5649 158.8434
\c 22.1158 157.3741 21.7187 154.0375 22.79 152.294
\c 23.1931 151.636 23.7739 151.1222 24.5345 150.9161
\c 25.5976 150.6257 26.9004 150.91 27.5959 152.0188
\c 28.789 153.9156 27.8102 155.9667 27.8102 155.9667
\c 27.8102 155.9667 29.4937 157.5274 30.8716 155.5687
\c 32.2099 153.6648 32.0048 151.0684 32.0048 151.0684
\l 32.146 151.57
\c 32.1957 150.1647 31.9916 148.6924 31.4474 147.3662
\c 30.6097 145.3293 28.6845 142.8954 24.1111 142.9634
\c 21.737 142.9908 19.4381 144.0428 17.6368 145.9244
\c 15.1795 148.4944 13.8473 152.3042 13.9813 156.3831
\c 14.2971 166.0558 20.4434 172.9352 29.2744 173.5008
\c 35.9446 173.9324 41.7629 171.1187 44.8193 165.9838
\c 47.2979 161.8196 47.6106 157.235 47.5761 154.8701
\c 47.5578 153.6151 47.4319 152.2524 47.1933 150.8339
\c 46.712 150.6917 46.2378 150.5424 45.7728 150.3871
\c 43.2241 149.984 42.2858 151.5589 42.2858 151.5589
\c 42.2858 151.5589 42.7174 151.8381 42.9621 152.4473
\c 43.2545 153.1693 43.3246 154.3238 42.2858 155.0488
\c 39.9626 156.6714 37.3276 152.294 40.8176 150.2734
\c 41.7182 149.7514 42.5519 149.527 43.2962 149.4763
\c 41.0156 148.5563 38.9533 147.5003 37.1215 146.3945
\c 31.1103 142.7664 26.3196 136.7715 23.5952 130.0251
\c 17.3149 130.1114 12.0236 132.3555 8.0991 136.6669
\c 0.7678 144.7262 -0.5349 158.3682 1.967 167.6785
\c 4.3299 176.4658 11.6388 186.3427 25.0655 187.7054
\c 37.4738 188.9584 46.841 185.0064 55.0201 174.9427
\c 54.8109 175.0818 54.6058 175.2087 54.4098 175.3113
\c 50.1867 177.5462 47.3142 174.6685 47.6157 172.39
\c 48.0381 169.2036 52.2633 169.4422 52.2633 169.4422
\c 51.2885 171.1187 52.5191 172.6093 54.7165 172.0376
\c 55.7055 171.7797 56.7422 171.1187 57.5322 170.4465
\c 59.234 168.9944 60.1652 167.1068 60.1652 167.1068
\c 60.1276 167.2601 60.0819 167.4074 60.0403 167.5556
\c 62.1279 163.8047 63.7384 159.8629 65.5113 155.4956
\c 65.955 154.402 66.4089 153.284 66.879 152.1458
\c 59.6402 153.1429 53.367 152.5286 48.0513 151.0765
\o 
\m 75.4978 149.4326
\c 75.7628 148.5106 76.0492 147.5663 76.3558 146.6027
\c 74.1443 147.0068 71.948 147.2342 69.841 147.2779
\c 69.2541 148.5959 68.7017 149.8763 68.1788 151.1243
\c 70.5193 150.7394 72.9573 150.184 75.4978 149.4326
\o 
\m 114.9292 94.6219
\c 111.3539 96.7339 93.697 107.7907 81.0084 126.988
\c 76.2706 134.1558 73.0751 140.2299 70.5822 145.6461
\c 71.8891 145.6482 73.2863 145.6025 74.7941 145.4989
\c 75.4674 145.4512 76.1304 145.3862 76.7783 145.305
\c 80.7983 133.2419 88.0787 118.6403 100.5713 106.5113
\c 103.452 103.5747 106.5937 100.889 109.8075 98.3464
\c 111.1265 97.3056 112.8496 96.0343 114.9647 94.6635
\c 114.9525 94.6503 114.9383 94.6361 114.9292 94.6219
\o 
\m 119.5757 92.8297
\c 119.5889 92.9373 119.6082 93.0419 119.6082 93.1546
\c 119.6082 94.5752 118.4557 95.7256 117.0372 95.7256
\c 116.4828 95.7256 115.973 95.5459 115.5537 95.2484
\c 113.3979 96.6395 111.6403 97.927 110.3081 98.981
\c 107.5949 101.1276 104.9355 103.3747 102.4417 105.7914
\c 102.4204 105.833 102.394 105.8746 102.3584 105.9091
\c 101.9685 106.2727 101.5959 106.6443 101.2151 107.0119
\c 93.2208 115.1483 87.2796 125.2506 87.6878 139.7933
\c 87.7112 140.6371 87.764 141.4657 87.83 142.2922
\c 91.2752 140.829 93.3446 139.4369 93.3446 139.4369
\c 91.6956 140.7123 89.8445 141.8404 87.8736 142.8203
\c 87.9234 143.3594 87.9792 143.8925 88.0462 144.4216
\c 88.7631 144.0631 89.4861 143.6925 90.2162 143.3046
\c 91.8154 142.4537 93.3467 141.6089 94.818 140.7732
\l 98.8543 135.028
\l 104.4461 134.8645
\c 112.9552 129.227 119.071 123.9763 124.6771 119.1582
\c 127.7853 116.4887 130.5929 114.0832 133.4848 111.8838
\c 132.12 109.6377 131.5382 107.2972 131.3006 105.9325
\c 130.0476 107.9207 127.8756 110.8186 125.5341 113.6872
\c 124.9056 114.5218 124.3034 115.2692 123.8252 115.8744
\l 123.7703 115.8063
\c 121.1069 118.9348 118.4659 121.7333 116.9062 122.8675
\c 114.9688 124.2769 113.3939 124.7429 111.4727 124.4698
\c 108.8154 124.0951 106.5612 121.8998 105.9875 119.1328
\c 105.429 116.4267 105.9306 113.8435 107.3319 112.225
\c 108.3564 111.043 109.7465 110.4663 111.3671 110.5668
\c 113.7848 110.712 115.2663 112.2412 115.8461 113.6232
\c 116.4096 114.9656 116.2482 116.3364 115.4156 117.2939
\c 114.261 118.6221 112.5948 118.1702 111.8728 117.7468
\c 111.6809 117.6341 111.6169 117.3873 111.7286 117.1954
\c 111.8423 117.0025 112.0891 116.9355 112.281 117.0482
\c 112.3429 117.0847 113.8082 117.9133 114.8043 116.7649
\c 115.4318 116.0449 115.5425 114.9879 115.1008 113.9359
\c 114.6144 112.7784 113.3655 111.4969 111.3194 111.3731
\c 109.974 111.2949 108.7961 111.7691 107.9432 112.754
\c 106.7054 114.1837 106.2708 116.5059 106.7795 118.9693
\c 107.2842 121.4083 109.2602 123.3417 111.5865 123.6707
\c 113.0141 123.8727 114.3859 123.7021 116.432 122.2146
\c 117.9439 121.1129 120.5901 118.292 123.2565 115.1483
\l 123.1723 115.0397
\c 124.8223 113.0932 124.1095 110.4277 124.1095 107.7552
\c 124.1095 101.879 129.416 101.2362 129.5257 105.2755
\c 129.547 106.0787 129.35 106.9479 129.019 107.8404
\c 129.9725 106.5153 130.7381 105.3608 131.192 104.5302
\l 131.8642 103.2965
\l 131.9484 104.7008
\c 131.9525 104.7577 132.1911 108.1776 134.1265 111.4005
\c 135.0739 110.6958 136.0304 110.0114 137.0143 109.3493
\c 137.2895 109.1635 137.5647 108.9808 137.8419 108.7959
\l 136.8397 106.888
\c 136.3015 106.029 136.5625 104.8968 137.4235 104.3576
\c 138.2836 103.8204 139.4178 104.0824 139.9539 104.9425
\l 140.9115 106.7641
\c 144.8583 104.1901 148.8164 101.7754 153.008 99.6268
\c 152.8689 99.6024 152.7897 99.5821 152.7897 99.5821
\c 157.8688 96.4689 163.9318 94.6736 167.3913 93.8248
\c 170.996 92.7545 174.8464 91.8752 179.0532 91.2446
\c 180.9693 90.9562 182.7463 90.8263 184.3953 90.8263
\c 191.0005 90.8263 195.5242 92.9109 198.5339 95.2727
\c 195.4694 92.4428 188.5179 87.5881 176.1451 86.5758
\c 158.6649 85.1522 146.8303 90.6059 144.0054 94.9366
\c 142.7392 96.8781 142.4935 98.7424 143.3495 99.9233
\c 143.9191 100.7123 144.9172 101.0281 145.9499 100.7529
\c 147.2852 100.3975 147.8924 99.2795 147.803 98.3606
\c 147.7228 97.5422 147.1278 97.0172 146.2119 96.9543
\c 145.9885 96.9411 145.8199 96.7481 145.8352 96.5258
\c 145.8504 96.3024 146.0707 96.1226 146.2647 96.149
\c 147.5695 96.2364 148.4884 97.0731 148.6072 98.2814
\c 148.7301 99.5415 147.9289 101.0616 146.1581 101.5337
\c 144.7934 101.9003 143.4642 101.4637 142.6945 100.3955
\c 141.6344 98.9353 141.873 96.7288 143.3291 94.4949
\c 145.9438 90.4871 155.8674 85.5411 170.603 85.5411
\c 172.4023 85.5411 174.2737 85.6142 176.2101 85.7716
\c 188.5646 86.7819 195.5699 91.4568 198.8334 94.4117
\c 194.79 89.428 187.1196 83.7143 172.8318 82.3537
\c 153.7279 80.5331 138.5588 84.2403 127.6269 88.8838
\l 129.5257 92.4824
\l 126.2195 93.9497
\l 124.2862 90.3876
\c 122.5915 91.1949 121.0227 92.0163 119.5757 92.8297
\o
\s
\m 222.7574 19.9
\c 222.5381 19.8695 222.3899 19.6563 222.4274 19.443
\c 222.4376 19.372 223.4499 13.178 220.16 10.0607
\c 218.25 8.2532 216.3908 8.0096 215.1723 8.1111
\c 213.6705 8.2431 212.2591 9.025 211.3971 10.1927
\c 210.8518 10.9339 210.601 12.0407 210.7391 13.0663
\c 210.8305 13.7568 211.2996 16.0008 213.5 16.2141
\c 215.7085 16.4171 216.2974 14.7519 216.4223 14.234
\c 216.6823 13.1577 216.3583 12.061 215.6963 11.797
\c 215.4891 11.7158 215.3886 11.4822 215.4709 11.2792
\c 215.5541 11.0659 215.7928 10.9644 215.9958 11.0456
\c 217.0519 11.4721 217.5717 12.9241 217.2082 14.4269
\c 216.8701 15.818 215.6963 17.2193 213.4228 17.0162
\c 211.2031 16.803 210.1664 14.894 209.9379 13.178
\c 209.7704 11.929 210.073 10.6293 210.7462 9.7154
\c 211.7433 8.3649 213.372 7.4612 215.1013 7.3089
\c 215.2769 7.2886 215.4638 7.2785 215.6628 7.2785
\c 217.0204 7.2785 218.8562 7.7151 220.7155 9.4819
\c 224.3212 12.8937 223.2702 19.3009 223.2245 19.5751
\c 223.1859 19.7984 222.9747 19.9406 222.7574 19.9
\o
\s
\m 149.25 123.6879
\c 151.2676 122.9304 153.5949 123.1254 155.3242 124.1875
\c 157.0768 125.2689 158.277 127.0164 158.6141 128.9853
\c 158.9086 130.7074 158.5166 132.39 157.5388 133.6024
\c 156.4787 134.9133 154.8703 135.5692 153.2426 135.354
\c 151.9733 135.1854 150.9538 134.497 150.5172 133.512
\c 149.6409 131.535 150.7345 130.3246 151.4351 129.9591
\c 151.6321 129.8576 151.8728 129.9337 151.9774 130.1287
\c 152.0809 130.3267 152.0058 130.5704 151.8109 130.675
\c 151.6728 130.7491 150.4878 131.4497 151.2564 133.185
\c 151.5773 133.91 152.3592 134.4218 153.3502 134.5528
\c 154.6956 134.7305 156.0278 134.1832 156.9082 133.0947
\c 157.7429 132.063 158.0739 130.615 157.818 129.1224
\c 157.5195 127.381 156.4563 125.8355 154.9007 124.877
\c 153.3786 123.9397 151.3204 123.7732 149.5343 124.4434
\c 148.1533 124.9613 146.3165 126.198 145.3945 129.1518
\c 143.7891 134.3081 145.8666 139.3699 150.2278 140.9265
\c 151.2036 141.2738 159.8803 144.0489 164.2953 134.4035
\c 165.4153 131.9544 166.0804 128.8584 166.7881 125.5827
\c 168.1833 119.0993 169.7491 111.8706 175.2739 106.7022
\c 174.4413 107.3632 173.6767 108.0669 172.9029 108.7827
\c 172.4825 109.1686 172.0571 109.5575 171.6184 109.9444
\l 171.8266 109.9363
\c 170.9939 110.6846 168.7692 112.8231 166.8054 114.1664
\c 163.5114 116.4166 160.4449 116.6258 158.408 115.653
\c 156.4299 114.7097 155.4277 112.6423 155.7892 110.7851
\c 156.6899 106.1518 162.5843 107.8476 162.5843 107.8476
\c 162.5843 107.8476 161.8553 108.2984 161.638 109.2864
\c 161.4572 110.0997 161.5131 111.4594 162.7681 112.2554
\c 165.3706 113.9065 169.9633 110.115 170.0933 110.0063
\l 170.3116 109.9972
\c 171.0153 109.4194 171.6763 108.8122 172.3536 108.1877
\c 175.3531 105.4228 178.4531 102.5613 186.2444 101.9358
\c 187.1999 101.8566 188.1127 101.8211 188.9829 101.8211
\c 198.5186 101.8211 202.894 106.0797 203.093 106.2767
\c 203.2494 106.4331 203.2494 106.69 203.093 106.8464
\c 202.9336 107.0058 202.6798 107.0058 202.5203 106.8464
\c 202.4706 106.7976 197.3905 101.8546 186.3083 102.739
\c 183.9891 102.9279 182.1157 103.3087 180.5408 103.8286
\c 180.5368 103.856 180.5317 103.8814 180.5205 103.9057
\c 182.3401 103.2569 183.8175 103.1198 183.8175 103.1198
\c 176.3766 104.5718 176.3167 111.8726 176.3167 111.8726
\c 179.5934 111.4441 178.8877 116.2074 176.1705 115.3504
\c 174.6646 114.8732 173.9792 113.1378 174.1194 111.1923
\c 171.1767 116.8228 169.9582 124.2515 171.6601 129.9256
\c 174.4768 139.3171 183.3383 142.4496 190.8696 141.3967
\c 201.4369 139.9131 203.4758 131.5076 203.0138 126.7758
\c 202.7417 123.9915 201.308 117.4097 193.8741 116.4237
\c 186.9186 115.4946 184.2369 120.6437 183.7952 123.493
\c 183.4632 125.6274 183.9983 127.8948 185.1894 129.4098
\c 186.1337 130.611 187.404 131.2852 188.9718 131.4152
\c 191.097 131.5858 192.2749 130.9268 192.9217 130.2556
\l 192.8334 130.1662
\c 193.5685 129.4016 193.7289 128.3608 193.2019 128.4522
\c 192.681 128.5446 192.3104 128.9528 191.7316 129.0188
\c 190.7832 129.1265 190.1253 128.1618 190.2329 126.9372
\c 190.3354 125.7472 191.0127 124.6109 192.4363 124.5652
\c 193.6924 124.5236 195.1322 125.408 194.9921 127.5038
\c 194.8398 129.7915 193.5827 130.9471 193.5827 130.9471
\l 193.4731 130.8323
\c 192.6861 131.6447 191.2991 132.4184 188.9027 132.2204
\c 187.1318 132.0711 185.628 131.2751 184.5547 129.9093
\c 183.2276 128.2248 182.6305 125.7187 182.9951 123.3691
\c 183.4794 120.2498 186.3957 114.6112 193.9797 115.6225
\c 199.6183 116.3709 203.2047 120.4082 203.8191 126.6976
\c 204.3075 131.7157 202.1558 140.629 190.9812 142.1978
\c 183.3667 143.267 173.8239 139.9548 170.8873 130.1591
\c 168.8687 123.4341 170.8366 114.3218 174.9094 108.3441
\c 174.9581 108.2466 175.0068 108.1512 175.0596 108.0557
\c 170.3289 113.0089 168.8778 119.7106 167.5771 125.7533
\c 166.8633 129.0737 166.188 132.2103 165.0284 134.7406
\c 160.3159 145.044 151.0016 142.0617 149.9567 141.686
\c 145.1792 139.9812 142.8874 134.4888 144.6238 128.9122
\c 145.4178 126.3635 147.0608 124.5084 149.25 123.6879
\o
\s
\m 189.0317 41.914
\c 195.4592 44.3002 198.9502 48.7071 199.3167 52.5657
\c 199.6843 56.4242 197.6342 58.2621 195.8278 57.7036
\c 193.7178 57.0639 194.3575 53.8552 194.3575 53.8552
\c 196.2543 54.2716 197.2798 53.2155 197.3286 51.7127
\c 197.358 50.809 197.1336 49.9561 196.3781 48.7071
\c 194.2986 45.275 189.0317 41.914 189.0317 41.914
\o
\s
\m 200.0529 75.2174
\c 200.0529 75.2174 200.3129 73.8557 201.507 73.5643
\c 202.7011 73.2729 204.1856 74.4051 204.0018 76.9162
\l 203.8404 76.9416
\c 203.7937 77.5843 203.616 78.1672 203.2697 78.6485
\c 202.7275 79.4009 201.839 79.8984 200.8338 80.0111
\c 199.8072 80.1289 198.806 79.7207 198.15 78.9267
\c 197.3458 77.9529 197.1671 76.5709 197.6433 75.0356
\c 197.9378 74.0964 198.5328 72.7794 199.2233 71.2543
\c 199.597 70.4257 199.994 69.5474 200.3809 68.6467
\c 196.5406 73.2374 190.3436 73.7227 187.9299 73.7227
\c 182.0589 73.7227 177.6134 69.9393 176.3309 63.857
\c 175.5582 60.1914 176.4112 56.2008 178.4988 53.6826
\c 180.1011 51.7533 182.3452 50.7684 184.9406 50.809
\c 189.4216 50.9106 191.2645 53.642 192.0251 55.9267
\l 192.1794 55.8861
\c 193.2243 58.6581 192.8486 61.2982 191.8342 62.6385
\c 190.637 64.2226 188.1076 64.5983 186.3479 63.2478
\c 184.5882 61.9074 184.9213 59.3892 185.9702 58.3941
\c 187.0811 57.3482 188.8915 57.6123 189.5922 58.9831
\c 190.2908 60.3539 189.6409 61.9785 189.6409 61.9785
\c 189.8897 62.009 190.9975 62.0699 191.4219 60.3132
\c 191.8464 58.5464 191.1234 56.1805 191.1234 56.1805
\l 191.2747 56.1399
\c 190.5964 54.0989 188.9504 51.7026 184.9233 51.6213
\c 182.598 51.5503 180.5601 52.4641 179.1213 54.2005
\c 177.1859 56.5359 176.4 60.2625 177.1219 63.6844
\c 177.8469 67.1287 180.0047 70.7425 183.9516 72.2209
\c 183.0824 71.8138 182.5594 71.4482 182.5594 71.4482
\c 184.3628 72.5276 187.0831 72.3895 187.9299 70.379
\c 187.9299 70.379 187.733 72.9673 190.4106 72.6139
\c 190.6218 72.6007 190.9965 72.5987 191.3011 72.6159
\c 195.8126 71.8249 202.2959 69.0265 202.7701 59.5212
\c 203.2971 48.9813 196.8209 41.7617 185.8697 40.6651
\c 182.2376 40.2995 179.0543 40.6955 176.3157 41.5688
\c 177.5088 41.2845 178.5912 41.3759 179.6513 41.8937
\c 182.3086 43.2036 182.5747 46.5341 180.7673 47.6105
\c 178.4968 48.9508 176.7259 46.3209 176.7259 46.3209
\c 177.8043 46.2092 178.0236 45.3969 177.9454 44.808
\c 177.8896 44.3916 177.6449 44.1175 177.6449 44.1175
\c 175.6354 41.7516 171.9606 43.691 171.9606 43.691
\c 172.7699 43.1528 173.5213 42.7162 174.227 42.3608
\c 169.8486 44.3002 166.8562 47.4988 165.333 50.545
\c 162.498 56.211 162.3985 65.8574 169.0027 73.2191
\c 167.6035 71.2035 166.4429 68.5756 166.2215 65.2684
\c 166.0144 62.1714 166.7343 59.5923 168.1975 58.1809
\c 168.9418 57.4701 169.8445 57.0944 170.8274 57.0944
\c 170.9706 57.0944 171.1148 57.1045 171.26 57.1249
\c 173.4553 57.3584 174.5154 59.1252 174.4291 60.7499
\c 174.3468 62.273 173.3426 63.3493 171.984 63.3493
\c 171.2376 63.3493 170.6284 63.1056 170.1725 62.6385
\c 169.3043 61.7348 169.3419 60.3234 169.3429 60.2625
\c 169.35 60.0391 169.55 59.8969 169.7612 59.8766
\c 169.9846 59.8868 170.1583 60.0695 170.1512 60.2929
\c 170.1491 60.3031 170.1309 61.4302 170.7523 62.0699
\c 171.0559 62.3847 171.458 62.537 171.984 62.537
\c 173.0471 62.537 173.5741 61.6231 173.6218 60.7092
\c 173.6868 59.5009 172.9476 58.12 171.1727 57.927
\c 170.2578 57.8255 169.4414 58.1098 168.758 58.7698
\c 167.4857 59.9883 166.8409 62.3948 167.0278 65.2075
\c 167.4857 72.0717 172.183 75.8642 174.2453 77.2076
\c 173.1517 75.4174 174.4321 72.5763 176.9838 72.8444
\c 179.3873 73.0952 179.4817 75.7078 179.4817 75.7078
\c 178.0581 75.2113 176.9107 76.0653 177.2773 77.7275
\c 177.8804 80.4498 184.6238 80.8499 184.6238 80.8499
\c 178.9304 81.585 174.7063 78.2768 169.3805 77.5427
\c 166.2662 77.1142 167.7274 80.1147 167.7274 80.1147
\c 165.5026 81.1322 163.3134 79.6964 163.5043 77.3599
\c 163.6962 74.9727 166.4409 74.7889 168.0939 75.1555
\c 168.6981 75.2895 169.7166 75.651 170.7685 76.0531
\c 161.5506 68.2527 161.3516 56.6984 164.6101 50.1795
\c 165.0396 49.3265 165.5889 48.4533 166.2368 47.6003
\c 165.9656 47.844 165.7778 47.976 165.7778 47.976
\c 166.8338 46.4834 166.055 45.2852 165.135 44.9907
\c 164.2567 44.7064 163.1357 45.0313 163.1357 45.0313
\c 162.7326 42.2187 164.1816 40.8479 165.6478 40.9088
\c 166.8541 40.9494 168.1274 41.7922 168.2787 43.3864
\c 168.3722 44.3916 168.029 45.3055 167.5669 46.0468
\c 170.8782 42.5639 176.1106 39.7208 183.186 39.7208
\c 184.0775 39.7208 185.0005 39.7614 185.9499 39.8528
\c 197.3732 41.0002 204.1277 48.5548 203.5764 59.5618
\c 203.554 60.0289 203.5144 60.4757 203.4637 60.9022
\c 203.3499 64.0804 201.4704 68.2446 199.9595 71.5873
\c 199.2812 73.0871 198.6953 74.3848 198.4171 75.2763
\c 198.0221 76.5425 198.149 77.6554 198.7735 78.4139
\c 199.2548 78.9968 199.992 79.2983 200.7424 79.2069
\c 201.5242 79.1206 202.2056 78.7449 202.6138 78.1763
\c 202.8432 77.8585 202.9793 77.4848 203.0331 77.0644
\l 202.9001 77.0827
\c 202.9001 77.0827 203.0433 76.0206 202.4868 75.2174
\c 201.9355 74.4213 200.6794 74.5127 200.0529 75.2174
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian61.pgf <==
\r 0 0 205 205
\i
\m 0 3.8329
\c 5.7227 -3.3031 24.4446 -0.4871 27.0718 12.3289
\c 29.8104 25.7049 21.9571 41.4969 13.8899 56.0089
\c 5.8181 70.5049 -1.0414 84.0729 8.4398 105.3849
\c 9.6181 108.0409 10.9571 110.4889 12.4181 112.7449
\c 14.0992 108.6809 16.8586 105.2409 20.2414 102.8889
\c 16.9946 96.4569 16.1539 89.4649 16.7149 83.5289
\c 18.0539 69.4329 24.3963 62.9049 36.2032 52.9369
\c 48.0131 42.9849 46.2181 24.0089 46.2181 24.0089
\c 49.2032 28.3129 52.968 30.8249 56.5883 32.2809
\c 57.4227 28.7609 57.3054 25.0649 55.1328 22.0569
\c 50.5008 15.6409 55.5306 10.6649 59.2718 13.8489
\c 59.2718 13.8489 64.9181 10.9529 65.9712 15.5449
\c 66.8048 19.1769 61.3742 22.6969 59.3662 29.4809
\c 59.0821 30.4569 58.8102 31.6249 58.4446 32.9529
\c 64.304 34.8089 69.329 34.1049 69.329 34.1049
\c 72.3131 28.5529 77.8086 27.2569 78.8 32.4569
\c 79.8899 38.1689 69.6648 36.2489 69.6648 36.2489
\c 67.3477 39.0329 65.9523 42.3929 65.1243 45.6889
\c 66.9821 46.0729 68.5461 46.5369 69.8102 46.8249
\c 76.7211 48.3289 82.419 45.2729 85.2126 47.7529
\c 88.7295 50.8889 83.467 54.4409 83.467 54.4409
\c 84.4494 59.2409 77.6634 61.2569 74.2742 54.1049
\c 72.4883 50.3449 68.704 48.4409 64.704 47.5929
\c 63.5054 53.8169 64.1618 59.2889 64.1618 59.2889
\c 64.1618 59.2889 55.0258 50.4089 38.3899 55.9769
\c 24.0603 60.7609 12.4072 82.0569 21.5539 101.5289
\c 21.6195 101.6729 21.693 101.7849 21.7571 101.9289
\c 23.7821 100.7609 25.9789 99.9609 28.2672 99.6089
\c 37.1306 98.2649 45.1696 103.6569 45.2899 112.5369
\c 45.3195 114.8089 44.8602 116.6649 44.0883 118.1209
\c 51.8648 120.2217 58.7493 120.3065 60.1306 120.3001
\c 61.2789 118.7273 62.5634 117.1769 64.0149 115.6569
\c 70.3851 108.9689 77.443 105.0169 83.4798 102.6649
\c 83.7214 95.3049 81.3454 87.6089 74.8962 82.7289
\c 63.7541 74.3129 48.5398 81.5609 47.729 89.5449
\c 46.9213 97.5129 50.9258 99.2889 50.9258 99.2889
\c 49.332 94.7289 52.0477 91.6249 55.4165 91.5769
\c 58.7851 91.5289 62.2072 95.4649 59.8149 99.7849
\c 56.7618 105.3049 45.4774 103.9609 45.9227 91.7049
\c 46.3664 79.4489 65.1603 70.9209 77.6414 82.0889
\c 83.3166 87.1609 85.9439 94.3609 85.8031 101.8329
\c 92.9071 99.4169 98.0895 99.2569 98.0895 99.2569
\c 98.3999 95.9609 101.1631 93.3529 104.5391 93.3529
\c 108.0927 93.3529 110.9711 96.2329 110.9711 99.7849
\c 110.9711 103.3369 108.0927 106.2169 104.5391 106.2169
\c 104.5391 106.2169 104.4511 111.4009 102.1439 118.5369
\c 109.5983 118.2969 116.8463 120.8249 121.9967 126.4313
\c 133.3231 138.7609 125.0559 157.6713 112.8095 158.2809
\c 100.5599 158.8937 99.0639 147.6281 104.5391 144.5017
\c 108.8271 142.0505 112.8095 145.4169 112.8095 148.7881
\c 112.8095 152.1561 109.7439 154.9129 105.1519 153.3817
\c 105.1519 153.3817 106.9887 157.3625 114.9535 156.4441
\c 122.9151 155.5257 129.9583 140.2137 121.3839 129.1881
\c 116.4175 122.8089 108.6831 120.5337 101.3279 120.8777
\c 99.0639 126.9449 95.2047 134.0569 88.6127 140.5193
\c 86.9679 142.1305 85.2926 143.5465 83.611 144.8089
\c 83.7486 147.4873 84.283 153.7289 86.3231 160.5321
\c 87.7935 159.7065 89.6639 159.2009 91.9823 159.2009
\c 100.8639 159.2009 106.3775 167.1625 105.1503 176.0425
\c 104.8351 178.3369 104.0607 180.5433 102.9279 182.5849
\c 103.0591 182.6473 103.1823 182.7209 103.3151 182.7817
\c 122.9151 191.6601 144.0447 179.7193 148.6399 165.3257
\c 153.9727 148.6121 144.9631 139.6009 144.9631 139.6009
\c 144.9631 139.6009 150.4511 140.1817 156.6671 138.8985
\c 155.7647 134.9097 153.8079 131.1529 150.0159 129.4169
\c 142.8191 126.1273 144.7327 119.3097 149.5583 120.2281
\c 149.5583 120.2281 153.0335 114.9209 156.2191 118.3929
\c 158.7455 121.1497 155.7583 126.8905 157.3679 133.7833
\c 157.6607 135.0409 158.1471 136.5977 158.5599 138.4521
\c 161.8383 137.5753 165.1823 136.1369 167.9327 133.7833
\c 167.9327 133.7833 165.8767 123.5833 171.6063 124.5945
\c 176.8143 125.5145 175.5871 131.0249 170.0767 134.0905
\c 170.0767 134.0905 169.4511 139.1193 171.3839 144.9561
\c 172.7039 144.5689 173.8783 144.2841 174.8351 143.9849
\c 181.5951 141.8873 185.0383 136.4057 188.6927 137.1913
\c 193.3007 138.1833 190.4767 143.8681 190.4767 143.8681
\c 193.7087 147.5625 188.7967 152.6633 182.3199 148.1161
\c 179.2799 145.9881 175.5967 145.9209 172.0783 146.8025
\c 173.5903 150.4025 176.1551 154.1337 180.4863 157.0569
\c 180.4863 157.0569 161.5023 155.5257 151.7023 167.4681
\c 141.9023 179.4121 135.4687 185.8441 121.3839 187.3753
\c 115.3535 188.0281 108.3071 187.4313 101.8319 184.3225
\c 99.5215 187.6409 96.1919 190.3689 92.2351 192.0713
\c 94.5087 193.5033 96.9743 194.8057 99.6415 195.9497
\c 121.0783 205.1369 134.5487 198.0905 148.9439 189.8249
\c 163.3375 181.5561 179.0159 173.4873 192.4303 176.0425
\c 205.2911 178.4937 208.3535 197.1721 201.3135 202.9913
\c 201.3135 202.9913 206.5151 185.7401 195.7999 180.0249
\c 186.6111 175.1257 172.8319 182.7817 164.5631 186.7625
\c 156.2943 190.7417 123.2191 217.0777 89.8399 193.1929
\c 89.7647 193.1369 89.6911 193.0825 89.6143 193.0281
\c 88.4031 193.3833 87.1503 193.6505 85.8591 193.8041
\c 75.7523 195.0313 65.9509 190.1273 59.8274 179.1033
\c 59.8258 179.0969 59.8195 179.0905 59.8165 179.0873
\c 60.2016 183.4553 60.007 190.6489 55.8461 196.5625
\c 50.029 204.8297 37.9509 202.4025 29.5104 197.4793
\c 22.1602 193.1929 15.1181 192.2713 15.1181 192.2713
\c 15.1181 192.2713 16.3414 196.8681 12.9726 201.7689
\c 9.7726 206.4217 3.4774 205.7497 1.3352 201.4601
\c 1.3352 201.4601 -2.493 191.4281 13.2712 189.8569
\c 13.2712 189.8569 12.2571 182.8249 7.869 175.5337
\c 2.832 167.1593 0.2398 155.1193 8.4258 149.1881
\c 14.2837 144.9433 21.4774 144.6521 25.8509 144.9769
\c 25.843 144.9753 25.8336 144.9689 25.8274 144.9657
\c 14.5432 139.3353 9.6851 129.2633 10.7712 119.1417
\c 10.9102 117.8489 11.1571 116.5849 11.4978 115.3689
\c 11.4414 115.2889 11.3837 115.2249 11.329 115.1609
\c -13.0131 82.1049 12.8672 48.6649 16.7344 40.3449
\c 20.6016 32.0249 28.0672 18.1369 23.043 9.0169
\c 17.1805 -1.6071 0 3.8329 0 3.8329
\o 
\m 179.5871 144.2153
\c 179.5871 144.2153 185.7951 148.7465 187.7503 147.2425
\c 189.7087 145.7369 187.6303 143.4073 184.8991 143.5897
\c 184.8991 143.5897 190.4767 142.8041 188.6623 140.3193
\c 186.8495 137.8313 181.6991 142.9785 179.5871 144.2153
\o 
\m 153.5375 120.0009
\c 150.4751 119.6953 152.6175 124.9017 152.6175 124.9017
\c 151.3919 122.4537 148.3327 121.8377 148.0239 124.2873
\c 147.7183 126.7401 154.7631 129.8009 154.7631 129.8009
\c 154.7631 127.3497 156.5999 120.3065 153.5375 120.0009
\o 
\m 169.1551 132.8633
\c 174.3615 130.4121 173.4495 126.4745 171.2991 126.7369
\c 168.1599 127.1225 169.1551 132.8633 169.1551 132.8633
\o 
\m 158.1327 152.8249
\c 162.1439 148.6025 166.2607 146.6425 169.6671 145.4905
\c 167.7039 139.8409 168.2367 135.6217 168.2367 135.6217
\c 164.8479 137.9433 161.6719 139.3769 158.9135 140.2569
\c 159.4799 143.6169 159.6159 147.8009 158.1327 152.8249
\o 
\m 155.5951 159.0905
\c 154.7855 160.6665 153.8079 162.3113 152.6511 164.0153
\c 152.5647 164.1721 152.4847 164.3257 152.4031 164.4761
\c 162.5327 154.6553 175.0527 154.9129 175.0527 154.9129
\c 172.8863 152.3145 171.3983 149.7161 170.3695 147.3033
\c 165.8191 148.8441 161.7839 151.7273 160.1263 153.4057
\c 158.4367 155.1161 156.9119 157.1193 155.5951 159.0905
\o 
\m 151.3951 161.3433
\l 150.8511 163.7833
\c 150.9615 163.6105 151.0671 163.4441 151.1775 163.2601
\c 152.0783 161.3753 153.0175 159.6905 153.9839 158.1817
\c 155.0511 156.0025 156.0399 153.6153 156.6783 151.2377
\c 157.2223 149.1929 157.6383 145.0153 157.0159 140.7881
\c 152.1247 141.9929 148.9439 141.4377 148.9439 141.4377
\c 154.1503 151.8505 151.3951 161.3433 151.3951 161.3433
\o 
\m 104.2319 149.0937
\c 104.2319 150.9561 105.7439 152.4617 107.6015 152.4617
\c 109.4639 152.4617 110.9727 150.9561 110.9727 149.0937
\c 110.9727 147.2345 109.4639 145.7257 107.6015 145.7257
\c 105.7439 145.7257 104.2319 147.2345 104.2319 149.0937
\o 
\m 51.8086 96.8409
\c 51.837 98.6969 53.3648 100.1849 55.2258 100.1529
\c 57.0883 100.1369 58.5726 98.6009 58.5491 96.7449
\c 58.5195 94.8729 56.993 93.3849 55.1328 93.4169
\c 53.2742 93.4489 51.7851 94.9689 51.8086 96.8409
\o 
\m 73.8258 49.3689
\c 73.8258 49.3689 76.9837 56.3609 79.429 56.0249
\c 81.8734 55.6889 81.219 52.6329 78.7509 51.4489
\c 78.7509 51.4489 83.9902 53.5129 83.6414 50.4569
\c 83.2894 47.4009 76.2744 49.3209 73.8258 49.3689
\o 
\m 70.5664 35.0169
\c 70.5664 35.0169 76.3227 35.9289 76.6602 32.7929
\c 76.893 30.6329 72.9461 29.7689 70.5664 35.0169
\o 
\m 62.8104 47.2569
\c 58.5726 46.6969 54.3992 47.1769 52.3648 47.7369
\c 49.9962 48.4089 47.6211 49.4329 45.4602 50.5369
\c 43.9634 51.5129 42.2899 52.4889 40.4165 53.4009
\c 40.2368 53.5289 40.0712 53.6249 39.9008 53.7369
\l 42.332 53.1609
\c 42.332 53.1609 51.7851 50.2809 62.2672 55.3369
\c 62.2672 55.3369 61.6688 52.1689 62.8104 47.2569
\o 
\m 59.0688 24.7449
\c 60.2806 22.6169 65.3539 17.4009 62.8414 15.6089
\c 60.332 13.8329 59.6258 19.4169 59.6258 19.4169
\c 59.7712 16.6809 57.4104 14.6489 55.9344 16.6169
\c 54.4555 18.6009 59.0688 24.7449 59.0688 24.7449
\o 
\m 50.7555 46.3129
\c 55.7618 44.7609 59.9461 44.8409 63.3181 45.3529
\c 64.1555 42.5849 65.5446 39.4009 67.8243 35.9769
\c 67.8243 35.9769 63.6086 36.5689 57.929 34.6809
\c 56.8288 38.1049 54.9211 42.2489 50.7555 46.3129
\o 
\m 39.1851 52.2009
\c 39.3352 52.1209 39.4883 52.0249 39.6461 51.9449
\c 41.3352 50.7609 42.9635 49.7689 44.5243 48.9369
\c 46.4821 47.5929 48.4634 46.0409 50.1491 44.3289
\c 51.8032 42.6489 54.6336 38.5689 56.1086 33.9929
\c 53.6838 33.0009 51.0672 31.5609 48.4382 29.4329
\c 48.4382 29.4329 48.8672 41.9449 39.1851 52.2009
\o 
\m 13.8915 191.9689
\c 5.9306 192.2713 2.865 196.8681 5.0102 199.9289
\c 6.7397 202.4009 9.9086 202.3801 12.0523 199.9289
\c 14.1992 197.4793 13.8915 191.9689 13.8915 191.9689
\o 
\m 56.7821 172.5097
\c 53.1712 163.1305 52.1698 153.8409 52.1698 153.8409
\c 52.1698 153.8409 43.9195 152.8345 32.1712 147.8809
\c 25.9541 147.0217 15.4946 146.4937 9.6821 151.3129
\c 3.3712 156.5449 4.8915 163.5817 7.7726 169.9609
\c 12.8867 174.0345 17.5805 172.2281 19.4523 171.3929
\c 24.5883 169.1065 22.704 162.7721 22.704 162.7721
\c 22.1509 167.3753 16.0523 169.2937 13.2712 167.4985
\c 10.4915 165.6937 9.7789 158.3577 16.1962 157.3497
\c 22.6133 156.3417 24.2 160.3033 24.8414 162.4377
\c 25.4838 164.5721 26.1758 170.3817 20.0883 173.2217
\c 15.237 175.4873 11.0915 173.8441 9.0978 172.7065
\c 10.1698 174.7993 11.2883 176.7785 12.1978 178.5353
\c 15.3446 184.6217 15.1181 190.1273 15.1181 190.1273
\c 15.1181 190.1273 20.3229 190.1273 26.4477 193.1929
\c 28.2181 194.0809 30.2133 195.1721 32.3211 196.2121
\c 31.1539 194.2345 29.4571 190.1129 31.6555 185.2281
\c 34.4102 179.1033 40.2306 179.7193 42.3726 180.3273
\c 44.5165 180.9417 48.4978 182.4729 47.5789 188.9033
\c 46.6602 195.3353 39.3102 194.7257 37.4718 191.9689
\c 35.6352 189.2105 37.4718 183.0873 42.0664 182.4729
\c 42.0664 182.4729 35.7054 180.6745 33.4915 185.8441
\c 32.6851 187.7241 30.9376 192.4409 35.0867 197.5033
\c 41.5024 200.2937 48.5586 201.7193 53.7022 195.3369
\c 58.5166 189.3657 57.7493 178.6745 56.7821 172.5097
\o 
\m 39.2509 187.0025
\c 38.5851 188.9481 39.4165 190.9913 41.1102 191.5705
\c 42.8 192.1433 44.707 191.0377 45.3712 189.0905
\c 46.0368 187.1433 45.2032 185.1001 43.5131 184.5241
\c 41.8227 183.9465 39.9131 185.0553 39.2509 187.0025
\o 
\m 16.0414 159.5593
\c 14.1022 160.2505 13.0211 162.1737 13.6195 163.8537
\c 14.2211 165.5369 16.2774 166.3433 18.2117 165.6505
\c 20.1509 164.9625 21.2352 163.0377 20.632 161.3513
\c 20.032 159.6713 17.9758 158.8665 16.0414 159.5593
\o 
\m 85.8687 190.1385
\c 70.9374 177.8281 67.2195 164.1305 68.6306 152.3817
\c 60.5992 154.7929 54.6211 154.3001 54.6211 154.3001
\c 54.6211 154.3001 55.8461 169.6121 64.1149 181.2489
\c 70.4306 190.1385 79.4478 191.1673 85.8687 190.1385
\o 
\m 88.9199 162.5657
\c 88.9199 162.5657 95.6591 163.7913 94.1279 169.6121
\c 93.7375 171.0905 92.9935 172.2073 92.0575 172.9849
\c 94.2047 176.1433 96.8943 178.9753 100.2687 181.1161
\c 101.9679 178.3385 102.8223 174.8345 101.7823 170.5305
\c 99.6399 161.6489 91.9823 160.4233 88.9199 162.5657
\o 
\m 84.939 168.3881
\c 84.939 170.4153 86.5855 172.0633 88.6127 172.0633
\c 90.6431 172.0633 92.2895 170.4153 92.2895 168.3881
\c 92.2895 166.3577 90.6431 164.7113 88.6127 164.7113
\c 86.5855 164.7113 84.939 166.3577 84.939 168.3881
\o 
\m 81.7582 146.1321
\c 78.0899 148.6217 74.4382 150.3689 71.0571 151.5849
\c 70.9821 152.1785 70.9086 152.7689 70.8523 153.3817
\c 69.8648 164.4905 75.2523 179.3769 88.6031 189.5449
\c 89.9615 189.1689 91.1183 188.7241 91.9823 188.2921
\c 94.2351 187.1657 96.9823 185.3673 99.0671 182.8153
\c 95.7039 180.7449 92.5791 177.9049 89.9279 174.0937
\c 87.4079 174.7897 84.5054 173.7721 83.1022 171.1433
\c 81.6318 168.3897 81.9422 164.6537 84.3262 162.0969
\c 82.9758 157.5593 82.0782 152.2697 81.7582 146.1321
\o 
\m 98.2783 121.1673
\c 94.0511 121.7817 90.1071 123.2281 87.0831 125.2057
\c 79.5211 130.1625 73.9696 137.1273 71.7275 147.5929
\c 77.5461 145.1849 83.7886 141.3721 88.9199 135.3145
\c 93.3359 130.1033 96.2927 125.3273 98.2783 121.1673
\o 
\m 100.5599 99.7849
\c 100.5935 100.2649 100.6751 100.6809 100.7855 101.0489
\c 100.8095 101.1289 100.8239 101.2089 100.8559 101.2889
\c 100.8671 101.3049 100.8783 101.3369 100.8895 101.3689
\c 101.5023 102.7769 102.9055 103.7689 104.5391 103.7689
\c 106.7375 103.7689 108.5199 101.9929 108.5199 99.7849
\c 108.5199 97.5929 106.7375 95.8009 104.5391 95.8009
\c 102.3423 95.8009 100.5599 97.5929 100.5599 99.7849
\o 
\m 76.9837 123.4377
\c 72.7344 128.0441 65.2866 132.9657 56.3117 135.0809
\c 53.2 144.1529 53.2414 151.6969 53.2414 151.6969
\c 53.2414 151.6969 60.4978 151.6665 69.2838 148.5273
\c 71.2688 139.5097 76.0992 131.9753 80.6526 127.6569
\c 85.9519 122.6281 92.6399 119.5929 99.3487 118.7625
\c 101.9279 112.5049 102.2303 107.9289 102.1871 105.7689
\c 100.3535 105.0489 98.9359 103.5129 98.3727 101.6089
\c 96.1375 101.6089 91.6575 102.0409 85.6222 104.6329
\c 84.8798 111.3369 81.939 118.0729 76.9837 123.4377
\o 
\m 57.2211 132.6249
\c 67.6243 130.2329 74.504 124.5929 79.3446 116.9689
\c 81.2814 113.9289 82.675 109.9609 83.2302 105.7369
\c 79.0978 107.7689 74.3648 110.7929 69.2149 115.2729
\c 63.2883 120.4441 59.5664 126.7337 57.2211 132.6249
\o 
\m 23.2602 104.5529
\c 25.4571 107.9289 28.3211 110.5849 31.4978 112.6649
\c 32.2634 111.7209 33.3726 110.9529 34.8491 110.5369
\c 40.6446 108.9369 41.9634 115.6569 41.9634 115.6569
\c 44.0672 112.5529 42.7344 104.9209 33.8258 102.9049
\c 29.504 101.9129 26.0133 102.8249 23.2602 104.5529
\o 
\m 36.0978 112.3609
\c 34.0688 112.3929 32.4461 114.0569 32.4758 116.0889
\c 32.504 118.1209 34.1698 119.7385 36.2 119.7113
\c 38.2288 119.6809 39.8509 118.0089 39.8226 115.9929
\c 39.7946 113.9609 38.1274 112.3289 36.0978 112.3609
\o 
\m 14.993 116.3289
\c 25.3446 129.5465 40.3008 134.7273 51.3963 133.5881
\c 52.1149 133.5145 52.8086 133.4217 53.4992 133.3225
\c 54.5992 129.9337 56.193 126.3225 58.4851 122.7209
\c 52.332 122.5193 47.0102 121.6633 42.4258 120.3049
\c 39.9022 122.6601 36.2149 123.0041 33.4688 121.5865
\c 30.768 120.1929 29.729 117.2249 30.4718 114.6649
\c 26.7477 112.0409 23.904 108.9369 21.7915 105.6089
\c 19.1523 107.7529 17.3274 110.6169 16.1992 112.9369
\c 15.7789 113.8169 15.3509 114.9689 14.993 116.3289
\o 
\m 23.6258 140.7097
\c 35.3758 148.8153 51.2539 151.0057 51.2539 151.0057
\c 51.2539 151.0057 50.469 144.3929 52.7821 135.7529
\c 40.9757 137.4409 27.0774 133.9897 14.4384 119.0793
\c 13.4946 125.5145 14.6493 134.5161 23.6258 140.7097
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian62.pgf <==
\r 0 0 205 205
\i
\m 181.9641 9.0169
\c 176.9385 18.1369 184.4041 32.0249 188.2697 40.3449
\c 192.1385 48.6649 218.0201 82.1049 193.6761 115.1609
\c 193.6233 115.2249 193.5641 115.2889 193.5081 115.3689
\c 193.8489 116.5849 194.0953 117.8489 194.2345 119.1417
\c 195.3193 129.2633 190.4633 139.3353 179.1801 144.9657
\c 179.1737 144.9689 179.1641 144.9753 179.1545 144.9769
\c 183.5289 144.6521 190.7225 144.9433 196.5801 149.1881
\c 204.7657 155.1193 202.1737 167.1593 197.1353 175.5337
\c 192.7481 182.8249 191.7353 189.8569 191.7353 189.8569
\c 207.4985 191.4281 203.6697 201.4601 203.6697 201.4601
\c 201.5289 205.7497 195.2329 206.4217 192.0329 201.7689
\c 188.6633 196.8681 189.8889 192.2713 189.8889 192.2713
\c 189.8889 192.2713 182.8457 193.1929 175.4953 197.4793
\c 167.0537 202.4025 154.9769 204.8297 149.1593 196.5625
\c 144.9993 190.6489 144.8025 183.4553 145.1897 179.0873
\c 145.1865 179.0905 145.1801 179.0969 145.1785 179.1033
\c 139.0553 190.1273 129.2537 195.0313 119.1481 193.8041
\c 117.8553 193.6505 116.6009 193.3833 115.3913 193.0281
\c 115.3145 193.0825 115.2409 193.1369 115.1657 193.1929
\c 81.7865 217.0777 48.7113 190.7417 40.4425 186.7625
\c 32.1737 182.7817 18.3945 175.1257 9.2073 180.0249
\c -1.5095 185.7401 3.6921 202.9913 3.6921 202.9913
\c -3.3479 197.1721 -0.2855 178.4937 12.5753 176.0425
\c 25.9897 173.4873 41.6665 181.5561 56.0617 189.8249
\c 70.4569 198.0905 83.9289 205.1369 105.3641 195.9497
\c 108.0313 194.8057 110.4969 193.5033 112.7705 192.0713
\c 108.8137 190.3689 105.4841 187.6409 103.1737 184.3225
\c 96.6985 187.4313 89.6521 188.0281 83.6217 187.3753
\c 69.5353 185.8441 63.1033 179.4121 53.3033 167.4681
\c 43.5033 155.5257 24.5193 157.0569 24.5193 157.0569
\c 28.8505 154.1337 31.4169 150.4025 32.9289 146.8025
\c 29.4105 145.9209 25.7257 145.9881 22.6873 148.1161
\c 16.2105 152.6633 11.2969 147.5625 14.5305 143.8681
\c 14.5305 143.8681 11.7049 138.1833 16.3129 137.1913
\c 19.9673 136.4057 23.4121 141.8873 30.1705 143.9849
\c 31.1289 144.2841 32.3017 144.5689 33.6217 144.9561
\c 35.5545 139.1193 34.9305 134.0905 34.9305 134.0905
\c 29.4201 131.0249 28.1913 125.5145 33.3993 124.5945
\c 39.1289 123.5833 37.0713 133.7833 37.0713 133.7833
\c 39.8233 136.1369 43.1673 137.5753 46.4457 138.4521
\c 46.8585 136.5977 47.3465 135.0409 47.6377 133.7833
\c 49.2473 126.8905 46.2617 121.1497 48.7865 118.3929
\c 51.9721 114.9209 55.4473 120.2281 55.4473 120.2281
\c 60.2713 119.3097 62.1865 126.1273 54.9897 129.4169
\c 51.1977 131.1529 49.2409 134.9097 48.3401 138.8985
\c 54.5545 140.1817 60.0425 139.6009 60.0425 139.6009
\c 60.0425 139.6009 51.0329 148.6121 56.3657 165.3257
\c 60.9609 179.7193 82.0905 191.6601 101.6905 182.7817
\c 101.8233 182.7209 101.9481 182.6473 102.0793 182.5849
\c 100.9465 180.5433 100.1705 178.3369 99.8553 176.0425
\c 98.6281 167.1625 104.1433 159.2009 113.0233 159.2009
\c 115.3433 159.2009 117.2137 159.7065 118.6841 160.5321
\c 120.7225 153.7289 121.2569 147.4873 121.3961 144.8089
\c 119.7129 143.5465 118.0377 142.1305 116.3929 140.5193
\c 109.7993 134.0569 105.9433 126.9449 103.6793 120.8777
\c 96.3225 120.5337 88.5881 122.8089 83.6217 129.1881
\c 75.0473 140.2137 82.0905 155.5257 90.0521 156.4441
\c 98.0169 157.3625 99.8537 153.3817 99.8537 153.3817
\c 95.2617 154.9129 92.1977 152.1561 92.1977 148.7881
\c 92.1977 145.4169 96.1785 142.0505 100.4665 144.5017
\c 105.9433 147.6281 104.4457 158.8937 92.1977 158.2809
\c 79.9513 157.6713 71.6841 138.7609 83.0105 126.4313
\c 88.1593 120.8249 95.4089 118.2969 102.8633 118.5369
\c 100.5545 111.4009 100.4665 106.2169 100.4665 106.2169
\c 96.9129 106.2169 94.0345 103.3369 94.0345 99.7849
\c 94.0345 96.2329 96.9129 93.3529 100.4665 93.3529
\c 103.8425 93.3529 106.6041 95.9609 106.8713 99.2729
\c 106.9161 99.2569 112.0985 99.4169 119.2009 101.8329
\c 119.0633 94.3609 121.6889 87.1609 127.3641 82.0889
\c 139.8457 70.9209 158.6393 79.4489 159.0841 91.7049
\c 159.5289 103.9609 148.2441 105.3049 145.1913 99.7849
\c 142.7993 95.4649 146.2201 91.5289 149.5897 91.5769
\c 152.9577 91.6249 155.6745 94.7289 154.0809 99.2889
\c 154.0809 99.2889 158.0857 97.5129 157.2777 89.5449
\c 156.4665 81.5609 141.2521 74.3129 130.1097 82.7289
\c 123.6617 87.6089 121.2857 95.3049 121.5257 102.6649
\c 127.5625 105.0169 134.6201 108.9689 140.9913 115.6569
\c 142.4425 117.1769 143.7273 118.7273 144.8761 120.3001
\c 146.2569 120.3065 153.1417 120.2217 160.9177 118.1209
\c 160.1465 116.6649 159.6857 114.8089 159.7161 112.5369
\c 159.8361 103.6569 167.8761 98.2649 176.7385 99.6089
\c 179.0265 99.9609 181.2233 100.7609 183.2473 101.9289
\c 183.3145 101.7849 183.3849 101.6729 183.4505 101.5289
\c 192.5977 82.0569 180.9449 60.7609 166.6169 55.9769
\c 149.9801 50.4089 140.8441 59.2889 140.8441 59.2889
\c 140.8441 59.2889 141.5001 53.8169 140.3017 47.5929
\c 136.3017 48.4409 132.5177 50.3449 130.7321 54.1049
\c 127.3433 61.2569 120.5561 59.2409 121.5401 54.4409
\c 121.5401 54.4409 116.2777 50.8889 119.7929 47.7529
\c 122.5865 45.2729 128.2841 48.3289 135.1961 46.8249
\c 136.4601 46.5369 138.0233 46.0729 139.8825 45.6889
\c 139.0537 42.3929 137.6585 39.0329 135.3417 36.2489
\c 135.3417 36.2489 125.1161 38.1689 126.2041 32.4569
\c 127.1977 27.2569 132.6921 28.5529 135.6777 34.1049
\c 135.6777 34.1049 140.7017 34.8089 146.5609 32.9529
\c 146.1961 31.6249 145.9241 30.4569 145.6393 29.4809
\c 143.6313 22.6969 138.1993 19.1769 139.0345 15.5449
\c 140.0873 10.9529 145.7321 13.8489 145.7321 13.8489
\c 149.4761 10.6649 154.5049 15.6409 149.8713 22.0569
\c 147.7001 25.0649 147.5833 28.7609 148.4169 32.2809
\c 152.0377 30.8249 155.8009 28.3129 158.7881 24.0089
\c 158.7881 24.0089 156.9929 42.9849 168.8009 52.9369
\c 180.6105 62.9049 186.9513 69.4329 188.2921 83.5289
\c 188.8505 89.4649 188.0105 96.4569 184.7641 102.8889
\c 188.1481 105.2409 190.9081 108.6809 192.5881 112.7449
\c 194.0473 110.4889 195.3881 108.0409 196.5673 105.3849
\c 206.0473 84.0729 199.1881 70.5049 191.1161 56.0089
\c 183.0489 41.4969 175.1945 25.7049 177.9321 12.3289
\c 180.5609 -0.4871 199.2825 -3.3031 205.0041 3.8329
\c 205.0041 3.8329 187.8265 -1.6071 181.9641 9.0169
\o 
\m 16.3449 140.3193
\c 14.5305 142.8041 20.1065 143.5897 20.1065 143.5897
\c 17.3753 143.4073 15.2969 145.7369 17.2553 147.2425
\c 19.2121 148.7465 25.4201 144.2153 25.4201 144.2153
\c 23.3065 142.9785 18.1561 137.8313 16.3449 140.3193
\o 
\m 50.2425 129.8009
\c 50.2425 129.8009 57.2873 126.7401 56.9817 124.2873
\c 56.6713 121.8377 53.6137 122.4537 52.3881 124.9017
\c 52.3881 124.9017 54.5305 119.6953 51.4665 120.0009
\c 48.4041 120.3065 50.2425 127.3497 50.2425 129.8009
\o 
\m 33.7065 126.7369
\c 31.5561 126.4745 30.6441 130.4121 35.8505 132.8633
\c 35.8505 132.8633 36.8457 127.1225 33.7065 126.7369
\o 
\m 46.0921 140.2569
\c 43.3353 139.3769 40.1577 137.9433 36.7689 135.6217
\c 36.7689 135.6217 37.3017 139.8409 35.3369 145.4905
\c 38.7465 146.6425 42.8617 148.6025 46.8713 152.8249
\c 45.3897 147.8009 45.5257 143.6169 46.0921 140.2569
\o 
\m 44.8809 153.4057
\c 43.2217 151.7273 39.1865 148.8441 34.6361 147.3033
\c 33.6089 149.7161 32.1193 152.3145 29.9529 154.9129
\c 29.9529 154.9129 42.4745 154.6553 52.6009 164.4761
\c 52.5209 164.3257 52.4409 164.1721 52.3545 164.0153
\c 51.1993 162.3113 50.2201 160.6665 49.4121 159.0905
\c 48.0937 157.1193 46.5689 155.1161 44.8809 153.4057
\o 
\m 56.0617 141.4377
\c 56.0617 141.4377 52.8825 141.9929 47.9897 140.7881
\c 47.3673 145.0153 47.7833 149.1929 48.3289 151.2377
\c 48.9657 153.6153 49.9545 156.0025 51.0217 158.1817
\c 51.9881 159.6905 52.9273 161.3753 53.8281 163.2601
\c 53.9401 163.4441 54.0441 163.6105 54.1545 163.7833
\l 53.6121 161.3433
\c 53.6121 161.3433 50.8553 151.8505 56.0617 141.4377
\o 
\m 97.4025 145.7257
\c 95.5433 145.7257 94.0329 147.2345 94.0329 149.0937
\c 94.0329 150.9561 95.5433 152.4617 97.4025 152.4617
\c 99.2633 152.4617 100.7737 150.9561 100.7737 149.0937
\c 100.7737 147.2345 99.2633 145.7257 97.4025 145.7257
\o 
\m 149.8713 93.4169
\c 148.0137 93.3849 146.4857 94.8729 146.4569 96.7449
\c 146.4329 98.6009 147.9177 100.1369 149.7801 100.1529
\c 151.6409 100.1849 153.1689 98.6969 153.1977 96.8409
\c 153.2201 94.9689 151.7321 93.4489 149.8713 93.4169
\o 
\m 121.3641 50.4569
\c 121.0153 53.5129 126.2553 51.4489 126.2553 51.4489
\c 123.7865 52.6329 123.1321 55.6889 125.5769 56.0249
\c 128.0217 56.3609 131.1801 49.3689 131.1801 49.3689
\c 128.7321 49.3209 121.7161 47.4009 121.3641 50.4569
\o 
\m 128.3465 32.7929
\c 128.6841 35.9289 134.4393 35.0169 134.4393 35.0169
\c 132.0601 29.7689 128.1129 30.6329 128.3465 32.7929
\o 
\m 142.7369 55.3369
\c 153.2201 50.2809 162.6729 53.1609 162.6729 53.1609
\l 165.1033 53.7369
\c 164.9353 53.6249 164.7689 53.5289 164.5881 53.4009
\c 162.7177 52.4889 161.0425 51.5129 159.5465 50.5369
\c 157.3849 49.4329 155.0105 48.4089 152.6409 47.7369
\c 150.6073 47.1769 146.4329 46.6969 142.1961 47.2569
\c 143.3353 52.1689 142.7369 55.3369 142.7369 55.3369
\o 
\m 149.0697 16.6169
\c 147.5961 14.6489 145.2345 16.6809 145.3801 19.4169
\c 145.3801 19.4169 144.6745 13.8329 142.1641 15.6089
\c 139.6521 17.4009 144.7257 22.6169 145.9353 24.7449
\c 145.9353 24.7449 150.5513 18.6009 149.0697 16.6169
\o 
\m 147.0777 34.6809
\c 141.3977 36.5689 137.1817 35.9769 137.1817 35.9769
\c 139.4617 39.4009 140.8505 42.5849 141.6873 45.3529
\c 145.0601 44.8409 149.2441 44.7609 154.2505 46.3129
\c 150.0857 42.2489 148.1769 38.1049 147.0777 34.6809
\o 
\m 156.5673 29.4329
\c 153.9369 31.5609 151.3225 33.0009 148.8969 33.9929
\c 150.3721 38.5689 153.2009 42.6489 154.8569 44.3289
\c 156.5433 46.0409 158.5241 47.5929 160.4825 48.9369
\c 162.0425 49.7689 163.6697 50.7609 165.3609 51.9449
\c 165.5177 52.0249 165.6697 52.1209 165.8201 52.2009
\c 156.1369 41.9449 156.5673 29.4329 156.5673 29.4329
\o 
\m 192.9545 199.9289
\c 195.0985 202.3801 198.2665 202.4009 199.9945 199.9289
\c 202.1417 196.8681 199.0761 192.2713 191.1145 191.9689
\c 191.1145 191.9689 190.8073 197.4793 192.9545 199.9289
\o 
\m 151.3033 195.3369
\c 156.4473 201.7193 163.5033 200.2937 169.9209 197.5033
\c 174.0665 192.4409 172.3209 187.7241 171.5145 185.8441
\c 169.3001 180.6745 162.9385 182.4729 162.9385 182.4729
\c 167.5321 183.0873 169.3689 189.2105 167.5321 191.9689
\c 165.6953 194.7257 158.3465 195.3353 157.4265 188.9033
\c 156.5081 182.4729 160.4889 180.9417 162.6329 180.3273
\c 164.7769 179.7193 170.5945 179.1033 173.3513 185.2281
\c 175.5481 190.1129 173.8505 194.2345 172.6857 196.2121
\c 174.7913 195.1721 176.7881 194.0809 178.5577 193.1929
\c 184.6825 190.1273 189.8889 190.1273 189.8889 190.1273
\c 189.8889 190.1273 189.6601 184.6217 192.8073 178.5353
\c 193.7177 176.7785 194.8345 174.7993 195.9081 172.7065
\c 193.9145 173.8441 189.7689 175.4873 184.9177 173.2217
\c 178.8297 170.3817 179.5225 164.5721 180.1641 162.4377
\c 180.8041 160.3033 182.3913 156.3417 188.8105 157.3497
\c 195.2265 158.3577 194.5145 165.6937 191.7353 167.4985
\c 188.9545 169.2937 182.8537 167.3753 182.3001 162.7721
\c 182.3001 162.7721 180.4169 169.1065 185.5545 171.3929
\c 187.4265 172.2281 192.1209 174.0345 197.2329 169.9609
\c 200.1145 163.5817 201.6345 156.5449 195.3225 151.3129
\c 189.5113 146.4937 179.0505 147.0217 172.8345 147.8809
\c 161.0857 152.8345 152.8361 153.8409 152.8361 153.8409
\c 152.8361 153.8409 151.8345 163.1305 148.2233 172.5097
\c 147.2569 178.6745 146.4889 189.3657 151.3033 195.3369
\o 
\m 161.4921 184.5241
\c 159.8009 185.1001 158.9689 187.1433 159.6345 189.0905
\c 160.2985 191.0377 162.2041 192.1433 163.8953 191.5705
\c 165.5881 190.9913 166.4201 188.9481 165.7545 187.0025
\c 165.0921 185.0553 163.1833 183.9465 161.4921 184.5241
\o 
\m 184.3737 161.3513
\c 183.7689 163.0377 184.8537 164.9625 186.7945 165.6505
\c 188.7289 166.3433 190.7865 165.5369 191.3865 163.8537
\c 191.9865 162.1737 190.9033 160.2505 188.9641 159.5593
\c 187.0297 158.8665 184.9737 159.6713 184.3737 161.3513
\o 
\m 140.8905 181.2489
\c 149.1593 169.6121 150.3849 154.3001 150.3849 154.3001
\c 150.3849 154.3001 144.4073 154.7929 136.3753 152.3817
\c 137.7865 164.1305 134.0665 177.8281 119.1353 190.1385
\c 125.5577 191.1673 134.5753 190.1385 140.8905 181.2489
\o 
\m 103.2233 170.5305
\c 102.1833 174.8345 103.0377 178.3385 104.7353 181.1161
\c 108.1113 178.9753 110.7993 176.1433 112.9481 172.9849
\c 112.0137 172.2073 111.2665 171.0905 110.8793 169.6121
\c 109.3481 163.7913 116.0857 162.5657 116.0857 162.5657
\c 113.0233 160.4233 105.3657 161.6489 103.2233 170.5305
\o 
\m 116.3929 164.7113
\c 114.3625 164.7113 112.7161 166.3577 112.7161 168.3881
\c 112.7161 170.4153 114.3625 172.0633 116.3929 172.0633
\c 118.4201 172.0633 120.0665 170.4153 120.0665 168.3881
\c 120.0665 166.3577 118.4201 164.7113 116.3929 164.7113
\o 
\m 120.6809 162.0969
\c 123.0649 164.6537 123.3737 168.3897 121.9033 171.1433
\c 120.5001 173.7721 117.5977 174.7897 115.0793 174.0937
\c 112.4265 177.9049 109.3017 180.7449 105.9401 182.8153
\c 108.0233 185.3673 110.7705 187.1657 113.0233 188.2921
\c 113.8873 188.7241 115.0441 189.1689 116.4009 189.5449
\c 129.7545 179.3769 135.1417 164.4905 134.1529 153.3817
\c 134.0969 152.7689 134.0233 152.1785 133.9481 151.5849
\c 130.5673 150.3689 126.9161 148.6217 123.2473 146.1321
\c 122.9289 152.2697 122.0297 157.5593 120.6809 162.0969
\o 
\m 116.0857 135.3145
\c 121.2185 141.3721 127.4601 145.1849 133.2793 147.5929
\c 131.0361 137.1273 125.4857 130.1625 117.9225 125.2057
\c 114.8985 123.2281 110.9545 121.7817 106.7289 121.1673
\c 108.7129 125.3273 111.6713 130.1033 116.0857 135.3145
\o 
\m 100.4665 95.8009
\c 98.2665 95.8009 96.4873 97.5929 96.4873 99.7849
\c 96.4873 101.9929 98.2665 103.7689 100.4665 103.7689
\c 102.1001 103.7689 103.5033 102.7769 104.1161 101.3689
\c 104.1273 101.3369 104.1401 101.3049 104.1513 101.2889
\c 104.1817 101.2089 104.1961 101.1289 104.2201 101.0489
\c 104.3305 100.6809 104.4137 100.2649 104.4457 99.7849
\c 104.4457 97.5929 102.6649 95.8009 100.4665 95.8009
\o 
\m 119.3833 104.6329
\c 113.3497 102.0409 108.8665 101.6089 106.6329 101.6089
\c 106.0713 103.5129 104.6521 105.0489 102.8201 105.7689
\c 102.7753 107.9289 103.0793 112.5049 105.6569 118.7625
\c 112.3657 119.5929 119.0537 122.6281 124.3545 127.6569
\c 128.9065 131.9753 133.7353 139.5097 135.7225 148.5273
\c 144.5081 151.6665 151.7641 151.6969 151.7641 151.6969
\c 151.7641 151.6969 151.8041 144.1529 148.6937 135.0809
\c 139.7193 132.9657 132.2697 128.0441 128.0217 123.4377
\c 123.0665 118.0729 120.1257 111.3369 119.3833 104.6329
\o 
\m 135.7913 115.2729
\c 130.6409 110.7929 125.9081 107.7689 121.7753 105.7369
\c 122.3321 109.9609 123.7241 113.9289 125.6617 116.9689
\c 130.5017 124.5929 137.3817 130.2329 147.7849 132.6249
\c 145.4393 126.7337 141.7177 120.4441 135.7913 115.2729
\o 
\m 171.1801 102.9049
\c 162.2697 104.9209 160.9385 112.5529 163.0425 115.6569
\c 163.0425 115.6569 164.3609 108.9369 170.1577 110.5369
\c 171.6329 110.9529 172.7417 111.7209 173.5081 112.6649
\c 176.6857 110.5849 179.5481 107.9289 181.7449 104.5529
\c 178.9913 102.8249 175.5001 101.9129 171.1801 102.9049
\o 
\m 165.1817 115.9929
\c 165.1545 118.0089 166.7769 119.6809 168.8041 119.7113
\c 170.8345 119.7385 172.5001 118.1209 172.5289 116.0889
\c 172.5609 114.0569 170.9353 112.3929 168.9081 112.3609
\c 166.8793 112.3289 165.2105 113.9609 165.1817 115.9929
\o 
\m 188.8073 112.9369
\c 187.6793 110.6169 185.8537 107.7529 183.2137 105.6089
\c 181.1001 108.9369 178.2569 112.0409 174.5321 114.6649
\c 175.2761 117.2249 174.2377 120.1929 171.5353 121.5865
\c 168.7913 123.0041 165.1033 122.6601 162.5801 120.3049
\c 157.9961 121.6633 152.6745 122.5193 146.5209 122.7209
\c 148.8137 126.3225 150.4073 129.9337 151.5065 133.3225
\c 152.1977 133.4217 152.8905 133.5145 153.6105 133.5881
\c 164.7033 134.7273 179.6601 129.5465 190.0137 116.3289
\c 189.6537 114.9689 189.2265 113.8169 188.8073 112.9369
\o 
\m 190.5673 119.0793
\c 177.9289 133.9897 164.0297 137.4409 152.2233 135.7529
\c 154.5353 144.3929 153.7513 151.0057 153.7513 151.0057
\c 153.7513 151.0057 169.6297 148.8153 181.3801 140.7097
\c 190.3577 134.5161 191.5113 125.5145 190.5673 119.0793
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian63.pgf <==
\r 0 0 212 212
\i
\m 64.1084 190.704
\c 62.9788 194.368 57.9004 193.856 55.3662 189.76
\c 53.3943 186.56 54.0646 182.912 54.4567 181.456
\c 54.0113 180.176 53.3897 177.728 53.2631 173.856
\c 53.0959 168.704 54.2537 163.472 54.6271 161.92
\c 53.8631 161.776 53.2271 161.552 52.7591 161.328
\l 30.7577 182.88
\c 31.2786 183.68 31.5865 184.624 31.5865 185.648
\c 31.5865 188.448 29.3193 190.72 26.5162 190.72
\c 23.7148 190.72 21.4458 188.448 21.4458 185.648
\c 21.4458 182.848 23.7148 180.576 26.5162 180.576
\c 27.7054 180.576 28.7833 181.008 29.6474 181.68
\l 50.8428 159.44
\c 50.6201 158.976 50.3865 158.352 50.2287 157.584
\c 48.6903 157.984 43.4662 159.216 38.3098 159.104
\c 34.446 159.04 31.9927 158.448 30.7022 158.016
\c 29.2522 158.432 25.6114 159.152 22.3897 157.216
\c 18.2599 154.752 17.6708 149.68 21.3287 148.496
\c 24.435 147.488 32.4442 151.376 31.482 157.12
\c 32.8022 157.424 34.9974 157.744 38.5458 157.808
\c 43.3927 157.904 48.5575 155.616 50.1022 154.864
\c 50.149 154.416 50.2162 153.952 50.3412 153.456
\c 50.4287 153.104 50.5882 152.816 50.713 152.512
\c 50.738 150.224 50.3068 141.824 42.674 140.704
\c 42.674 140.704 49.8505 139.488 53.7927 149.088
\c 56.2708 147.792 59.5882 147.744 62.5068 148.624
\c 63.2428 147.872 64.377 146.512 64.377 145.312
\c 64.377 143.536 62.2522 141.648 62.2522 141.648
\c 62.2522 141.648 67.5052 142.752 76.081 135.776
\c 69.2217 144.448 70.3897 149.68 70.3897 149.68
\c 70.3897 149.68 68.474 147.584 66.7054 147.6
\c 65.5068 147.632 64.1646 148.784 63.4217 149.52
\c 64.3318 152.432 64.3396 155.744 63.0756 158.24
\c 72.7306 162.048 71.5994 169.248 71.5994 169.248
\c 70.377 161.632 61.9865 161.312 59.6959 161.376
\c 59.3865 161.504 59.1068 161.664 58.7615 161.76
\c 58.2646 161.888 57.7991 161.968 57.3473 162.016
\c 56.6217 163.568 54.3911 168.768 54.5561 173.616
\c 54.6786 177.152 55.0231 179.344 55.3458 180.656
\c 61.0833 179.616 65.0694 187.584 64.1084 190.704
\o 
\m 23.4505 150.272
\c 20.738 150.272 20.3833 153.456 22.6231 155.568
\c 24.8662 157.696 27.5788 155.92 27.5788 155.92
\c 29.8193 153.68 26.1617 150.272 23.4505 150.272
\o 
\m 29.3474 185.648
\c 29.3474 184.08 28.0818 182.816 26.5162 182.816
\c 24.9521 182.816 23.6873 184.08 23.6873 185.648
\c 23.6873 187.216 24.9521 188.48 26.5162 188.48
\c 28.0818 188.48 29.3474 187.216 29.3474 185.648
\o 
\m 53.0567 159.12
\c 53.0567 159.12 56.5162 161.44 59.677 159.744
\c 62.9788 157.968 62.913 152.48 61.0022 151.072
\c 59.5678 149.168 54.0726 149.184 52.3458 152.512
\c 50.6943 155.696 53.0567 159.12 53.0567 159.12
\o 
\m 62.3114 188.608
\c 62.2724 185.888 58.8068 182.272 56.5943 184.544
\c 56.5943 184.544 54.8615 187.28 57.0162 189.504
\c 59.1708 191.712 62.3474 191.312 62.3114 188.608
\o
\s 
\m 57.2084 158.24
\c 57.2036 158.24 57.2006 158.24 57.1943 158.24
\c 57.1847 158.24 57.1756 158.24 57.1662 158.24
\c 57.0271 158.24 56.8919 158.224 56.7575 158.208
\c 56.6802 158.192 56.6036 158.192 56.5287 158.176
\c 56.4022 158.144 56.2818 158.112 56.1591 158.064
\c 56.0756 158.032 55.9882 158.016 55.9086 157.984
\c 55.8022 157.952 55.7022 157.888 55.6036 157.824
\c 55.5177 157.776 55.4271 157.744 55.3474 157.696
\c 55.2582 157.632 55.1849 157.568 55.1052 157.488
\c 55.0201 157.424 54.9334 157.36 54.8567 157.296
\c 54.7882 157.216 54.735 157.152 54.677 157.088
\c 54.599 156.992 54.5177 156.896 54.449 156.8
\c 54.4022 156.736 54.3726 156.656 54.3287 156.592
\c 54.2646 156.48 54.1943 156.368 54.1428 156.256
\c 54.1162 156.176 54.1006 156.112 54.077 156.048
\c 54.0287 155.904 53.977 155.776 53.949 155.632
\c 53.9351 155.568 53.9364 155.504 53.9287 155.456
\c 53.9036 155.296 53.8786 155.152 53.8756 154.992
\c 53.8756 154.976 53.8786 154.976 53.8786 154.96
\c 53.8786 154.96 53.8786 154.96 53.8786 154.944
\c 53.8786 154.912 53.8873 154.88 53.8873 154.832
\c 53.8974 154.656 53.9084 154.464 53.9442 154.288
\c 53.949 154.272 53.9575 154.256 53.9662 154.224
\c 54.0084 154.032 54.0631 153.856 54.135 153.68
\c 54.1396 153.664 54.1428 153.664 54.1442 153.664
\c 54.6412 152.496 55.777 151.68 57.1177 151.664
\c 57.1334 151.664 57.149 151.664 57.1646 151.664
\c 57.1724 151.664 57.1802 151.664 57.1882 151.664
\c 57.4068 151.664 57.6177 151.696 57.8231 151.728
\c 57.8474 151.744 57.8708 151.744 57.8943 151.76
\c 58.0818 151.792 58.2631 151.856 58.4351 151.92
\c 58.4833 151.936 58.5257 151.968 58.5726 152
\c 58.7162 152.064 58.8582 152.128 58.9897 152.224
\c 59.0567 152.272 59.1148 152.32 59.177 152.368
\c 59.2786 152.448 59.382 152.528 59.4726 152.608
\c 59.5522 152.688 59.6177 152.784 59.6873 152.864
\c 59.749 152.944 59.8177 153.008 59.8738 153.088
\c 59.9545 153.216 60.0162 153.344 60.0802 153.472
\c 60.1114 153.52 60.1505 153.584 60.177 153.648
\c 60.246 153.792 60.2929 153.968 60.3364 154.128
\c 60.3458 154.176 60.3646 154.208 60.374 154.256
\c 60.4162 154.448 60.4334 154.64 60.4414 154.832
\c 60.4414 154.864 60.4474 154.88 60.4474 154.912
\c 60.4474 154.928 60.4537 154.944 60.4537 154.944
\c 60.4537 155.152 60.4271 155.344 60.3942 155.536
\c 60.3911 155.552 60.3927 155.552 60.3911 155.568
\c 60.349 155.792 60.2865 155.984 60.2098 156.192
\c 60.2098 156.192 60.2098 156.192 60.2084 156.192
\c 60.0473 156.576 59.8162 156.928 59.5271 157.232
\c 59.5239 157.232 59.5209 157.248 59.5177 157.248
\c 59.3802 157.392 59.2302 157.504 59.0694 157.632
\c 59.0567 157.632 59.0474 157.648 59.0364 157.648
\c 58.8849 157.76 58.7177 157.856 58.5505 157.92
\c 58.5257 157.936 58.5036 157.952 58.4788 157.968
\c 58.3194 158.032 58.1529 158.08 57.9849 158.128
\c 57.9412 158.144 57.9036 158.16 57.8599 158.16
\c 57.7022 158.192 57.5396 158.208 57.377 158.224
\c 57.3177 158.224 57.2646 158.24 57.2084 158.24
\o 
\m 56.7113 156.272
\c 56.8615 156.32 57.0162 156.352 57.1802 156.352
\c 57.7615 156.336 58.2537 155.984 58.4615 155.488
\c 58.4662 155.472 58.4646 155.44 58.4708 155.424
\c 58.5257 155.264 58.5631 155.104 58.5617 154.944
\c 58.5617 154.88 58.535 154.816 58.5257 154.752
\c 58.5084 154.64 58.4943 154.512 58.4474 154.4
\c 58.4146 154.32 58.3545 154.256 58.3086 154.192
\c 58.2553 154.112 58.2148 154.016 58.1474 153.952
\c 58.0662 153.888 57.9631 153.824 57.8646 153.76
\c 57.8098 153.744 57.763 153.68 57.7022 153.664
\c 57.5788 153.616 57.4396 153.6 57.299 153.584
\c 57.2537 153.584 57.2098 153.552 57.1615 153.552
\c 56.9865 153.552 56.8194 153.6 56.6662 153.648
\c 56.6505 153.664 56.6334 153.664 56.6193 153.664
\c 56.138 153.872 55.8036 154.336 55.777 154.896
\c 55.777 154.912 55.7646 154.928 55.7646 154.96
\c 55.7646 155.104 55.8068 155.232 55.849 155.36
\c 55.8617 155.408 55.8582 155.456 55.8786 155.504
\c 55.9209 155.6 55.9927 155.68 56.0553 155.76
\c 56.1004 155.824 56.1287 155.888 56.1802 155.952
\c 56.2302 156 56.2943 156.016 56.3505 156.064
\c 56.4412 156.128 56.5271 156.208 56.6334 156.256
\c 56.6567 156.256 56.6865 156.256 56.7113 156.272
\o
\s
\m 104.3546 113.424
\c 107.8298 113.424 110.6458 110.608 110.6458 107.136
\c 110.6458 106.88 110.6234 106.624 110.593 106.368
\c 110.3386 108.56 108.4314 110.288 106.0842 110.288
\c 103.5642 110.288 101.5242 108.32 101.5242 105.888
\c 101.5242 103.456 103.5642 101.472 106.0842 101.472
\c 106.6074 101.472 107.0986 101.584 107.5626 101.744
\c 106.6234 101.184 105.5322 100.848 104.3546 100.848
\c 100.8794 100.848 98.065 103.664 98.065 107.136
\c 98.065 110.608 100.8794 113.424 104.3546 113.424
\o
\s
\m 198.7051 194.576
\c 198.7051 192.144 200.6763 190.16 203.1083 190.16
\c 205.5403 190.16 207.5115 192.144 207.5115 194.576
\c 207.5115 197.008 205.5403 198.976 203.1083 198.976
\c 200.6763 198.976 198.7051 197.008 198.7051 194.576
\o 
\m 200.5915 194.576
\c 200.5915 195.968 201.7195 197.088 203.1083 197.088
\c 204.4971 197.088 205.6251 195.968 205.6251 194.576
\c 205.6251 193.184 204.4971 192.048 203.1083 192.048
\c 201.7195 192.048 200.5915 193.184 200.5915 194.576
\o
\s 
\m 12.8903 8.816
\c 12.8903 6.384 14.8631 4.416 17.2943 4.416
\c 19.7255 4.416 21.6973 6.384 21.6973 8.816
\c 21.6973 11.248 19.7255 13.216 17.2943 13.216
\c 14.8631 13.216 12.8903 11.248 12.8903 8.816
\o 
\m 14.7802 8.816
\c 14.7802 10.208 15.9036 11.328 17.2943 11.328
\c 18.6833 11.328 19.813 10.208 19.813 8.816
\c 19.813 7.424 18.6833 6.304 17.2943 6.304
\c 15.9036 6.304 14.7802 7.424 14.7802 8.816
\o
\s 
\m 0 -0.0004
\l 211.9136 -0.0004
\l 211.9136 211.8724
\l 0 211.8724
\o
\i
\m 8.4873 8.816
\c 8.4873 3.952 12.4317 0 17.2943 0
\c 22.1591 0 26.1022 3.952 26.1022 8.816
\c 26.1022 10.752 25.4679 12.544 24.4068 14
\l 31.7631 20.928
\c 42.2974 14.64 51.8505 19.52 52.2052 25.792
\c 52.5193 31.376 42.1396 33.504 42.1396 33.504
\c 42.1396 33.504 50.6334 41.84 48.1194 48.752
\c 45.6004 55.68 38.0537 53.792 35.8522 50.96
\c 33.649 48.128 29.249 41.84 29.249 41.84
\c 25.1575 44.672 21.8583 49.536 21.8583 49.536
\c 21.8583 49.536 26.4162 55.36 27.9897 62.592
\c 30.5505 74.368 21.0677 79.584 17.6098 67.936
\c 15.1989 59.824 19.1849 50.48 19.1849 50.48
\c 18.5545 49.072 11.321 43.088 11.321 43.088
\c 4.3991 53.792 3.4583 75.808 10.3786 91.216
\c 17.9591 108.112 31.1334 117.312 31.1334 117.312
\c 35.2217 110.4 41.8271 105.36 41.8271 105.36
\c 41.8271 105.36 30.6052 93.184 38.0537 79.584
\c 46.6217 63.936 61.3255 66.688 61.3255 66.688
\c 70.446 56.624 78.6218 59.456 78.6218 59.456
\c 74.0474 62.496 73.8522 66.16 75.2106 69.68
\c 81.5946 73.392 85.6506 79.12 87.1882 81.584
\c 92.6794 83.136 96.2346 88.384 96.2346 88.384
\c 93.0906 86.176 89.6314 87.12 89.6314 87.12
\c 90.289 90.688 90.401 94.112 90.0522 97.376
\c 93.1258 98.752 95.6954 100.08 96.9578 100.752
\c 98.8058 98.528 101.5546 97.072 104.6698 97.072
\c 107.2858 97.072 109.6666 98.08 111.4586 99.728
\l 114.0682 97.12
\c 113.5002 96.304 113.1594 95.312 113.1594 94.24
\c 113.1594 91.472 115.4138 89.216 118.1946 89.216
\c 120.9706 89.216 123.2234 91.472 123.2234 94.24
\c 123.2234 97.024 120.9706 99.28 118.1946 99.28
\c 117.289 99.28 116.4554 99.024 115.721 98.608
\l 112.929 101.392
\c 114.065 103.024 114.7338 105.008 114.7338 107.136
\c 114.7338 110.224 113.3114 112.96 111.1226 114.8
\c 111.7722 116.032 113.1354 118.656 114.5498 121.808
\c 117.8042 121.472 121.2314 121.584 124.7978 122.24
\c 124.7978 122.24 125.7402 118.784 123.5402 115.632
\c 123.5402 115.632 128.7786 119.184 130.3322 124.672
\c 132.8042 126.224 138.5274 130.272 142.2362 136.656
\c 145.7658 138.016 149.4202 137.824 152.4746 133.248
\c 152.4746 133.248 155.3066 141.424 145.241 150.544
\c 145.241 150.544 147.993 165.248 132.3434 173.808
\c 118.7466 181.264 106.5546 170.032 106.5546 170.032
\c 106.5546 170.032 101.5242 176.64 94.6058 180.736
\c 94.6058 180.736 103.8154 193.904 120.7098 201.488
\c 136.121 208.416 158.137 207.472 168.8266 200.544
\c 168.8266 200.544 162.8506 193.312 161.4362 192.688
\c 161.4362 192.688 152.0986 196.672 143.9818 194.256
\c 132.3434 190.8 137.5482 181.312 149.329 183.872
\c 156.5626 185.456 162.3818 190.016 162.3818 190.016
\c 162.3818 190.016 167.2554 186.704 170.0842 182.624
\c 170.0842 182.624 163.7962 178.224 160.9658 176.016
\c 158.137 173.808 156.2474 166.272 163.1674 163.744
\c 170.0842 161.232 178.4186 169.728 178.4186 169.728
\c 178.4186 169.728 180.545 159.344 186.1258 159.664
\c 192.4074 160.016 197.2891 169.568 190.9994 180.096
\l 197.9307 187.456
\c 199.3851 186.4 201.1723 185.76 203.1083 185.76
\c 207.9723 185.76 211.9147 189.712 211.9147 194.576
\c 211.9147 199.44 207.9723 203.376 203.1083 203.376
\c 198.2443 203.376 194.3019 199.44 194.3019 194.576
\c 194.3019 192.528 195.0011 190.656 196.1627 189.168
\l 189.7418 182.224
\l 182.9034 191.424
\c 182.9034 191.424 186.6762 195.904 189.9786 201.088
\c 189.9786 201.088 188.0922 203.696 177.6362 211.872
\c 177.6362 211.872 174.1754 207.472 170.1642 202.032
\c 170.1642 202.032 158.137 210.064 137.1434 208.88
\c 116.2458 207.712 99.5626 198.352 89.6378 183.376
\c 85.7306 185.088 80.9434 185.968 78.041 186.4
\c 79.673 188.176 81.3066 188.928 81.3066 188.928
\c 79.5946 193.088 74.3898 192.096 74.3898 192.096
\c 75.1498 195.856 72.121 198.72 73.4714 202.48
\c 74.0938 204.224 74.105 205.776 74.105 205.776
\c 72.2218 206.16 71.1418 204.64 69.8442 204.656
\c 68.5458 204.672 64.0599 204.256 61.5833 204.288
\c 59.1068 204.336 57.0521 200.704 57.0521 200.704
\c 57.0521 200.704 56.4786 202.016 54.9646 203.328
\c 53.449 204.64 51.9271 205.488 51.9271 205.488
\c 51.0887 204.56 50.2271 201.968 48.7897 200.336
\c 46.7974 198.08 44.5068 197.696 43.9833 193.92
\c 43.3646 189.456 46.3505 185.872 45.7378 184.112
\c 45.1225 182.352 41.713 183.104 41.7631 186.752
\c 41.813 190.416 42.5396 191.824 42.5694 194.064
\c 42.6004 196.304 39.5788 199.648 37.8412 201.904
\c 36.1036 204.176 35.8786 204.88 35.4247 206.544
\c 34.9786 208.192 33.4583 209.04 33.4583 209.04
\c 31.8068 209.072 31.3036 206.832 31.0583 206.016
\c 30.8114 205.184 29.749 205.2 28.6724 204.272
\c 27.599 203.344 27.6833 200.864 27.6833 200.864
\c 27.6833 200.864 26.413 202.896 24.5505 204.56
\c 22.6847 206.24 18.6786 206.416 14.4271 206.128
\c 10.1788 205.824 9.0177 207.136 7.3756 207.872
\c 5.7333 208.592 4.6287 208.208 4.6287 208.208
\c 4.6287 208.208 4.2271 207.104 4.9333 205.456
\c 5.6412 203.808 6.9396 202.624 6.5849 198.384
\c 6.2333 194.144 6.349 190.128 8.0005 188.24
\c 9.6521 186.352 11.6567 185.056 11.6567 185.056
\c 11.6567 185.056 9.1802 185.184 8.2349 184.112
\c 7.2903 183.056 7.2903 181.984 6.4677 181.76
\c 5.6412 181.52 3.4005 181.056 3.4005 179.392
\c 3.4005 179.392 4.2271 177.872 5.877 177.392
\c 7.5271 176.912 8.2349 176.688 10.477 174.912
\c 12.7162 173.152 16.0209 170.08 18.2599 170.08
\c 20.5005 170.08 21.9162 170.784 25.5724 170.784
\c 29.2287 170.784 29.9351 167.36 28.1679 166.784
\c 26.3974 166.192 22.8505 169.216 18.3786 168.672
\c 14.6036 168.192 14.1802 165.904 11.8927 163.952
\c 10.2412 162.528 7.6442 161.712 6.7021 160.88
\c 6.7021 160.88 7.5271 159.344 8.8247 157.808
\c 10.1255 156.288 11.4193 155.696 11.4193 155.696
\c 11.4193 155.696 7.7645 153.68 7.7645 151.216
\c 7.7645 148.736 7.2903 144.256 7.2903 142.944
\c 7.2903 141.648 5.7591 140.592 6.113 138.704
\c 6.113 138.704 7.6693 138.704 9.4162 139.296
\c 13.1881 140.592 16.0209 137.52 19.7943 138.24
\c 19.7943 138.24 18.7317 133.04 22.8599 131.28
\c 22.8599 131.28 23.6334 132.864 25.3943 134.464
\c 25.7724 131.648 26.6646 126.464 28.4903 122.288
\c 13.5162 112.352 4.1591 95.68 2.9881 74.784
\c 1.8068 53.792 9.8271 41.76 9.8271 41.76
\c 4.3991 37.744 -0.0011 34.288 -0.0011 34.288
\c 8.1756 23.84 10.7708 21.936 10.7708 21.936
\c 15.9591 25.248 20.4412 29.024 20.4412 29.024
\l 29.6412 22.176
\l 22.6974 15.76
\c 21.2052 16.928 19.3333 17.616 17.2943 17.616
\c 12.4317 17.616 8.4873 13.68 8.4873 8.816
\o 
\m 196.5051 194.576
\c 196.5051 198.224 199.4603 201.184 203.1083 201.184
\c 206.7563 201.184 209.7115 198.224 209.7115 194.576
\c 209.7115 190.928 206.7563 187.968 203.1083 187.968
\c 199.4603 187.968 196.5051 190.928 196.5051 194.576
\o 
\m 159.5498 191.184
\c 156.9562 188.592 141.6234 182.704 141.8602 189.312
\c 142.105 196.208 159.5498 191.184 159.5498 191.184
\o 
\m 181.0154 193.072
\c 177.4762 196.848 172.2874 200.864 172.2874 200.864
\l 177.7114 208.176
\l 186.6762 200.864
\l 181.0154 193.072
\o 
\m 180.545 170.432
\l 189.2714 178.224
\c 193.5178 170.192 190.2154 163.36 186.441 163.36
\c 184.057 163.36 182.2458 165.088 180.545 170.432
\o 
\m 173.545 182.624
\l 181.297 189.632
\c 182.9642 187.776 185.6026 184.544 188.073 180.336
\c 187.073 179.44 183.7658 176.176 180.073 173.264
\c 177.241 177.744 175.6682 179.552 173.545 182.624
\o 
\m 171.5786 180.576
\c 173.2314 179.392 177.9466 171.856 177.9466 171.856
\c 166.8634 162.656 161.4362 167.84 162.3818 172.32
\c 163.0778 175.632 171.5786 180.576 171.5786 180.576
\o 
\m 170.6362 199.216
\c 172.0186 198.224 175.2618 195.936 179.601 191.424
\c 176.6906 188.128 172.2874 184.352 172.2874 184.352
\c 167.9962 189.264 164.2698 191.888 164.2698 191.888
\c 166.289 194 168.5242 196.56 170.6362 199.216
\o 
\m 115.6762 94.24
\c 115.6762 95.632 116.8042 96.768 118.1946 96.768
\c 119.5818 96.768 120.7114 95.632 120.7114 94.24
\c 120.7114 92.848 119.5818 91.728 118.1946 91.728
\c 116.8042 91.728 115.6762 92.848 115.6762 94.24
\o 
\m 77.6474 188.736
\c 77.6474 188.736 75.9946 188.768 75.137 186.416
\c 74.281 184.064 73.5434 181.952 69.3927 180.368
\c 65.2428 178.768 61.6786 176.816 60.2036 172.464
\c 58.4036 167.168 63.8756 164.864 66.2631 167.072
\c 68.6521 169.28 68.0193 174.72 72.4954 174.416
\c 72.4954 174.416 72.1274 173.248 73.6282 170.992
\c 75.1338 168.72 75.673 165.184 73.7514 162.72
\c 71.8298 160.288 67.6583 157.152 67.8631 154.672
\c 68.0646 152.192 70.6036 156.752 74.9578 156.224
\c 74.9578 156.224 73.6266 153.536 73.8042 149.168
\c 73.9802 144.8 76.5002 137.472 81.6378 130.144
\c 74.3706 135.376 67.0873 138 62.7225 138.24
\c 58.3615 138.48 55.6474 137.168 55.6474 137.168
\c 55.177 141.536 59.777 144.016 57.2974 144.256
\c 54.8207 144.48 51.638 140.368 49.1591 138.48
\c 46.6833 136.592 43.146 137.168 40.9068 138.704
\c 38.6631 140.24 37.4833 139.888 37.4833 139.888
\c 37.249 144.368 42.674 143.664 44.913 146.016
\c 47.153 148.384 44.9287 153.888 39.6084 152.144
\c 35.2428 150.736 33.2396 147.2 31.5865 143.072
\c 29.9351 138.944 27.8146 138.24 25.4553 137.408
\c 23.0974 136.592 23.0974 134.928 23.0974 134.928
\c 23.0974 134.928 21.2084 136.592 22.8599 138.48
\c 24.5114 140.368 26.2802 141.536 26.0428 142.72
\c 25.8068 143.888 24.0396 143.664 21.9162 142.016
\c 19.7943 140.368 17.6708 141.296 14.3679 141.424
\c 11.0693 141.536 8.8247 141.424 8.8247 141.424
\c 10.477 144.368 9.0617 147.904 9.8873 151.088
\c 10.713 154.272 14.6036 153.92 15.7847 154.864
\c 16.9629 155.808 16.0209 157.344 13.4231 157.936
\c 10.8287 158.528 9.2973 160.528 9.2973 160.528
\c 13.1881 161.12 15.077 166.304 18.6148 166.896
\c 22.1521 167.488 24.6287 163.6 30.0553 164.176
\c 35.4786 164.768 35.1257 170.08 31.3505 171.968
\c 27.5788 173.856 24.0396 172.784 20.1473 172.208
\c 16.2567 171.616 14.7225 174.208 12.4802 176.208
\c 10.2412 178.224 8.2349 179.168 8.2349 179.168
\c 8.2349 179.168 9.8873 182.704 12.2458 182.928
\c 14.6036 183.168 16.6085 180.928 16.8458 183.296
\c 17.0802 185.648 14.3679 185.648 11.5396 187.648
\c 8.7084 189.648 8.8247 191.776 8.9442 196.032
\c 9.0617 200.272 8.8247 200.736 8.2349 202.272
\c 7.6442 203.808 8.1959 204.592 8.1959 204.592
\c 8.1959 204.592 8.9881 205.136 10.5113 204.528
\c 12.038 203.904 12.5052 203.664 16.7545 203.728
\c 21.0021 203.792 23.1239 203.872 25.0905 201.024
\c 27.0567 198.16 27.0193 195.456 29.382 195.648
\c 31.7428 195.856 29.5318 197.888 29.7974 200.256
\c 30.0662 202.608 33.6271 204.208 33.6271 204.208
\c 33.6271 204.208 34.5428 202.192 36.5177 199.92
\c 38.4919 197.648 41.0662 196.08 40.4217 192.192
\c 39.7786 188.32 38.6694 184.8 40.5052 180.992
\c 42.3412 177.2 47.6428 176.768 48.3052 182.192
\c 48.9678 187.6 45.113 190.128 45.7505 193.664
\c 46.3882 197.184 51.6036 199.008 52.2442 202.896
\c 52.2442 202.896 54.2271 201.328 54.7847 198.72
\c 55.3364 196.128 56.8583 195.168 57.8162 196.32
\c 58.7756 197.488 58.4756 201.392 61.6708 202.176
\c 64.8662 202.944 68.3833 201.488 71.3546 203.104
\c 71.3546 203.104 71.2074 200.864 71.281 197.552
\c 71.3514 194.256 72.2682 192.128 70.5881 190.016
\c 68.9052 187.92 68.6474 186.144 69.8217 185.904
\c 70.9978 185.648 72.2042 187.408 74.1114 189.024
\c 76.0218 190.656 77.6474 188.736 77.6474 188.736
\o 
\m 106.9834 166.592
\c 108.785 164.272 111.3338 160.144 113.569 153.424
\c 112.4202 153.088 111.1498 153.04 109.7818 153.216
\c 106.1386 153.664 102.9562 161.6 106.9834 166.592
\o 
\m 142.3322 151.568
\c 140.209 152.736 136.4346 152.736 136.4346 152.736
\c 138.5578 159.584 135.2538 164.064 135.2538 164.064
\c 133.6042 156.992 123.2234 160.288 121.3402 160.528
\c 119.4522 160.768 118.273 158.16 118.273 158.16
\c 117.5594 156.336 116.585 155.088 115.4058 154.272
\c 114.6346 156.528 112.2282 162.928 108.3082 167.984
\c 113.4154 172.56 123.7226 176.192 133.1322 169.728
\c 144.4554 161.936 142.3322 151.568 142.3322 151.568
\o 
\m 130.145 131.36
\c 130.145 131.36 132.9754 131.04 137.6906 134.192
\c 137.9642 134.368 138.241 134.544 138.5194 134.72
\c 136.9546 132.736 134.2154 129.632 130.7594 127.28
\c 130.8106 128.576 130.6346 129.936 130.145 131.36
\o 
\m 116.3066 132.928
\c 113.1594 134.816 114.105 134.816 114.105 136.08
\c 114.105 137.328 112.5306 138.592 112.5306 138.592
\c 112.5306 138.592 116.6202 138.592 118.9802 136.464
\c 118.9802 136.464 121.5754 136.944 120.1594 138.592
\c 118.745 140.24 109.0746 140.24 104.3546 145.664
\l 106.241 145.2
\c 106.241 145.2 113.0826 140.48 120.3962 141.888
\c 127.7082 143.312 136.6714 144.96 139.9722 142.832
\c 139.9722 142.832 139.737 144.48 135.7274 145.2
\c 131.7162 145.904 126.529 144.72 122.281 144.016
\c 118.0362 143.312 116.9354 143.616 116.9354 143.616
\c 108.7562 144.256 105.297 148.96 105.297 148.96
\c 107.4986 149.6 108.1306 148.96 108.1306 148.96
\c 116.3066 141.424 127.6282 154.944 127.6282 154.944
\c 127.6282 154.944 118.1946 148.656 113.7898 148.96
\c 109.385 149.28 109.0714 151.488 109.0714 151.488
\c 115.361 149.6 118.1946 152.736 119.7642 154.944
\c 121.337 157.136 123.5402 157.776 127.9418 157.152
\c 132.3434 156.512 134.233 158.72 134.233 158.72
\c 135.8058 151.792 130.4586 151.792 128.2554 149.6
\c 126.0538 147.392 130.145 148.016 130.145 148.016
\c 130.145 148.016 133.9194 151.792 141.7802 149.28
\c 149.6426 146.768 149.0138 138.592 149.0138 138.592
\c 145.5546 140.784 141.1498 139.856 138.0058 136.704
\c 134.8618 133.552 129.201 134.816 126.9994 136.08
\c 124.7946 137.328 125.425 134.496 125.425 134.496
\c 131.7162 127.584 127.3146 124.128 127.3146 124.128
\c 125.1114 130.72 119.4506 131.04 116.3066 132.928
\o 
\m 115.5866 124.208
\c 116.3658 126.064 117.1082 128.016 117.6938 129.888
\c 120.2826 128.864 122.0794 127.632 124.4826 125.072
\c 124.4826 125.072 121.4202 123.6 115.5866 124.208
\o 
\m 113.249 124.544
\c 109.5514 125.2 105.4442 126.64 101.5242 129.472
\c 90.2042 137.648 81.7098 159.344 93.3466 179.472
\c 93.3466 179.472 99.009 176.336 104.6698 169.088
\c 104.6698 169.088 98.3802 160.912 99.6378 151.792
\c 101.4842 138.416 108.7578 137.952 109.7002 135.76
\c 110.6442 133.552 110.9578 132.608 112.8458 131.664
\c 113.3674 131.408 114.2554 131.12 115.3498 130.752
\c 114.9754 129.408 114.273 127.104 113.249 124.544
\o 
\m 108.8378 116.272
\c 107.5626 116.864 106.161 117.2 104.6698 117.2
\c 102.2298 117.2 100.0234 116.304 98.281 114.864
\c 87.0026 125.04 78.2922 136.416 76.4554 144.88
\c 74.7946 152.576 77.4538 157.376 77.4538 157.376
\c 74.2938 159.072 70.249 156.64 70.249 156.64
\c 70.8786 159.584 76.3242 161.04 77.1898 163.984
\c 78.0554 166.912 77.033 169.76 75.5274 171.792
\c 74.0202 173.808 74.7642 176.288 74.7642 176.288
\c 70.9978 176.928 68.849 175.072 67.2818 172.496
\c 65.713 169.92 63.5788 169.008 63.1364 171.248
\c 62.6943 173.504 65.3351 176.768 69.5959 178
\c 73.8602 179.232 74.4714 180.768 76.4042 184.16
\c 76.5658 184.448 76.7466 184.704 76.9226 184.96
\c 82.4506 184.128 86.2778 182.992 88.8186 181.984
\c 86.9466 178.432 82.017 167.216 84.8554 151.488
\c 87.5642 136.448 98.001 124.704 112.2202 122.144
\c 111.2826 120.112 110.153 118.048 108.8378 116.272
\o 
\m 97.1242 107.136
\c 97.1242 111.312 100.5002 114.688 104.6698 114.688
\c 108.8378 114.688 112.217 111.312 112.217 107.136
\c 112.217 102.976 108.8378 99.6 104.6698 99.6
\c 100.5002 99.6 97.1242 102.976 97.1242 107.136
\o 
\m 77.1434 73.408
\c 77.3194 73.68 77.5002 73.952 77.6794 74.24
\c 80.825 78.944 80.5114 81.776 80.5114 81.776
\c 81.9338 81.28 83.2938 81.104 84.5818 81.168
\c 82.2282 77.712 79.1322 74.96 77.1434 73.408
\o 
\m 62.2694 83.664
\c 60.0694 81.472 60.0694 76.112 53.1505 77.696
\c 53.1505 77.696 55.3505 79.584 54.7225 83.984
\c 54.0942 88.384 54.7239 90.592 56.9239 92.16
\c 59.1257 93.728 62.2694 96.56 60.3849 102.848
\c 60.3849 102.848 62.0521 102.464 62.8991 98.128
\c 63.7847 93.616 57.8662 82.096 57.8662 82.096
\c 57.8662 82.096 70.449 95.616 62.8991 103.792
\c 62.8991 103.792 62.2694 104.416 62.8991 106.624
\c 62.8991 106.624 67.6177 103.168 68.2458 94.992
\c 68.2458 94.992 68.5591 93.888 67.8505 89.632
\c 67.1442 85.392 65.9662 80.208 66.674 76.192
\c 67.377 72.192 69.0302 71.952 69.0302 71.952
\c 66.9068 75.248 68.5591 84.208 69.9756 91.52
\c 71.3898 98.832 66.674 105.68 66.674 105.68
\l 66.2006 107.568
\c 71.625 102.848 71.625 93.184 73.2762 91.76
\c 74.929 90.352 75.401 92.944 75.401 92.944
\c 73.2762 95.296 73.2762 99.392 73.2762 99.392
\c 73.2762 99.392 74.5338 97.824 75.7946 97.824
\c 77.0538 97.824 77.0538 98.768 78.9402 95.616
\c 80.825 92.464 81.1402 86.816 87.745 84.608
\c 87.745 84.608 84.2842 80.208 77.3658 86.496
\c 77.3658 86.496 74.5338 87.12 75.7946 84.928
\c 77.0538 82.72 78.3114 77.056 75.1658 73.92
\c 72.0186 70.768 71.0794 66.368 73.2762 62.912
\c 73.2762 62.912 65.1004 62.272 62.5847 70.144
\c 60.0694 78 63.8412 81.776 63.8412 81.776
\c 63.8412 81.776 64.4708 85.872 62.2694 83.664
\o 
\m 87.1146 86.176
\c 84.5402 88.576 83.001 91.648 81.977 94.224
\c 83.8474 94.816 85.7978 95.552 87.6618 96.336
\c 88.2698 90.496 87.1146 86.176 87.1146 86.176
\o 
\m 58.4428 98.352
\c 51.7271 100.592 47.5882 103.136 45.2708 104.944
\c 50.277 108.96 58.199 105.776 58.6522 102.144
\c 58.8231 100.768 58.7724 99.504 58.4428 98.352
\o 
\m 43.8802 103.616
\c 48.9442 99.696 55.3458 97.28 57.5929 96.512
\c 56.7849 95.344 55.5302 94.368 53.7004 93.648
\c 53.7004 93.648 51.1054 92.464 51.3412 90.576
\c 51.5756 88.704 54.8788 78.32 47.8036 76.672
\c 47.8036 76.672 52.2833 73.36 59.1239 75.488
\c 59.1239 75.488 59.1239 71.712 60.3022 69.6
\c 60.3022 69.6 49.9239 67.472 42.1396 78.784
\c 35.6708 88.208 39.2974 98.512 43.8802 103.616
\o 
\m 32.3943 118.576
\c 52.5193 130.208 74.2186 121.712 82.3994 110.4
\c 85.2282 106.48 86.6634 102.368 87.3306 98.672
\c 84.7674 97.648 82.4634 96.944 81.121 96.576
\c 80.7466 97.664 80.457 98.56 80.1962 99.072
\c 79.2522 100.96 78.3114 101.28 76.1098 102.224
\c 73.9066 103.168 73.4506 110.432 60.0694 112.288
\c 50.949 113.536 42.7708 107.248 42.7708 107.248
\c 35.5364 112.912 32.3943 118.576 32.3943 118.576
\o 
\m 29.8873 123.104
\c 28.8334 125.728 27.6646 129.728 26.8247 135.568
\c 27.1054 135.744 27.3833 135.936 27.6959 136.112
\c 31.1162 138 32.649 138.592 33.9473 142.832
\c 35.2428 147.072 38.5458 149.68 40.7865 149.2
\c 43.0271 148.736 42.0833 146.608 39.4905 145.072
\c 36.8943 143.536 35.0084 141.424 35.5974 137.648
\c 35.5974 137.648 38.0756 138.352 40.0786 136.816
\c 42.0833 135.296 44.913 134.224 47.8631 135.056
\c 50.8098 135.872 52.3458 141.296 55.2919 141.888
\c 55.2919 141.888 52.8177 137.888 54.4678 134.704
\c 54.4678 134.704 59.3036 137.296 66.9678 135.52
\c 75.4266 133.568 86.6906 124.688 96.7258 113.248
\c 95.4154 111.552 94.6058 109.456 94.6058 107.136
\c 94.6058 105.664 94.937 104.288 95.5018 103.024
\c 93.7482 101.744 91.7306 100.624 89.7274 99.696
\c 87.1594 113.92 75.4122 124.352 60.3849 127.072
\c 44.6583 129.904 33.4271 124.976 29.8873 123.104
\o 
\m 18.7897 30.912
\l 11.0068 25.248
\l 3.6959 34.208
\l 11.0068 39.632
\c 11.0068 39.632 15.0162 34.448 18.7897 30.912
\o 
\m 20.677 52.368
\c 20.677 52.368 15.6631 69.808 22.5662 70.064
\c 29.1678 70.304 23.2694 54.96 20.677 52.368
\o 
\m 27.5177 39.632
\c 27.5177 39.632 23.7428 35.232 20.4412 32.32
\c 15.9287 36.656 13.6458 39.904 12.6567 41.28
\c 15.3068 43.392 17.8631 45.632 19.9693 47.648
\c 19.9693 47.648 22.5974 43.92 27.5177 39.632
\o 
\m 40.0194 33.968
\c 40.0194 33.968 32.4708 38.688 31.2919 40.336
\c 31.2919 40.336 36.2396 48.848 39.5474 49.536
\c 44.0287 50.48 49.2193 45.056 40.0194 33.968
\o 
\m 33.649 22.656
\l 41.4318 31.376
\c 46.7833 29.68 48.5114 27.872 48.5114 25.488
\c 48.5114 21.712 41.6694 18.4 33.649 22.656
\o 
\m 31.5239 23.856
\c 27.3287 26.32 24.0974 28.96 22.2349 30.624
\l 29.249 38.384
\c 32.3146 36.256 34.1207 34.688 38.6036 31.856
\c 35.6873 28.16 32.4287 24.848 31.5239 23.856
\o 
\m 10.6889 8.816
\c 10.6889 12.464 13.6474 15.424 17.2943 15.424
\c 20.9428 15.424 23.9006 12.464 23.9006 8.816
\c 23.9006 5.168 20.9428 2.208 17.2943 2.208
\c 13.6474 2.208 10.6889 5.168 10.6889 8.816
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian64.pgf <==
\r 0 0 212 212
\i
\m 156.5672 180.656
\c 156.8888 179.344 157.2344 177.152 157.356 173.616
\c 157.5224 168.768 155.2904 163.568 154.5656 162.016
\c 154.1144 161.968 153.6488 161.888 153.1512 161.76
\c 152.8072 161.664 152.5272 161.504 152.2168 161.376
\c 149.9272 161.312 141.5368 161.632 140.3144 169.248
\c 140.3144 169.248 139.1832 162.048 148.8376 158.24
\c 147.5736 155.744 147.5816 152.432 148.4904 149.52
\c 147.748 148.784 146.4072 147.632 145.2072 147.6
\c 143.4392 147.584 141.524 149.68 141.524 149.68
\c 141.524 149.68 142.6904 144.448 135.8312 135.776
\c 144.4088 142.752 149.6616 141.648 149.6616 141.648
\c 149.6616 141.648 147.5368 143.536 147.5368 145.312
\c 147.5368 146.512 148.6712 147.872 149.4072 148.624
\c 152.3256 147.744 155.6424 147.792 158.1208 149.088
\c 162.0632 139.488 169.2392 140.704 169.2392 140.704
\c 161.6072 141.824 161.1752 150.224 161.2008 152.512
\c 161.3256 152.816 161.484 153.104 161.572 153.456
\c 161.6968 153.952 161.764 154.416 161.812 154.864
\c 163.3544 155.616 168.5208 157.904 173.3672 157.808
\c 176.916 157.744 179.1112 157.424 180.4312 157.12
\c 179.4696 151.376 187.4776 147.488 190.5848 148.496
\c 194.2424 149.68 193.6536 154.752 189.524 157.216
\c 186.3016 159.152 182.6616 158.432 181.2104 158.016
\c 179.9208 158.448 177.468 159.04 173.604 159.104
\c 168.4472 159.216 163.2216 157.984 161.684 157.584
\c 161.5272 158.352 161.292 158.976 161.0712 159.44
\l 182.2664 181.68
\c 183.1304 181.008 184.2072 180.576 185.3976 180.576
\c 188.1992 180.576 190.468 182.848 190.468 185.648
\c 190.468 188.448 188.1992 190.72 185.3976 190.72
\c 182.5944 190.72 180.3272 188.448 180.3272 185.648
\c 180.3272 184.624 180.6344 183.68 181.1544 182.88
\l 159.1528 161.328
\c 158.6856 161.552 158.0504 161.776 157.2856 161.92
\c 157.66 163.472 158.8168 168.704 158.6504 173.856
\c 158.524 177.728 157.9016 180.176 157.4568 181.456
\c 157.8488 182.912 158.5192 186.56 156.5464 189.76
\c 154.012 193.856 148.9352 194.368 147.8056 190.704
\c 146.844 187.584 150.8296 179.616 156.5672 180.656
\o 
\m 184.3352 155.92
\c 184.3352 155.92 187.0472 157.696 189.2888 155.568
\c 191.5304 153.456 191.1752 150.272 188.4632 150.272
\c 185.7512 150.272 182.0936 153.68 184.3352 155.92
\o 
\m 185.3976 188.48
\c 186.9608 188.48 188.2248 187.216 188.2248 185.648
\c 188.2248 184.08 186.9608 182.816 185.3976 182.816
\c 183.8312 182.816 182.5656 184.08 182.5656 185.648
\c 182.5656 187.216 183.8312 188.48 185.3976 188.48
\o 
\m 159.5672 152.512
\c 157.8408 149.184 152.3448 149.168 150.9112 151.072
\c 149.0008 152.48 148.9352 157.968 152.236 159.744
\c 155.3976 161.44 158.8568 159.12 158.8568 159.12
\c 158.8568 159.12 161.2184 155.696 159.5672 152.512
\o 
\m 154.8968 189.504
\c 157.052 187.28 155.3192 184.544 155.3192 184.544
\c 153.1064 182.272 149.6408 185.888 149.6024 188.608
\c 149.5656 191.312 152.7432 191.712 154.8968 189.504
\o
\s
\m 154.5368 158.224
\c 154.3736 158.208 154.2104 158.192 154.0536 158.16
\c 154.0104 158.16 153.972 158.144 153.9288 158.128
\c 153.7592 158.08 153.5944 158.032 153.4344 157.968
\c 153.4104 157.952 153.388 157.936 153.3624 157.92
\c 153.196 157.856 153.028 157.76 152.8776 157.648
\c 152.8664 157.648 152.8568 157.632 152.844 157.632
\c 152.6824 157.504 152.5336 157.392 152.396 157.248
\c 152.3928 157.248 152.3896 157.232 152.3864 157.232
\c 152.0968 156.928 151.8664 156.576 151.7048 156.192
\c 151.7032 156.192 151.7032 156.192 151.7032 156.192
\c 151.6264 155.984 151.564 155.792 151.5224 155.568
\c 151.5208 155.552 151.5224 155.552 151.5192 155.536
\c 151.4856 155.344 151.46 155.152 151.46 154.944
\c 151.46 154.944 151.4664 154.928 151.4664 154.912
\c 151.4664 154.88 151.4728 154.864 151.4728 154.832
\c 151.4792 154.64 151.4968 154.448 151.54 154.256
\c 151.548 154.208 151.5672 154.176 151.5768 154.128
\c 151.62 153.968 151.668 153.792 151.7368 153.648
\c 151.7624 153.584 151.8024 153.52 151.8328 153.472
\c 151.8968 153.344 151.9576 153.216 152.0392 153.088
\c 152.0952 153.008 152.164 152.944 152.2248 152.864
\c 152.2952 152.784 152.3608 152.688 152.4408 152.608
\c 152.532 152.528 152.6344 152.448 152.7368 152.368
\c 152.7992 152.32 152.8568 152.272 152.924 152.224
\c 153.0552 152.128 153.1976 152.064 153.34 152
\c 153.388 151.968 153.4296 151.936 153.4792 151.92
\c 153.6504 151.856 153.8312 151.792 154.0184 151.76
\c 154.0424 151.744 154.0664 151.744 154.0888 151.728
\c 154.2952 151.696 154.5064 151.664 154.7256 151.664
\c 154.7336 151.664 154.7416 151.664 154.7464 151.664
\c 154.764 151.664 154.78 151.664 154.796 151.664
\c 156.1368 151.68 157.2728 152.496 157.7688 153.664
\c 157.7704 153.664 157.7736 153.664 157.7784 153.68
\c 157.8504 153.856 157.9048 154.032 157.9464 154.224
\c 157.9544 154.256 157.964 154.272 157.9688 154.288
\c 158.0056 154.464 158.0152 154.656 158.0248 154.832
\c 158.0248 154.88 158.0344 154.912 158.0344 154.944
\c 158.0344 154.96 158.0344 154.96 158.0344 154.96
\c 158.0344 154.976 158.0376 154.976 158.0376 154.992
\c 158.0344 155.152 158.0104 155.296 157.9848 155.456
\c 157.9768 155.504 157.9784 155.568 157.964 155.632
\c 157.9368 155.776 157.884 155.904 157.836 156.048
\c 157.8136 156.112 157.7976 156.176 157.7704 156.256
\c 157.7192 156.368 157.6488 156.48 157.5848 156.592
\c 157.54 156.656 157.5112 156.736 157.4648 156.8
\c 157.396 156.896 157.3144 156.992 157.236 157.088
\c 157.1784 157.152 157.1256 157.216 157.0568 157.296
\c 156.98 157.36 156.892 157.424 156.8088 157.488
\c 156.7288 157.568 156.6552 157.632 156.5656 157.696
\c 156.4856 157.744 156.396 157.776 156.3096 157.824
\c 156.212 157.888 156.1112 157.952 156.0056 157.984
\c 155.9256 158.016 155.8376 158.032 155.7528 158.064
\c 155.6312 158.112 155.5112 158.144 155.3848 158.176
\c 155.3096 158.192 155.2328 158.192 155.1544 158.208
\c 155.02 158.224 154.8856 158.24 154.7464 158.24
\c 154.7384 158.24 154.7288 158.24 154.7192 158.24
\c 154.7128 158.24 154.7096 158.24 154.7048 158.24
\c 154.6488 158.24 154.596 158.224 154.5368 158.224
\o 
\m 155.2792 156.256
\c 155.3864 156.208 155.4728 156.128 155.5624 156.064
\c 155.6184 156.016 155.6824 156 155.7336 155.952
\c 155.7848 155.888 155.812 155.824 155.8584 155.76
\c 155.9208 155.68 155.9928 155.6 156.0344 155.504
\c 156.0552 155.456 156.052 155.408 156.0648 155.36
\c 156.1064 155.232 156.148 155.104 156.148 154.96
\c 156.148 154.928 156.1368 154.912 156.1368 154.896
\c 156.1096 154.336 155.7752 153.872 155.2936 153.664
\c 155.2792 153.664 155.2632 153.664 155.2472 153.648
\c 155.0936 153.6 154.9272 153.552 154.7512 153.552
\c 154.7032 153.552 154.66 153.584 154.6136 153.584
\c 154.4744 153.6 154.3352 153.616 154.2104 153.664
\c 154.1496 153.68 154.1032 153.744 154.0488 153.76
\c 153.9496 153.824 153.8472 153.888 153.7656 153.952
\c 153.6984 154.016 153.6584 154.112 153.6056 154.192
\c 153.5576 154.256 153.4984 154.32 153.4664 154.4
\c 153.4184 154.512 153.4056 154.64 153.388 154.752
\c 153.3784 154.816 153.3512 154.88 153.3512 154.944
\c 153.3496 155.104 153.388 155.264 153.4424 155.424
\c 153.4488 155.44 153.4472 155.472 153.452 155.488
\c 153.66 155.984 154.1512 156.336 154.7336 156.352
\c 154.8968 156.352 155.052 156.32 155.2024 156.272
\c 155.2264 156.256 155.2568 156.256 155.2792 156.256
\o
\s
\m 107.5576 113.424
\c 104.0824 113.424 101.268 110.608 101.268 107.136
\c 101.268 106.88 101.2888 106.624 101.3208 106.368
\c 101.5752 108.56 103.4808 110.288 105.828 110.288
\c 108.348 110.288 110.3896 108.32 110.3896 105.888
\c 110.3896 103.456 108.348 101.472 105.828 101.472
\c 105.3064 101.472 104.8136 101.584 104.3496 101.744
\c 105.2888 101.184 106.3816 100.848 107.5576 100.848
\c 111.0328 100.848 113.8488 103.664 113.8488 107.136
\c 113.8488 110.608 111.0328 113.424 107.5576 113.424
\o
\s
\m 8.8056 198.976
\c 6.3736 198.976 4.4024 197.008 4.4024 194.576
\c 4.4024 192.144 6.3736 190.16 8.8056 190.16
\c 11.2376 190.16 13.2072 192.144 13.2072 194.576
\c 13.2072 197.008 11.2376 198.976 8.8056 198.976
\o 
\m 8.8056 192.048
\c 7.4152 192.048 6.2872 193.184 6.2872 194.576
\c 6.2872 195.968 7.4152 197.088 8.8056 197.088
\c 10.1944 197.088 11.3224 195.968 11.3224 194.576
\c 11.3224 193.184 10.1944 192.048 8.8056 192.048
\o
\s
\m 194.6184 13.216
\c 192.188 13.216 190.2152 11.248 190.2152 8.816
\c 190.2152 6.384 192.188 4.416 194.6184 4.416
\c 197.0504 4.416 199.0216 6.384 199.0216 8.816
\c 199.0216 11.248 197.0504 13.216 194.6184 13.216
\o 
\m 194.6184 6.304
\c 193.2296 6.304 192.1 7.424 192.1 8.816
\c 192.1 10.208 193.2296 11.328 194.6184 11.328
\c 196.0104 11.328 197.1336 10.208 197.1336 8.816
\c 197.1336 7.424 196.0104 6.304 194.6184 6.304
\o
\s
\m 0 -0.0004
\l 211.9136 -0.0004
\l 211.9136 211.8724
\l 0 211.8724
\o
\i
\m 194.6184 17.616
\c 192.58 17.616 190.708 16.928 189.2152 15.76
\l 182.2728 22.176
\l 191.4728 29.024
\c 191.4728 29.024 195.9528 25.248 201.1432 21.936
\c 201.1432 21.936 203.7384 23.84 211.9144 34.288
\c 211.9144 34.288 207.5144 37.744 202.0856 41.76
\c 202.0856 41.76 210.1064 53.792 208.9256 74.784
\c 207.7528 95.68 198.3976 112.352 183.4216 122.288
\c 185.2488 126.464 186.1416 131.648 186.5192 134.464
\c 188.2792 132.864 189.0536 131.28 189.0536 131.28
\c 193.1816 133.04 192.1192 138.24 192.1192 138.24
\c 195.892 137.52 198.7256 140.592 202.4968 139.296
\c 204.244 138.704 205.8008 138.704 205.8008 138.704
\c 206.1528 140.592 204.6216 141.648 204.6216 142.944
\c 204.6216 144.256 204.148 148.736 204.148 151.216
\c 204.148 153.68 200.4936 155.696 200.4936 155.696
\c 200.4936 155.696 201.788 156.288 203.0872 157.808
\c 204.3864 159.344 205.2104 160.88 205.2104 160.88
\c 204.2696 161.712 201.6728 162.528 200.02 163.952
\c 197.7336 165.904 197.3096 168.192 193.5352 168.672
\c 189.0632 169.216 185.516 166.192 183.7448 166.784
\c 181.9784 167.36 182.684 170.784 186.34 170.784
\c 189.9976 170.784 191.4136 170.08 193.6536 170.08
\c 195.892 170.08 199.1976 173.152 201.436 174.912
\c 203.6776 176.688 204.3864 176.912 206.036 177.392
\c 207.6856 177.872 208.5128 179.392 208.5128 179.392
\c 208.5128 181.056 206.2728 181.52 205.4456 181.76
\c 204.6216 181.984 204.6216 183.056 203.6776 184.112
\c 202.7336 185.184 200.2568 185.056 200.2568 185.056
\c 200.2568 185.056 202.2616 186.352 203.9128 188.24
\c 205.564 190.128 205.6792 194.144 205.3288 198.384
\c 204.9736 202.624 206.2728 203.808 206.98 205.456
\c 207.6856 207.104 207.284 208.208 207.284 208.208
\c 207.284 208.208 206.18 208.592 204.5384 207.872
\c 202.8952 207.136 201.7352 205.824 197.4856 206.128
\c 193.2344 206.416 189.228 206.24 187.3624 204.56
\c 185.5 202.896 184.2296 200.864 184.2296 200.864
\c 184.2296 200.864 184.3144 203.344 183.2408 204.272
\c 182.164 205.2 181.1016 205.184 180.8552 206.016
\c 180.6104 206.832 180.1064 209.072 178.4552 209.04
\c 178.4552 209.04 176.9352 208.192 176.4872 206.544
\c 176.0344 204.88 175.8104 204.176 174.0728 201.904
\c 172.3352 199.648 169.3128 196.304 169.3448 194.064
\c 169.3736 191.824 170.1 190.416 170.1496 186.752
\c 170.2008 183.104 166.7912 182.352 166.1752 184.112
\c 165.5624 185.872 168.548 189.456 167.9304 193.92
\c 167.4072 197.696 165.116 198.08 163.124 200.336
\c 161.6856 201.968 160.8232 204.56 159.9864 205.488
\c 159.9864 205.488 158.4648 204.64 156.948 203.328
\c 155.4344 202.016 154.8616 200.704 154.8616 200.704
\c 154.8616 200.704 152.8072 204.336 150.3304 204.288
\c 147.8536 204.256 143.3672 204.672 142.0696 204.656
\c 140.772 204.64 139.6904 206.16 137.8088 205.776
\c 137.8088 205.776 137.8184 204.224 138.4424 202.48
\c 139.7928 198.72 136.7624 195.856 137.524 192.096
\c 137.524 192.096 132.3192 193.088 130.6072 188.928
\c 130.6072 188.928 132.2408 188.176 133.8728 186.4
\c 130.9704 185.968 126.1832 185.088 122.276 183.376
\c 112.3496 198.352 95.668 207.712 74.7704 208.88
\c 53.7768 210.064 41.748 202.032 41.748 202.032
\c 37.7384 207.472 34.276 211.872 34.276 211.872
\c 23.82 203.696 21.9352 201.088 21.9352 201.088
\c 25.236 195.904 29.0088 191.424 29.0088 191.424
\l 22.172 182.224
\l 15.7496 189.168
\c 16.9128 190.656 17.612 192.528 17.612 194.576
\c 17.612 199.44 13.6696 203.376 8.8056 203.376
\c 3.94 203.376 -0.0008 199.44 -0.0008 194.576
\c -0.0008 189.712 3.94 185.76 8.8056 185.76
\c 10.7416 185.76 12.5288 186.4 13.9832 187.456
\l 20.9144 180.096
\c 14.6232 169.568 19.5064 160.016 25.788 159.664
\c 31.3688 159.344 33.4936 169.728 33.4936 169.728
\c 33.4936 169.728 41.828 161.232 48.7448 163.744
\c 55.6664 166.272 53.7768 173.808 50.9464 176.016
\c 48.1176 178.224 41.828 182.624 41.828 182.624
\c 44.6584 186.704 49.532 190.016 49.532 190.016
\c 49.532 190.016 55.3496 185.456 62.5848 183.872
\c 74.364 181.312 79.5688 190.8 67.932 194.256
\c 59.8136 196.672 50.476 192.688 50.476 192.688
\c 49.0632 193.312 43.0856 200.544 43.0856 200.544
\c 53.7768 207.472 75.7928 208.416 91.204 201.488
\c 108.0968 193.904 117.308 180.736 117.308 180.736
\c 110.3896 176.64 105.3576 170.032 105.3576 170.032
\c 105.3576 170.032 93.1672 181.264 79.5688 173.808
\c 63.9208 165.248 66.6728 150.544 66.6728 150.544
\c 56.6072 141.424 59.4392 133.248 59.4392 133.248
\c 62.492 137.824 66.1464 138.016 69.676 136.656
\c 73.3864 130.272 79.1096 126.224 81.5816 124.672
\c 83.1352 119.184 88.3736 115.632 88.3736 115.632
\c 86.1736 118.784 87.116 122.24 87.116 122.24
\c 90.6808 121.584 94.1096 121.472 97.364 121.808
\c 98.7784 118.656 100.1416 116.032 100.7912 114.8
\c 98.6024 112.96 97.18 110.224 97.18 107.136
\c 97.18 105.008 97.8488 103.024 98.9848 101.392
\l 96.1928 98.608
\c 95.4584 99.024 94.6232 99.28 93.7192 99.28
\c 90.9432 99.28 88.6888 97.024 88.6888 94.24
\c 88.6888 91.472 90.9432 89.216 93.7192 89.216
\c 96.4984 89.216 98.7528 91.472 98.7528 94.24
\c 98.7528 95.312 98.4136 96.304 97.8456 97.12
\l 100.4552 99.728
\c 102.2472 98.08 104.6264 97.072 107.244 97.072
\c 110.3576 97.072 113.108 98.528 114.9544 100.752
\c 116.2168 100.08 118.788 98.752 121.8616 97.376
\c 121.5128 94.112 121.6232 90.688 122.2808 87.12
\c 122.2808 87.12 118.8216 86.176 115.6792 88.384
\c 115.6792 88.384 119.2328 83.136 124.7256 81.584
\c 126.2632 79.12 130.3192 73.392 136.7032 69.68
\c 138.0616 66.16 137.8664 62.496 133.2904 59.456
\c 133.2904 59.456 141.468 56.624 150.588 66.688
\c 150.588 66.688 165.2904 63.936 173.86 79.584
\c 181.308 93.184 170.0856 105.36 170.0856 105.36
\c 170.0856 105.36 176.6904 110.4 180.78 117.312
\c 180.78 117.312 193.9528 108.112 201.5352 91.216
\c 208.4552 75.808 207.5144 53.792 200.5928 43.088
\c 200.5928 43.088 193.3576 49.072 192.7288 50.48
\c 192.7288 50.48 196.7144 59.824 194.3032 67.936
\c 190.8456 79.584 181.3624 74.368 183.924 62.592
\c 185.4968 55.36 190.0552 49.536 190.0552 49.536
\c 190.0552 49.536 186.7544 44.672 182.6648 41.84
\c 182.6648 41.84 178.2648 48.128 176.0616 50.96
\c 173.86 53.792 166.3128 55.68 163.7944 48.752
\c 161.2792 41.84 169.7736 33.504 169.7736 33.504
\c 169.7736 33.504 159.3944 31.376 159.708 25.792
\c 160.0632 19.52 169.6152 14.64 180.1496 20.928
\l 187.5064 14
\c 186.4456 12.544 185.812 10.752 185.812 8.816
\c 185.812 3.952 189.7528 0 194.6184 0
\c 199.4808 0 203.4248 3.952 203.4248 8.816
\c 203.4248 13.68 199.4808 17.616 194.6184 17.616
\o 
\m 8.8056 187.968
\c 5.156 187.968 2.2024 190.928 2.2024 194.576
\c 2.2024 198.224 5.156 201.184 8.8056 201.184
\c 12.4536 201.184 15.4088 198.224 15.4088 194.576
\c 15.4088 190.928 12.4536 187.968 8.8056 187.968
\o 
\m 70.0536 189.312
\c 70.2888 182.704 54.956 188.592 52.364 191.184
\c 52.364 191.184 69.8088 196.208 70.0536 189.312
\o 
\m 25.236 200.864
\l 34.2024 208.176
\l 39.6248 200.864
\c 39.6248 200.864 34.4376 196.848 30.8984 193.072
\l 25.236 200.864
\o 
\m 25.4728 163.36
\c 21.6984 163.36 18.396 170.192 22.6424 178.224
\l 31.3688 170.432
\c 29.668 165.088 27.8568 163.36 25.4728 163.36
\o 
\m 31.8408 173.264
\c 28.1464 176.176 24.8408 179.44 23.8408 180.336
\c 26.3112 184.544 28.948 187.776 30.6152 189.632
\l 38.3672 182.624
\c 36.2456 179.552 34.6728 177.744 31.8408 173.264
\o 
\m 49.532 172.32
\c 50.476 167.84 45.0504 162.656 33.9656 171.856
\c 33.9656 171.856 38.6808 179.392 40.3352 180.576
\c 40.3352 180.576 48.8344 175.632 49.532 172.32
\o 
\m 47.644 191.888
\c 47.644 191.888 43.9176 189.264 39.6248 184.352
\c 39.6248 184.352 35.2216 188.128 32.3128 191.424
\c 36.652 195.936 39.8936 198.224 41.276 199.216
\c 43.3896 196.56 45.6232 194 47.644 191.888
\o 
\m 93.7192 91.728
\c 92.332 91.728 91.2024 92.848 91.2024 94.24
\c 91.2024 95.632 92.332 96.768 93.7192 96.768
\c 95.1096 96.768 96.2376 95.632 96.2376 94.24
\c 96.2376 92.848 95.1096 91.728 93.7192 91.728
\o 
\m 137.8024 189.024
\c 139.7096 187.408 140.916 185.648 142.0904 185.904
\c 143.2664 186.144 143.0088 187.92 141.3256 190.016
\c 139.6456 192.128 140.5608 194.256 140.6328 197.552
\c 140.7064 200.864 140.5576 203.104 140.5576 203.104
\c 143.5304 201.488 147.0472 202.944 150.2424 202.176
\c 153.4376 201.392 153.1384 197.488 154.0968 196.32
\c 155.0552 195.168 156.5768 196.128 157.1288 198.72
\c 157.6856 201.328 159.6696 202.896 159.6696 202.896
\c 160.3096 199.008 165.5256 197.184 166.1624 193.664
\c 166.8008 190.128 162.9464 187.6 163.6088 182.192
\c 164.2712 176.768 169.572 177.2 171.4088 180.992
\c 173.244 184.8 172.1352 188.32 171.4904 192.192
\c 170.8472 196.08 173.42 197.648 175.396 199.92
\c 177.3704 202.192 178.2856 204.208 178.2856 204.208
\c 178.2856 204.208 181.8472 202.608 182.116 200.256
\c 182.3816 197.888 180.1704 195.856 182.532 195.648
\c 184.8936 195.456 184.8568 198.16 186.8216 201.024
\c 188.7896 203.872 190.9112 203.792 195.1576 203.728
\c 199.4088 203.664 199.876 203.904 201.4024 204.528
\c 202.9256 205.136 203.7176 204.592 203.7176 204.592
\c 203.7176 204.592 204.2696 203.808 203.6776 202.272
\c 203.0872 200.736 202.852 200.272 202.9688 196.032
\c 203.0872 191.776 203.2056 189.648 200.3736 187.648
\c 197.5448 185.648 194.8328 185.648 195.068 183.296
\c 195.3048 180.928 197.3096 183.168 199.668 182.928
\c 202.0248 182.704 203.6776 179.168 203.6776 179.168
\c 203.6776 179.168 201.6728 178.224 199.4328 176.208
\c 197.1912 174.208 195.6568 171.616 191.7656 172.208
\c 187.8728 172.784 184.3352 173.856 180.5624 171.968
\c 176.788 170.08 176.4344 164.768 181.8584 164.176
\c 187.284 163.6 189.7608 167.488 193.2984 166.896
\c 196.836 166.304 198.7256 161.12 202.6152 160.528
\c 202.6152 160.528 201.084 158.528 198.4888 157.936
\c 195.892 157.344 194.9496 155.808 196.1288 154.864
\c 197.3096 153.92 201.2008 154.272 202.0248 151.088
\c 202.852 147.904 201.436 144.368 203.0872 141.424
\c 203.0872 141.424 200.844 141.536 197.5448 141.424
\c 194.2424 141.296 192.1192 140.368 189.9976 142.016
\c 187.8728 143.664 186.1064 143.888 185.8712 142.72
\c 185.6328 141.536 187.4024 140.368 189.0536 138.48
\c 190.7048 136.592 188.8152 134.928 188.8152 134.928
\c 188.8152 134.928 188.8152 136.592 186.4584 137.408
\c 184.0984 138.24 181.9784 138.944 180.3272 143.072
\c 178.6744 147.2 176.6712 150.736 172.3048 152.144
\c 166.9848 153.888 164.7592 148.384 167.0008 146.016
\c 169.2392 143.664 174.6648 144.368 174.4296 139.888
\c 174.4296 139.888 173.2504 140.24 171.0072 138.704
\c 168.7672 137.168 165.2296 136.592 162.7528 138.48
\c 160.276 140.368 157.092 144.48 154.6152 144.256
\c 152.1368 144.016 156.7368 141.536 156.2664 137.168
\c 156.2664 137.168 153.5512 138.48 149.1912 138.24
\c 144.8248 138 137.5432 135.376 130.276 130.144
\c 135.412 137.472 137.9336 144.8 138.1096 149.168
\c 138.2856 153.536 136.9544 156.224 136.9544 156.224
\c 141.3096 156.752 143.8488 152.192 144.0504 154.672
\c 144.2552 157.152 140.0824 160.288 138.1608 162.72
\c 136.2408 165.184 136.78 168.72 138.284 170.992
\c 139.7864 173.248 139.4168 174.416 139.4168 174.416
\c 143.8936 174.72 143.2616 169.28 145.6504 167.072
\c 148.0376 164.864 153.5096 167.168 151.7096 172.464
\c 150.2344 176.816 146.6712 178.768 142.5208 180.368
\c 138.3704 181.952 137.6328 184.064 136.7768 186.416
\c 135.9192 188.768 134.2664 188.736 134.2664 188.736
\c 134.2664 188.736 135.8904 190.656 137.8024 189.024
\o 
\m 102.132 153.216
\c 100.7624 153.04 99.492 153.088 98.3448 153.424
\c 100.58 160.144 103.1288 164.272 104.9304 166.592
\c 108.956 161.6 105.7752 153.664 102.132 153.216
\o 
\m 78.7816 169.728
\c 88.1912 176.192 98.4984 172.56 103.6056 167.984
\c 99.684 162.928 97.2792 156.528 96.508 154.272
\c 95.3288 155.088 94.3528 156.336 93.6408 158.16
\c 93.6408 158.16 92.4616 160.768 90.5736 160.528
\c 88.6888 160.288 78.3096 156.992 76.66 164.064
\c 76.66 164.064 73.3544 159.584 75.4792 152.736
\c 75.4792 152.736 71.7032 152.736 69.5816 151.568
\c 69.5816 151.568 67.4584 161.936 78.7816 169.728
\o 
\m 81.1528 127.28
\c 77.6968 129.632 74.9576 132.736 73.3944 134.72
\c 73.6728 134.544 73.948 134.368 74.2216 134.192
\c 78.9384 131.04 81.7688 131.36 81.7688 131.36
\c 81.2776 129.936 81.1016 128.576 81.1528 127.28
\o 
\m 84.5992 124.128
\c 84.5992 124.128 80.1976 127.584 86.4872 134.496
\c 86.4872 134.496 87.1192 137.328 84.9144 136.08
\c 82.7128 134.816 77.052 133.552 73.908 136.704
\c 70.7624 139.856 66.3576 140.784 62.8984 138.592
\c 62.8984 138.592 62.2712 146.768 70.1336 149.28
\c 77.9944 151.792 81.7688 148.016 81.7688 148.016
\c 81.7688 148.016 85.86 147.392 83.6584 149.6
\c 81.4552 151.792 76.108 151.792 77.6792 158.72
\c 77.6792 158.72 79.5688 156.512 83.972 157.152
\c 88.3736 157.776 90.5768 157.136 92.148 154.944
\c 93.7192 152.736 96.5512 149.6 102.8424 151.488
\c 102.8424 151.488 102.5288 149.28 98.124 148.96
\c 93.7192 148.656 84.284 154.944 84.284 154.944
\c 84.284 154.944 95.6072 141.424 103.7832 148.96
\c 103.7832 148.96 104.4136 149.6 106.6152 148.96
\c 106.6152 148.96 103.156 144.256 94.9784 143.616
\c 94.9784 143.616 93.8776 143.312 89.6312 144.016
\c 85.3848 144.72 80.1976 145.904 76.1864 145.2
\c 72.1768 144.48 71.9416 142.832 71.9416 142.832
\c 75.2424 144.96 84.2056 143.312 91.5176 141.888
\c 98.8296 140.48 105.6728 145.2 105.6728 145.2
\l 107.5576 145.664
\c 102.8392 140.24 93.1688 140.24 91.7528 138.592
\c 90.3384 136.944 92.9336 136.464 92.9336 136.464
\c 95.292 138.592 99.3832 138.592 99.3832 138.592
\c 99.3832 138.592 97.8072 137.328 97.8072 136.08
\c 97.8072 134.816 98.7528 134.816 95.6072 132.928
\c 92.4632 131.04 86.8024 130.72 84.5992 124.128
\o 
\m 87.4296 125.072
\c 89.8328 127.632 91.6312 128.864 94.2184 129.888
\c 94.8056 128.016 95.5464 126.064 96.3272 124.208
\c 90.492 123.6 87.4296 125.072 87.4296 125.072
\o 
\m 96.5624 130.752
\c 97.6584 131.12 98.5448 131.408 99.068 131.664
\c 100.9544 132.608 101.2696 133.552 102.212 135.76
\c 103.1544 137.952 110.428 138.416 112.276 151.792
\c 113.5336 160.912 107.244 169.088 107.244 169.088
\c 112.9048 176.336 118.5656 179.472 118.5656 179.472
\c 130.204 159.344 121.7096 137.648 110.3896 129.472
\c 106.4696 126.64 102.3608 125.2 98.6648 124.544
\c 97.6408 127.104 96.9384 129.408 96.5624 130.752
\o 
\m 99.692 122.144
\c 113.9128 124.704 124.348 136.448 127.0584 151.488
\c 129.8952 167.216 124.9656 178.432 123.0936 181.984
\c 125.636 182.992 129.4632 184.128 134.9912 184.96
\c 135.1656 184.704 135.3464 184.448 135.5096 184.16
\c 137.4424 180.768 138.0536 179.232 142.3176 178
\c 146.5784 176.768 149.2184 173.504 148.7768 171.248
\c 148.3352 169.008 146.2008 169.92 144.6312 172.496
\c 143.0648 175.072 140.916 176.928 137.148 176.288
\c 137.148 176.288 137.892 173.808 136.3864 171.792
\c 134.8792 169.76 133.8584 166.912 134.724 163.984
\c 135.5896 161.04 141.0344 159.584 141.6648 156.64
\c 141.6648 156.64 137.6184 159.072 134.46 157.376
\c 134.46 157.376 137.1192 152.576 135.4584 144.88
\c 133.62 136.416 124.9112 125.04 113.6312 114.864
\c 111.8888 116.304 109.6824 117.2 107.244 117.2
\c 105.7512 117.2 104.3496 116.864 103.076 116.272
\c 101.7592 118.048 100.6296 120.112 99.692 122.144
\o 
\m 107.244 99.6
\c 103.076 99.6 99.6952 102.976 99.6952 107.136
\c 99.6952 111.312 103.076 114.688 107.244 114.688
\c 111.412 114.688 114.7896 111.312 114.7896 107.136
\c 114.7896 102.976 111.412 99.6 107.244 99.6
\o 
\m 127.332 81.168
\c 128.6184 81.104 129.98 81.28 131.4024 81.776
\c 131.4024 81.776 131.0872 78.944 134.2344 74.24
\c 134.4136 73.952 134.5944 73.68 134.7704 73.408
\c 132.7816 74.96 129.684 77.712 127.332 81.168
\o 
\m 148.0728 81.776
\c 148.0728 81.776 151.844 78 149.3288 70.144
\c 146.812 62.272 138.6376 62.912 138.6376 62.912
\c 140.8344 66.368 139.8936 70.768 136.7464 73.92
\c 133.6024 77.056 134.86 82.72 136.1192 84.928
\c 137.38 87.12 134.5464 86.496 134.5464 86.496
\c 127.628 80.208 124.1672 84.608 124.1672 84.608
\c 130.7736 86.816 131.0872 92.464 132.9736 95.616
\c 134.86 98.768 134.86 97.824 136.1192 97.824
\c 137.38 97.824 138.6376 99.392 138.6376 99.392
\c 138.6376 99.392 138.6376 95.296 136.5128 92.944
\c 136.5128 92.944 136.9848 90.352 138.6376 91.76
\c 140.2872 93.184 140.2872 102.848 145.7128 107.568
\l 145.2392 105.68
\c 145.2392 105.68 140.524 98.832 141.9384 91.52
\c 143.3528 84.208 145.0072 75.248 142.8824 71.952
\c 142.8824 71.952 144.5368 72.192 145.2392 76.192
\c 145.9464 80.208 144.7688 85.392 144.0632 89.632
\c 143.3528 93.888 143.668 94.992 143.668 94.992
\c 144.2952 103.168 149.0136 106.624 149.0136 106.624
\c 149.644 104.416 149.0136 103.792 149.0136 103.792
\c 141.4648 95.616 154.0472 82.096 154.0472 82.096
\c 154.0472 82.096 148.1288 93.616 149.0136 98.128
\c 149.8616 102.464 151.5288 102.848 151.5288 102.848
\c 149.644 96.56 152.788 93.728 154.9896 92.16
\c 157.1896 90.592 157.8184 88.384 157.1912 83.984
\c 156.5624 79.584 158.7624 77.696 158.7624 77.696
\c 151.844 76.112 151.844 81.472 149.644 83.664
\c 147.4424 85.872 148.0728 81.776 148.0728 81.776
\o 
\m 124.252 96.336
\c 126.116 95.552 128.0664 94.816 129.9368 94.224
\c 128.9128 91.648 127.3736 88.576 124.7992 86.176
\c 124.7992 86.176 123.644 90.496 124.252 96.336
\o 
\m 153.2616 102.144
\c 153.7144 105.776 161.636 108.96 166.6424 104.944
\c 164.3256 103.136 160.1864 100.592 153.4712 98.352
\c 153.1416 99.504 153.0888 100.768 153.2616 102.144
\o 
\m 169.7736 78.784
\c 161.9896 67.472 151.612 69.6 151.612 69.6
\c 152.7896 71.712 152.7896 75.488 152.7896 75.488
\c 159.6296 73.36 164.1096 76.672 164.1096 76.672
\c 157.0344 78.32 160.3384 88.704 160.572 90.576
\c 160.8072 92.464 158.212 93.648 158.212 93.648
\c 156.3832 94.368 155.1288 95.344 154.3208 96.512
\c 156.5672 97.28 162.9688 99.696 168.0328 103.616
\c 172.6152 98.512 176.2424 88.208 169.7736 78.784
\o 
\m 169.1432 107.248
\c 169.1432 107.248 160.964 113.536 151.844 112.288
\c 138.4632 110.432 138.0072 103.168 135.804 102.224
\c 133.6024 101.28 132.6616 100.96 131.7176 99.072
\c 131.4568 98.56 131.1672 97.664 130.7928 96.576
\c 129.4504 96.944 127.1448 97.648 124.5832 98.672
\c 125.2504 102.368 126.684 106.48 129.5144 110.4
\c 137.6936 121.712 159.3944 130.208 179.5192 118.576
\c 179.5192 118.576 176.3768 112.912 169.1432 107.248
\o 
\m 151.5288 127.072
\c 136.5 124.352 124.7528 113.92 122.1864 99.696
\c 120.1832 100.624 118.1656 101.744 116.4104 103.024
\c 116.9768 104.288 117.308 105.664 117.308 107.136
\c 117.308 109.456 116.4968 111.552 115.188 113.248
\c 125.2216 124.688 136.4856 133.568 144.9464 135.52
\c 152.6104 137.296 157.4456 134.704 157.4456 134.704
\c 159.0952 137.888 156.62 141.888 156.62 141.888
\c 159.5672 141.296 161.1032 135.872 164.0504 135.056
\c 167.0008 134.224 169.8296 135.296 171.8344 136.816
\c 173.8376 138.352 176.316 137.648 176.316 137.648
\c 176.9048 141.424 175.0184 143.536 172.4216 145.072
\c 169.8296 146.608 168.8856 148.736 171.1272 149.2
\c 173.3672 149.68 176.6712 147.072 177.9656 142.832
\c 179.2648 138.592 180.7976 138 184.2168 136.112
\c 184.5304 135.936 184.8072 135.744 185.0872 135.568
\c 184.2488 129.728 183.0792 125.728 182.0248 123.104
\c 178.4856 124.976 167.2552 129.904 151.5288 127.072
\o 
\m 200.9064 39.632
\l 208.2168 34.208
\l 200.9064 25.248
\l 193.124 30.912
\c 196.8968 34.448 200.9064 39.632 200.9064 39.632
\o 
\m 189.3464 70.064
\c 196.2504 69.808 191.236 52.368 191.236 52.368
\c 188.644 54.96 182.7464 70.304 189.3464 70.064
\o 
\m 191.9448 47.648
\c 194.0504 45.632 196.6072 43.392 199.2568 41.28
\c 198.268 39.904 195.9848 36.656 191.4728 32.32
\c 188.1704 35.232 184.396 39.632 184.396 39.632
\c 189.316 43.92 191.9448 47.648 191.9448 47.648
\o 
\m 172.3656 49.536
\c 175.6744 48.848 180.62 40.336 180.62 40.336
\c 179.4424 38.688 171.8936 33.968 171.8936 33.968
\c 162.6936 45.056 167.884 50.48 172.3656 49.536
\o 
\m 163.4024 25.488
\c 163.4024 27.872 165.1304 29.68 170.4808 31.376
\l 178.2648 22.656
\c 170.244 18.4 163.4024 21.712 163.4024 25.488
\o 
\m 173.3096 31.856
\c 177.7928 34.688 179.5992 36.256 182.6648 38.384
\l 189.6792 30.624
\c 187.8152 28.96 184.5848 26.32 180.3896 23.856
\c 179.484 24.848 176.2248 28.16 173.3096 31.856
\o 
\m 194.6184 2.208
\c 190.9704 2.208 188.012 5.168 188.012 8.816
\c 188.012 12.464 190.9704 15.424 194.6184 15.424
\c 198.2664 15.424 201.2232 12.464 201.2232 8.816
\c 201.2232 5.168 198.2664 2.208 194.6184 2.208
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian65.pgf <==
\m -0.6745 -1.1434
\l 133.089 -1.1434
\l 133.089 165.7515
\l -0.6745 165.7515
\o
\i
\m 130.4624 33.816
\c 130.4688 35.48 130.3888 37.144 130.1936 38.824
\c 130.088 39.736 129.9168 40.632 129.72 41.528
\c 132.9728 43.656 133.088 49.352 131.104 52.152
\c 128.848 55.352 121.9344 58.504 121.8416 62.584
\c 121.7472 66.776 126.8592 65.272 126.8592 65.272
\c 126.8592 65.272 127.6784 70.152 124.0128 71.304
\c 120.3472 72.472 116.9728 70.104 117.208 65.864
\c 117.3312 63.736 118.3568 61.432 120.2032 59.448
\c 123.5664 55.816 128.208 54.28 129.8512 50.76
\c 131.0688 48.136 130.328 45.544 128.9664 44.2
\c 127.4048 48.808 124.5696 52.968 120.5728 56.568
\c 120.5376 56.648 120.4912 56.728 120.416 56.808
\c 120.3536 56.856 119.9152 57.24 119.1392 57.8
\c 115.6288 60.648 111.3536 63.112 106.3536 65.096
\c 93.328 70.264 90.608 75.384 89.6656 79.688
\c 88.2592 86.136 91.9936 92.776 98.5472 95.464
\c 102.3344 97.016 106.2592 96.968 109.5968 95.336
\c 112.9472 93.704 115.4624 90.632 116.504 86.904
\c 117.4528 83.512 116.7568 79.784 114.6912 77.176
\c 113.0352 75.08 110.7104 74.008 108.1728 74.12
\c 105.4592 74.232 103.1728 75.464 101.7312 77.576
\c 100.4032 79.528 99.976 82.04 100.6448 83.976
\c 100.8976 84.712 101.1856 85.272 101.4848 85.704
\l 101.9008 85.928
\c 103.4416 87.752 104.816 86.424 104.7936 85.08
\c 104.7696 83.656 105.3728 82.936 106.4816 82.744
\c 107.5904 82.552 109.472 83.224 109.2528 85.544
\c 109.0384 87.848 106.1104 89.656 103.056 88.792
\c 100.2352 87.992 99.2448 84.52 99.2448 84.52
\l 99.5568 84.68
\c 99.5184 84.584 99.4784 84.504 99.4416 84.392
\c 98.632 82.056 99.1072 79.176 100.6784 76.872
\c 102.3504 74.408 104.9904 72.984 108.12 72.84
\c 111.0512 72.712 113.7728 73.976 115.6848 76.376
\c 118.0032 79.304 118.7856 83.464 117.728 87.256
\c 116.5936 91.32 113.832 94.696 110.1568 96.488
\c 106.4816 98.28 102.1888 98.328 98.0624 96.648
\c 90.9344 93.704 86.8816 86.472 88.4224 79.416
\c 89.8592 72.84 95.0816 68.2 105.8848 63.912
\c 107.8528 63.128 109.6976 62.264 111.4384 61.336
\c 109.3632 61.912 106.9664 62.296 104.256 62.296
\c 104.232 62.296 104.208 62.296 104.1888 62.296
\c 86.2624 62.248 79.5104 47.64 79.3392 37.816
\c 79.2688 33.56 79.576 28.952 82.3008 24.232
\c 85.5008 18.68 91.1312 15.416 97.7472 15.272
\c 97.9008 15.272 98.048 15.272 98.1936 15.272
\c 102.9664 15.272 106.904 16.888 109.904 20.088
\c 114.048 24.52 115.5248 31.24 115.1472 35.624
\c 114.7536 40.152 113.0544 43.848 110.36 46.056
\c 108.2976 47.736 105.704 48.456 102.8416 48.136
\c 101.472 47.976 100.3072 47.608 99.304 47.096
\l 98.9312 47.144
\c 98.9312 47.144 94.8448 45.224 93.072 39.832
\c 91.104 33.848 94.7376 28.216 99.2592 28.152
\c 103.7824 28.072 105.5888 33.352 104.216 36.648
\c 102.8416 39.944 100.7392 39.768 100.7392 39.768
\c 100.7392 39.768 101.1392 37.528 99.1888 37.08
\c 98.216 36.872 97.2448 37.224 96.6912 37.912
\c 96.0384 38.744 95.8976 40.008 96.0736 41.032
\c 96.4 42.904 98.6448 46.376 103.3104 46.664
\l 102.4032 46.776
\c 102.5968 46.808 102.7792 46.856 102.9824 46.872
\c 105.528 47.16 107.7376 46.552 109.5536 45.08
\c 111.9424 43.112 113.5184 39.624 113.8784 35.512
\c 114.2352 31.416 112.8512 25.112 108.9728 20.968
\c 106.1376 17.944 102.3568 16.504 97.776 16.552
\c 91.6128 16.68 86.376 19.72 83.4032 24.872
\c 80.9792 29.08 80.5312 33.08 80.6128 37.8
\c 80.7728 47.112 87.1824 60.984 104.1904 61.016
\c 104.2128 61.016 104.232 61.016 104.2528 61.016
\c 111.4448 61.016 116.4688 58.104 118.5232 56.664
\c 123.1104 52.888 126.2816 48.392 127.8848 43.416
\c 126.1344 42.488 124.3824 43.08 123.1936 45.8
\c 121.8416 48.872 120.7344 52.456 117.7888 54.28
\c 114.8384 56.12 110.0736 54.712 109.8816 51
\c 109.688 47.336 112.1968 46.376 114.1248 47.144
\c 114.1248 47.144 113.304 50.184 115.4288 50.952
\c 117.3136 51.624 118.904 50.472 120.2544 47.384
\c 121.6704 44.136 122.5632 39.88 127.8224 40.776
\c 128.0784 40.824 128.3136 40.888 128.544 40.968
\c 128.7072 40.216 128.8384 39.448 128.928 38.68
\c 129.1104 37.096 129.1904 35.528 129.1904 33.992
\c 128.1936 33.816 127.4384 32.952 127.4384 31.896
\c 127.4384 30.936 128.0912 30.12 128.976 29.864
\c 128.3312 23.784 126.272 18.104 122.9856 13.432
\c 119.2656 12.424 116.9632 8.392 112.5824 5.464
\c 107.3728 1.992 101.2 1.8 101.2 1.8
\c 103.7072 2.088 105.5888 4.216 106.456 5.944
\c 107.3248 7.688 106.3632 10.008 101.9232 9.176
\c 97.4848 8.36 88.176 3.496 81.0384 8.024
\c 73.9008 12.552 69.848 19.368 69.848 19.368
\l 69.7504 19.192
\c 67.7936 22.28 66.9808 24.488 66.9616 24.552
\c 66.936 24.616 66.896 24.68 66.8512 24.728
\l 66.8512 29.592
\l 72.2848 29.592
\c 72.9232 29.592 73.4416 30.104 73.4416 30.744
\c 73.4416 31.384 72.9232 31.896 72.2848 31.896
\l 66.8512 31.896
\l 66.8512 43.16
\c 68.1424 43.464 69.1072 44.6 69.1072 45.992
\c 69.1072 47.368 68.1424 48.52 66.8512 48.808
\l 66.8512 55.56
\l 67.0592 53.72
\c 67.0592 58.84 68.6896 64.36 71.4736 66.712
\c 72.8256 67.848 74.1536 67.768 74.4848 67.016
\c 74.8848 66.12 76.1792 63.352 78.728 64.504
\c 81.6384 65.816 80.4816 71.016 76.8 71.064
\c 73.176 71.112 67.0624 66.632 67.0624 59.8
\c 66.992 59.576 66.9232 59.336 66.8512 59.112
\l 66.8512 71.352
\l 69.3888 75.896
\c 69.3888 76.584 67.776 78.936 66.8512 80.216
\l 66.8512 99.304
\c 68.2112 99.592 69.2816 100.728 69.3888 102.184
\c 69.5088 103.8 68.3952 105.208 66.8512 105.528
\l 66.8512 114.184
\l 67.0608 114.136
\c 67.0608 114.136 66.936 117.448 68.1616 119.544
\c 70.0672 122.792 72.6592 123.88 75.128 123.688
\c 79.1824 123.368 77.8384 117.368 77.8384 117.368
\c 77.8384 117.368 84.0224 119.752 82.2224 124.84
\c 80.408 129.96 73.4656 128.632 70.4256 125.928
\c 68.496 124.216 67.4176 122.392 66.8512 120.568
\l 66.8512 128.728
\l 68.6144 132.424
\l 66.8512 137.096
\l 66.8512 165.128
\c 66.8512 165.464 66.5664 165.752 66.2144 165.752
\c 65.8608 165.752 65.576 165.464 65.576 165.128
\l 65.576 137.096
\l 63.8128 132.424
\l 65.576 128.728
\l 65.576 120.52
\c 65.016 122.376 63.9328 124.2 61.9888 125.928
\c 58.9488 128.632 52.0064 129.96 50.1952 124.84
\c 48.3952 119.752 54.576 117.368 54.576 117.368
\c 54.576 117.368 53.2352 123.368 57.2864 123.688
\c 59.7552 123.88 62.3488 122.792 64.256 119.544
\c 65.48 117.448 65.352 114.136 65.352 114.136
\l 65.576 114.184
\l 65.576 105.528
\c 64.2176 105.24 63.1472 104.104 63.04 102.648
\c 62.9184 101.032 64.0336 99.624 65.576 99.304
\l 65.576 80.216
\c 64.6528 78.936 63.04 76.584 63.04 75.896
\l 65.576 71.352
\l 65.576 59.064
\c 65.5024 59.304 65.4272 59.56 65.352 59.8
\c 65.352 66.632 59.2384 71.112 55.616 71.064
\c 51.9328 71.016 50.776 65.816 53.6864 64.504
\c 56.2368 63.352 57.5296 66.12 57.9312 67.016
\c 58.264 67.768 59.5888 67.848 60.9392 66.712
\c 63.7264 64.36 65.3536 58.84 65.3536 53.72
\l 65.576 55.688
\l 65.576 48.808
\c 64.2864 48.52 63.3216 47.368 63.3216 45.992
\c 63.3216 44.6 64.2864 43.464 65.576 43.16
\l 65.576 31.896
\l 60.144 31.896
\c 59.504 31.896 58.9888 31.384 58.9888 30.744
\c 58.9888 30.104 59.504 29.592 60.144 29.592
\l 65.576 29.592
\l 65.576 24.744
\c 65.5248 24.696 65.4816 24.616 65.456 24.552
\c 65.4352 24.488 64.624 22.264 62.6656 19.192
\l 62.568 19.368
\c 62.568 19.368 58.5168 12.552 51.3792 8.024
\c 44.2368 3.496 34.9312 8.36 30.4928 9.176
\c 26.0544 10.008 25.0912 7.688 25.9584 5.944
\c 26.8272 4.216 28.7072 2.088 31.216 1.8
\c 31.216 1.8 25.0416 1.992 19.8336 5.464
\c 15.4544 8.392 13.1472 12.424 9.4304 13.432
\c 6.144 18.104 4.0848 23.784 3.44 29.864
\c 4.3248 30.12 4.9808 30.936 4.9808 31.896
\c 4.9808 32.952 4.2208 33.816 3.224 33.992
\c 3.224 35.528 3.304 37.096 3.488 38.68
\c 3.5792 39.448 3.712 40.216 3.8704 40.968
\c 4.104 40.888 4.3392 40.824 4.592 40.776
\c 9.8544 39.88 10.7456 44.136 12.1632 47.384
\c 13.512 50.472 15.104 51.624 16.9856 50.952
\c 19.112 50.184 18.2912 47.144 18.2912 47.144
\c 20.2192 46.376 22.728 47.336 22.536 51
\c 22.3408 54.712 17.5792 56.12 14.6256 54.28
\c 11.6816 52.456 10.5728 48.872 9.224 45.8
\c 8.0336 43.08 6.2784 42.488 4.5312 43.416
\c 6.1376 48.408 9.3232 52.904 13.9312 56.696
\c 16.008 58.152 21.0064 61.016 28.16 61.016
\c 28.1824 61.016 28.2032 61.016 28.2256 61.016
\c 45.2352 60.984 51.6448 47.112 51.8016 37.8
\c 51.8816 33.08 51.44 29.08 49.0128 24.872
\c 46.04 19.72 40.8 16.68 34.64 16.552
\c 30.0608 16.488 26.2768 17.944 23.4416 20.968
\c 19.5664 25.112 18.1824 31.416 18.5376 35.512
\c 18.8944 39.624 20.4736 43.112 22.8624 45.08
\c 24.6768 46.552 26.8832 47.16 29.432 46.872
\c 29.6368 46.856 29.8224 46.808 30.0176 46.776
\l 29.104 46.664
\c 33.7712 46.376 36.0144 42.904 36.3408 41.032
\c 36.5152 40.008 36.3808 38.744 35.7248 37.912
\c 35.1712 37.224 34.2 36.872 33.2304 37.08
\c 31.2768 37.528 31.6736 39.768 31.6736 39.768
\c 31.6736 39.768 29.576 39.944 28.2016 36.648
\c 26.8272 33.352 28.6368 28.072 33.1584 28.152
\c 37.6784 28.216 41.3136 33.848 39.3424 39.832
\c 37.5696 45.224 33.4832 47.144 33.4832 47.144
\l 33.1152 47.096
\c 32.1072 47.608 30.9408 47.976 29.5744 48.136
\c 26.7152 48.456 24.1168 47.736 22.056 46.056
\c 19.3632 43.848 17.6608 40.152 17.2688 35.624
\c 16.8912 31.24 18.3696 24.52 22.5136 20.088
\c 25.512 16.888 29.4496 15.272 34.2208 15.272
\c 34.3696 15.272 34.52 15.272 34.6672 15.272
\c 41.2832 15.416 46.9152 18.68 50.1152 24.232
\c 52.8384 28.952 53.1472 33.56 53.0736 37.816
\c 52.9072 47.64 46.1536 62.248 28.2272 62.296
\c 28.2048 62.296 28.1824 62.296 28.16 62.296
\c 25.4496 62.296 23.0544 61.912 20.9808 61.336
\c 22.7184 62.264 24.56 63.128 26.5296 63.912
\c 37.3328 68.2 42.5536 72.84 43.992 79.416
\c 45.5344 86.472 41.4784 93.704 34.352 96.648
\c 30.2272 98.328 25.9328 98.28 22.2592 96.488
\c 18.584 94.696 15.824 91.32 14.6864 87.256
\c 13.6288 83.464 14.4112 79.304 16.728 76.376
\c 18.6448 73.976 21.36 72.712 24.2976 72.84
\c 27.4224 72.984 30.064 74.408 31.7376 76.872
\c 33.3072 79.176 33.7824 82.056 32.976 84.392
\c 32.9392 84.504 32.8976 84.584 32.8576 84.68
\l 33.1696 84.52
\c 33.1696 84.52 32.1808 87.992 29.36 88.792
\c 26.3056 89.656 23.3792 87.848 23.1616 85.544
\c 22.9456 83.224 24.8272 82.552 25.9344 82.744
\c 27.0448 82.936 27.6464 83.656 27.624 85.08
\c 27.5984 86.424 28.9712 87.752 30.5184 85.928
\l 30.9328 85.704
\c 31.2304 85.272 31.52 84.712 31.7712 83.976
\c 32.4384 82.04 32.0128 79.528 30.6864 77.576
\c 29.2448 75.464 26.9568 74.232 24.2448 74.12
\c 21.6848 74.008 19.3808 75.096 17.7264 77.176
\c 15.6576 79.784 14.9648 83.512 15.9136 86.904
\c 16.952 90.632 19.4672 93.704 22.8192 95.336
\c 26.1616 96.968 30.0832 97.016 33.8672 95.464
\c 40.4224 92.776 44.1584 86.136 42.7488 79.688
\c 41.8064 75.384 39.0864 70.264 26.0608 65.096
\c 21.064 63.112 16.7872 60.648 13.272 57.784
\c 12.4992 57.24 12.0624 56.856 12 56.808
\c 11.9264 56.728 11.8768 56.648 11.8416 56.568
\c 7.8464 52.968 5.008 48.808 3.4496 44.2
\c 2.0896 45.544 1.3472 48.136 2.5648 50.76
\c 4.2048 54.28 8.8528 55.816 12.2128 59.448
\c 14.0576 61.432 15.0848 63.736 15.2048 65.864
\c 15.4416 70.104 12.0672 72.472 8.4016 71.304
\c 4.736 70.152 5.5568 65.272 5.5568 65.272
\c 5.5568 65.272 10.6688 66.776 10.5728 62.584
\c 10.4832 58.504 3.568 55.352 1.3136 52.152
\c -0.6736 49.352 -0.5552 43.656 2.6992 41.528
\c 2.4992 40.632 2.3296 39.736 2.224 38.824
\c 2.0288 37.144 1.9472 35.48 1.9552 33.816
\c 1.2368 33.48 0.7328 32.744 0.7328 31.896
\c 0.7328 30.984 1.328 30.2 2.152 29.912
\c 2.7584 23.944 4.6864 18.36 7.7488 13.672
\c 7.5488 13.672 7.3552 13.688 7.1472 13.672
\c 1.9392 13.336 1.1184 8.552 2.3728 5.656
\c 3.6272 2.76 5.7488 2.376 5.7488 2.376
\c 5.7488 2.376 6.6656 6.152 9.704 6.344
\c 12.744 6.536 14.0464 4.504 18.7232 2.68
\c 22.1216 1.336 30.4416 -1.144 39.5616 0.6
\c 39.5616 0.6 40.368 0.84 41.6992 1.352
\c 43.248 1.8 44.6672 2.344 45.9392 2.936
\c 57.6112 8.296 63.3888 17.432 65.576 21.736
\l 65.576 7.432
\c 64.1248 7.128 63.032 5.848 63.032 4.312
\c 63.032 2.552 64.456 1.128 66.2144 1.128
\c 67.9712 1.128 69.3968 2.552 69.3968 4.312
\c 69.3968 5.848 68.304 7.128 66.8512 7.432
\l 66.8512 21.704
\c 69.0496 17.384 74.8256 8.28 86.4736 2.936
\c 87.7472 2.344 89.1664 1.8 90.7168 1.352
\c 92.048 0.84 92.856 0.6 92.856 0.6
\c 101.9728 -1.144 110.2944 1.336 113.6912 2.68
\c 118.3696 4.504 119.6704 6.536 122.7136 6.344
\c 125.7504 6.152 126.6656 2.376 126.6656 2.376
\c 126.6656 2.376 128.7888 2.76 130.0448 5.656
\c 131.2976 8.552 130.4784 13.336 125.2656 13.672
\c 125.0592 13.688 124.8656 13.672 124.6656 13.672
\c 127.728 18.36 129.656 23.944 130.2624 29.912
\c 131.088 30.2 131.6816 30.984 131.6816 31.896
\c 131.6816 32.744 131.1824 33.48 130.4624 33.816
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian66.pgf <==
\m 171.1936 18.256
\c 166.7328 21.088 158.792 22.368 149.8832 17.456
\c 146.2512 15.44 143.0976 13.424 140.0448 11.472
\c 131.8976 6.272 125.4592 2.144 115.6896 1.872
\c 96.8496 2.4 92.1088 17.408 91.5008 19.68
\c 91.5008 22 91.5008 27.472 91.5008 30.096
\c 91.5008 33.472 95.6688 38.832 95.6688 38.832
\c 95.6688 38.832 90.5072 43.792 90.5072 46.768
\c 90.5072 49.744 90.5072 56.496 90.5072 66.416
\c 90.5072 76.336 107.5744 89.232 111.744 92.816
\c 115.9104 96.384 112.7344 98.176 111.3456 95.792
\c 109.9584 93.408 105.9872 89.632 103.208 89.632
\c 100.4304 89.632 95.0736 89.632 95.0736 89.632
\c 95.0736 89.632 95.0736 89.632 94.08 86.256
\c 93.088 82.88 89.912 84.08 90.1088 86.256
\c 90.3088 88.448 94.8736 93.6 94.8736 93.6
\c 94.8736 93.6 89.5136 98.368 89.5136 109.28
\c 89.5136 120.192 89.7136 123.168 95.8656 130.32
\c 89.912 133.696 88.4928 146.608 88.4928 146.608
\c 88.4928 146.608 87.0736 133.696 81.1184 130.32
\c 87.2704 123.168 87.4704 120.192 87.4704 109.28
\c 87.4704 98.368 82.112 93.6 82.112 93.6
\c 82.112 93.6 86.6768 88.448 86.8752 86.256
\c 87.0736 84.08 83.8976 82.88 82.904 86.256
\c 81.912 89.632 81.912 89.632 81.912 89.632
\c 81.912 89.632 76.5552 89.632 73.776 89.632
\c 70.9984 89.632 67.0272 93.408 65.6384 95.792
\c 64.2512 98.176 61.0736 96.384 65.2416 92.816
\c 69.4096 89.232 86.4768 76.336 86.4768 66.416
\c 86.4768 56.496 86.4768 49.744 86.4768 46.768
\c 86.4768 43.792 81.3168 38.832 81.3168 38.832
\c 81.3168 38.832 85.4848 33.472 85.4848 30.096
\c 85.4848 27.472 85.4848 22 85.4848 19.68
\c 84.8752 17.408 80.136 2.4 61.296 1.872
\c 51.5248 2.144 45.0896 6.272 36.9392 11.472
\c 33.8896 13.424 30.7328 15.44 27.1008 17.456
\c 18.1936 22.368 10.2528 21.088 5.7904 18.256
\c 2.24 16 0.3488 12.56 0.5984 8.816
\c 0.9472 3.568 5.7232 0.592 10.2592 0.352
\c 14.4272 0.144 17.5984 2.16 18.1504 5.36
\c 18.84 9.408 16.6768 11.664 14.424 12.432
\c 13.3456 12.8 12.2304 12.864 11.2384 12.656
\c 11.2384 12.656 11.224 12.688 11.224 12.688
\c 11.2032 12.672 11.1984 12.672 11.176 12.656
\c 9.9584 12.4 8.9344 11.76 8.424 10.8
\c 8.0896 10.176 7.9472 9.584 7.9472 9.024
\c 7.9472 7.76 8.7216 6.72 9.7312 6.128
\c 10.8624 5.472 12.024 5.536 12.4896 6.288
\c 12.6592 6.56 12.7296 6.816 12.7296 7.056
\c 12.7296 7.776 12.0576 8.336 11.6512 8.656
\c 11.336 8.912 11.0112 9.184 10.8464 9.472
\c 10.776 9.6 10.7424 9.744 10.7424 9.904
\c 10.7424 10.016 10.7584 10.128 10.7936 10.24
\c 10.8688 10.496 11.128 10.816 11.5872 11.136
\c 12.3264 11.28 13.136 11.296 13.9408 11.024
\c 14.9808 10.672 17.336 9.424 16.6816 5.616
\c 16.168 2.624 12.9424 1.712 10.336 1.84
\c 6.5744 2.048 2.8224 4.112 2.5152 8.688
\c 2.304 11.872 3.9472 14.816 7.024 16.768
\c 11.1264 19.392 18.0448 20.752 26.3824 16.144
\c 29.9712 14.176 33.1056 12.16 36.1392 10.224
\c 36.4512 10.016 36.7648 9.824 37.0784 9.616
\c 34.1728 10 27.9232 10.416 25.7248 7.376
\c 22.824 3.36 25.576 -0.064 27.2144 0
\c 28.4048 0.08 26.3744 7.968 33.0192 7.968
\c 36.9728 7.968 40.1584 7.152 42.0688 6.512
\c 47.9856 2.992 54.0192 0.24 61.688 0.016
\c 78.7088 0.512 86.1904 11.856 88.4928 16.384
\c 90.7936 11.856 98.2752 0.512 115.2992 0.016
\c 122.968 0.24 128.9984 2.992 134.9152 6.512
\c 136.824 7.152 140.0112 7.968 143.968 7.968
\c 150.6096 7.968 148.5808 0.08 149.7712 0
\c 151.408 -0.064 154.1632 3.36 151.2592 7.376
\c 149.0608 10.416 142.8128 10 139.9072 9.616
\c 140.2208 9.824 140.5328 10.016 140.8464 10.224
\c 143.88 12.16 147.0128 14.176 150.6032 16.144
\c 158.9408 20.752 165.8592 19.392 169.96 16.768
\c 173.0384 14.816 174.68 11.872 174.4688 8.688
\c 174.1632 4.112 170.4112 2.048 166.648 1.84
\c 164.0416 1.712 160.8176 2.624 160.3024 5.616
\c 159.6496 9.424 162.0032 10.672 163.0448 11.024
\c 163.8496 11.296 164.6592 11.28 165.3968 11.136
\c 165.856 10.816 166.1152 10.496 166.192 10.24
\c 166.2272 10.128 166.2416 10.016 166.2416 9.904
\c 166.2416 9.744 166.208 9.6 166.1376 9.472
\c 165.9728 9.184 165.648 8.912 165.3328 8.656
\c 164.9264 8.336 164.256 7.776 164.256 7.056
\c 164.256 6.816 164.3248 6.56 164.4976 6.288
\c 164.9616 5.536 166.1216 5.472 167.2528 6.128
\c 168.264 6.72 169.0384 7.76 169.0384 9.024
\c 169.0384 9.584 168.8928 10.176 168.5616 10.8
\c 168.0512 11.76 167.0272 12.4 165.808 12.656
\c 165.7872 12.672 165.7824 12.672 165.76 12.688
\c 165.76 12.688 165.7472 12.656 165.7456 12.656
\c 164.7536 12.864 163.64 12.8 162.5616 12.432
\c 160.3072 11.664 158.1456 9.408 158.8352 5.36
\c 159.3872 2.16 162.5568 0.144 166.7248 0.352
\c 171.2608 0.592 176.0384 3.568 176.3872 8.816
\c 176.6352 12.56 174.744 16 171.1936 18.256
\o
\s
\m 171.0304 31.408
\c 171.0304 29.728 172.3648 28.368 174.008 28.368
\c 175.6528 28.368 176.984 29.728 176.984 31.408
\c 176.984 33.104 175.6528 34.464 174.008 34.464
\c 172.3648 34.464 171.0304 33.104 171.0304 31.408
\o
\s
\m 111.8896 127.792
\c 113.536 127.792 114.8672 129.152 114.8672 130.832
\c 114.8672 132.528 113.536 133.888 111.8896 133.888
\c 110.2464 133.888 108.9136 132.528 108.9136 130.832
\c 108.9136 129.152 110.2464 127.792 111.8896 127.792
\o
\s
\m 126.5328 74.88
\c 125.6384 74.688 124.5824 74.992 123.4784 75.76
\c 120.9088 77.536 119.2176 78.512 116.9712 76.272
\c 115.7104 75.008 116.8768 73.408 117.8144 72.112
\c 119.1552 70.256 119.5824 69.36 118.7584 68.528
\c 118.2352 67.952 117.1344 68.448 115.7408 69.168
\c 114.5312 69.808 113.3888 70.4 112.52 69.808
\c 111.2896 68.992 104.8848 60.768 103.6128 59.136
\c 103.1984 58.432 102.968 57.952 103.2496 57.52
\l 103.4976 57.136
\l 103.9792 57.168
\c 104.8512 57.248 106.5216 59.888 106.96 60.992
\c 109.9104 64.72 112.776 68.192 113.3456 68.576
\c 113.5792 68.624 114.504 68.144 115.056 67.856
\c 116.5264 67.088 118.5408 66.048 119.84 67.504
\c 121.6688 69.328 120.136 71.44 119.0176 72.992
\c 118.224 74.08 117.688 74.88 118.024 75.216
\c 119.3136 76.496 119.9152 76.416 122.6304 74.528
\c 124.0832 73.536 125.5408 73.152 126.8464 73.424
\c 127.9904 73.68 128.9584 74.416 129.6464 75.552
\c 130.8944 77.648 128.9856 79.312 127.3008 80.8
\l 125.9632 82.032
\c 125.4432 82.544 125.3824 83.12 125.7776 83.728
\c 126.2896 84.528 127.2784 84.944 127.7552 84.768
\c 129.6672 84.048 129.9536 84.352 133.4496 88.016
\l 134.5056 89.12
\l 135.6576 90.336
\c 140.0944 95.024 147.52 102.88 152.9584 100.848
\c 154.7872 100.16 155.1376 98.752 155.1376 97.776
\c 155.1376 97.408 155.0896 97.104 155.0496 96.912
\c 154.7424 95.44 153.608 93.984 152.2176 93.952
\c 151.5648 94.24 151.2944 94.64 150.9984 95.12
\c 150.6224 95.744 150.1552 96.512 148.8704 96.896
\c 148.2144 97.088 147.8352 96.768 147.7008 96.624
\c 147.376 96.272 147.3328 95.712 147.5792 95.12
\c 148.0832 93.888 149.64 92.592 151.9872 92.464
\c 154.3312 92.336 156.064 94.496 156.5072 96.608
\c 157.04 99.136 155.8512 101.344 153.4816 102.24
\c 147.1168 104.624 139.5696 96.64 134.576 91.36
\l 133.4336 90.144
\l 132.3728 89.04
\c 129.2704 85.792 129.2704 85.792 128.3312 86.144
\c 126.9328 86.672 125.2832 85.712 124.528 84.544
\c 123.7456 83.328 123.8896 82 124.9088 80.976
\l 126.3184 79.68
\c 128.128 78.08 128.92 77.248 128.368 76.32
\c 127.9008 75.536 127.264 75.04 126.5328 74.88
\o
\s
\m 17.3984 40.464
\c 20.5856 40.4 22.5856 40.912 23.912 41.584
\c 22.9584 40.416 22.0896 38.896 22.0896 36.832
\c 22.0896 35.648 22.3744 34.288 23.0896 32.752
\c 25.9936 26.544 33.8032 24.88 34.1344 24.8
\l 35.1312 24.608
\l 35.024 25.616
\c 35.0112 25.712 33.9456 36.448 39.5152 42.976
\c 42.1488 46.064 45.8768 47.76 50.5952 48.016
\c 60.3728 48.528 65.6624 44.704 68.3776 41.392
\c 71.9472 37.04 73.2816 30.88 71.864 25.312
\c 70.5824 20.288 66.1968 16.112 60.9552 14.928
\c 56.2416 13.872 51.72 15.44 48.5488 19.264
\c 45.9648 22.368 45.5168 26.256 47.3488 29.664
\c 49.1872 33.088 52.8352 35.12 56.4272 34.72
\c 59.792 34.352 61.1424 32.144 61.6816 30.736
\c 61.672 30.56 61.6768 30.4 61.6768 30.24
\c 61.6768 28.368 61.0704 27.296 60.464 26.912
\c 60.0048 26.624 59.4608 26.64 58.8512 26.976
\l 58.0896 27.424
\c 57.3584 27.888 56.7296 28.288 56.0304 28.064
\c 55.5952 27.92 55.2688 27.584 55.032 27.008
\c 54.4816 25.712 55.024 24.256 56.4192 23.328
\c 57.9216 22.32 60.3536 22.032 62.1392 23.824
\c 63.696 25.376 64.1216 28.352 63.1776 31.024
\c 62.1472 33.968 59.7472 35.84 56.592 36.192
\c 52.4048 36.656 48.1632 34.32 46.0352 30.368
\c 43.9072 26.4 44.4192 21.904 47.4048 18.304
\c 50.9488 14.048 56.0048 12.288 61.2832 13.488
\c 67.0576 14.784 71.8896 19.392 73.3056 24.96
\c 74.8384 30.96 73.3904 37.632 69.528 42.336
\c 66.5952 45.904 60.9168 50.048 50.5168 49.504
\c 45.3696 49.216 41.2864 47.36 38.3776 43.936
\c 34.0688 38.88 33.4336 31.76 33.4336 28
\c 33.4336 27.408 33.4496 26.928 33.4704 26.528
\c 31.408 27.152 26.4736 29.024 24.4384 33.392
\c 23.8192 34.72 23.568 35.872 23.568 36.864
\c 23.568 39.52 25.3328 41.12 26.6224 42.272
\c 27.3584 42.944 27.9008 43.44 27.9008 44.064
\c 27.9008 44.096 27.9008 44.128 27.8976 44.16
\c 27.8752 44.4 27.7616 44.752 27.336 45.024
\c 26.2544 45.696 25.56 44.912 25.1024 44.4
\c 24.3008 43.504 22.8048 41.84 17.4304 41.952
\c 10.6368 42.112 5.7776 45.52 4.1536 51.088
\c 7.7616 50.736 9.2048 51.968 10.8896 53.552
\c 12.1072 54.704 13.4896 56 16.136 57.2
\c 20.224 59.072 21.9584 57.312 23.1088 56.144
\c 23.6336 55.616 24.0848 55.152 24.7088 55.248
\c 25.08 55.296 25.3808 55.52 25.6064 55.936
\c 26.3424 57.264 24.8832 58.176 23.4704 59.056
\c 21.5424 60.272 19.1408 61.792 19.3472 64.576
\c 19.4928 66.528 20.1072 69.216 22.2176 70.912
\c 23.9328 72.288 26.4144 72.8 29.5328 72.496
\c 29.0512 71.024 28.752 69.648 28.752 68.464
\c 28.752 67.072 29.0784 65.872 29.7296 64.832
\c 32.0336 61.152 38.0896 59.92 47.1168 59.12
\c 62.3872 57.776 71.8592 52.864 75.2704 44.496
\l 75.6928 43.472
\l 76.4864 44.256
\c 80.4272 48.208 80.6464 60.544 75.0208 70.544
\c 73.1616 73.856 70.2016 77.584 67.072 81.536
\c 61.3648 88.736 54.8944 96.896 55.2688 102.88
\c 55.5504 107.392 58.3552 111.52 62.5904 113.68
\c 66.5632 115.696 70.928 115.536 74.568 113.216
\c 78.9888 110.4 79.6624 106.48 78.824 103.728
\c 77.9168 100.768 75.3376 98.832 72.408 98.912
\c 69.6848 98.992 67.8592 100.208 67.4048 102.256
\c 67.3712 102.416 67.3744 102.56 67.3584 102.704
\c 67.4112 102.704 67.5728 102.688 67.5728 102.688
\c 67.7152 105.12 68.9712 105.568 71.3936 105.568
\c 72.3584 105.568 72.712 105.952 72.8416 106.288
\c 72.9984 106.688 72.8672 107.136 72.4928 107.472
\c 71.704 108.192 69.8896 108.464 68.0848 107.568
\c 66.3792 106.72 65.4416 104.24 65.952 101.952
\c 66.5568 99.2 68.9568 97.52 72.3664 97.424
\c 75.9728 97.328 79.1392 99.68 80.2464 103.296
\c 80.3712 103.712 80.4704 104.144 80.536 104.592
\c 81.8704 106.32 82.5696 108.816 82.5696 111.712
\c 82.5696 112.816 82.4672 113.984 82.2576 115.184
\c 81.1888 121.36 77.6144 126.928 72.704 130.368
\c 82.6752 139.904 86.8368 150.496 88.4928 158.832
\c 90.1472 150.496 94.3104 139.904 104.28 130.368
\c 99.3696 126.928 95.7968 121.36 94.7264 115.184
\c 94.5168 113.984 94.4144 112.816 94.4144 111.712
\c 94.4144 108.816 95.1136 106.32 96.4496 104.592
\c 96.5136 104.144 96.6128 103.712 96.7376 103.296
\c 97.8448 99.68 101.0112 97.328 104.6208 97.424
\c 108.0304 97.52 110.4272 99.2 111.0336 101.952
\c 111.544 104.24 110.6064 106.72 108.9008 107.568
\c 107.0928 108.464 105.28 108.192 104.4896 107.472
\c 104.1168 107.136 103.9872 106.688 104.144 106.288
\c 104.272 105.952 104.6272 105.568 105.5904 105.568
\c 108.0128 105.568 109.2688 105.12 109.4128 102.688
\c 109.4128 102.688 109.5728 102.704 109.6272 102.704
\c 109.6112 102.56 109.6128 102.416 109.5792 102.256
\c 109.1264 100.208 107.3008 98.992 104.5776 98.912
\c 101.648 98.832 99.0688 100.768 98.16 103.728
\c 97.3216 106.48 97.9968 110.4 102.4176 113.216
\c 106.0576 115.536 110.4224 115.696 114.3952 113.68
\c 118.6304 111.52 121.4336 107.392 121.7168 102.88
\c 122.0896 96.896 115.6224 88.736 109.912 81.536
\c 106.7824 77.584 103.824 73.856 101.9648 70.544
\c 96.3376 60.544 96.5568 48.208 100.5008 44.256
\l 101.2928 43.472
\l 101.7152 44.496
\c 105.1248 52.864 114.5968 57.776 129.8672 59.12
\c 138.8944 59.92 144.9536 61.152 147.256 64.832
\c 147.9072 65.872 148.2336 67.072 148.2336 68.464
\c 148.2336 69.648 147.9328 71.024 147.4512 72.496
\c 150.5696 72.8 153.0528 72.288 154.768 70.912
\c 156.8784 69.216 157.4928 66.528 157.6368 64.576
\c 157.8448 61.792 155.4432 60.272 153.5136 59.056
\c 152.1024 58.176 150.6416 57.264 151.3776 55.936
\c 151.6048 55.52 151.904 55.296 152.2752 55.248
\c 152.9008 55.152 153.3536 55.616 153.8768 56.144
\c 155.024 57.312 156.76 59.072 160.8496 57.2
\c 163.4976 56 164.8768 54.704 166.0928 53.552
\c 167.7792 51.968 169.224 50.736 172.8304 51.088
\c 171.2064 45.52 166.3472 42.112 159.5552 41.952
\c 154.1792 41.84 152.6848 43.504 151.8816 44.4
\c 151.424 44.912 150.7296 45.696 149.648 45.024
\c 149.224 44.752 149.1088 44.4 149.0896 44.16
\c 149.0864 44.128 149.0848 44.096 149.0848 44.064
\c 149.0848 43.44 149.6272 42.944 150.3632 42.272
\c 151.6512 41.12 153.4176 39.52 153.4176 36.864
\c 153.4176 35.872 153.168 34.72 152.5456 33.392
\c 150.512 29.024 145.576 27.152 143.5152 26.528
\c 143.5344 26.928 143.552 27.408 143.552 28
\c 143.552 31.76 142.9168 38.88 138.608 43.936
\c 135.6992 47.36 131.616 49.216 126.4688 49.504
\c 116.0672 50.048 110.3888 45.904 107.4576 42.336
\c 103.5936 37.632 102.1472 30.96 103.68 24.96
\c 105.0928 19.392 109.9264 14.784 115.7024 13.488
\c 120.9792 12.288 126.0368 14.048 129.5808 18.304
\c 132.5648 21.904 133.0768 26.4 130.9488 30.368
\c 128.824 34.32 124.5808 36.656 120.3936 36.192
\c 117.2368 35.84 114.8368 33.968 113.808 31.024
\c 112.8624 28.352 113.2896 25.376 114.8448 23.824
\c 116.6304 22.032 119.064 22.32 120.568 23.328
\c 121.9584 24.256 122.504 25.712 121.9552 27.008
\c 121.7152 27.584 121.3888 27.92 120.9552 28.064
\c 120.2544 28.288 119.624 27.888 118.8944 27.424
\l 118.1344 26.976
\c 117.5248 26.64 116.9808 26.624 116.52 26.912
\c 115.9152 27.296 115.3072 28.368 115.3072 30.24
\c 115.3072 30.4 115.312 30.56 115.3216 30.736
\c 115.8432 32.144 117.192 34.352 120.5568 34.72
\c 124.1488 35.12 127.7968 33.088 129.6368 29.664
\c 131.4688 26.256 131.0208 22.368 128.4368 19.264
\c 125.264 15.44 120.7424 13.872 116.0304 14.928
\c 110.7872 16.112 106.4032 20.288 105.12 25.312
\c 103.7024 30.88 105.0384 37.04 108.608 41.392
\c 111.3216 44.704 116.6112 48.528 126.3888 48.016
\c 131.1088 47.76 134.8368 46.064 137.4704 42.976
\c 143.0384 36.448 141.9728 25.712 141.9632 25.616
\l 141.8528 24.608
\l 142.8512 24.8
\c 143.1808 24.88 150.9904 26.544 153.8944 32.752
\c 154.6096 34.288 154.8944 35.648 154.8944 36.832
\c 154.8944 38.896 154.0272 40.416 153.0736 41.584
\c 154.4 40.912 156.3984 40.4 159.5872 40.464
\c 167.5264 40.64 173.1344 44.88 174.5872 51.776
\l 174.8128 52.848
\l 173.7344 52.656
\c 169.912 52 168.9184 52.944 167.1136 54.64
\c 165.8784 55.808 164.3376 57.248 161.4688 58.56
\c 159.3952 59.504 157.8048 59.6 156.5184 59.344
\c 157.9104 60.48 159.1392 62.016 159.1392 64.224
\c 159.1392 64.384 159.1328 64.528 159.1216 64.688
\c 158.8832 67.904 157.7008 70.464 155.7008 72.08
\c 153.4864 73.856 150.3472 74.464 146.368 73.904
\l 145.4464 73.776
\l 145.776 72.896
\c 146.4224 71.2 146.7456 69.728 146.7456 68.48
\c 146.7456 67.36 146.4944 66.416 145.9936 65.616
\c 144.0272 62.48 138.0704 61.344 129.7376 60.608
\c 114.5728 59.264 104.9344 54.4 100.9264 46.192
\c 99.7648 47.952 99.1024 50.736 99.1024 54.08
\c 99.1024 58.88 100.392 64.72 103.2624 69.824
\c 105.064 73.024 107.9856 76.704 111.08 80.608
\c 117.0528 88.144 123.2208 95.936 123.2208 102.368
\c 123.2208 102.576 123.2144 102.768 123.2016 102.976
\c 122.888 108 119.7712 112.624 115.0688 115.008
\c 110.616 117.28 105.712 117.088 101.6208 114.48
\c 98.5104 112.496 97.016 110 96.5376 107.632
\c 95.8608 109.616 95.7152 112.176 96.192 114.928
\c 97.2464 121.024 100.8352 126.544 105.792 129.696
\l 106.6048 130.208
\l 105.8976 130.864
\c 93.7136 142.176 90.1424 155.152 89.2368 163.744
\c 89.4368 165.696 89.5072 167.44 89.5072 168.88
\c 89.5072 171.792 89.3824 172.576 89.2272 173.6
\c 89.072 174.624 88.1376 175.12 87.7584 173.6
\c 87.3776 172.08 87.4768 171.792 87.4768 168.88
\c 87.4768 167.44 87.5472 165.696 87.7472 163.744
\c 86.8432 155.152 83.272 142.176 71.0864 130.864
\l 70.3792 130.208
\l 71.1936 129.696
\c 76.1488 126.544 79.7376 121.024 80.792 114.928
\c 81.2688 112.176 81.1248 109.616 80.4464 107.632
\c 79.9696 110 78.4752 112.496 75.3664 114.48
\c 71.272 117.088 66.3696 117.28 61.9152 115.008
\c 57.2144 112.624 54.0976 108 53.7824 102.976
\c 53.7696 102.768 53.7632 102.576 53.7632 102.368
\c 53.7632 95.936 59.9328 88.144 65.904 80.608
\c 68.9984 76.704 71.92 73.024 73.7216 69.824
\c 76.5936 64.72 77.8816 58.88 77.8816 54.08
\c 77.8816 50.736 77.2192 47.952 76.0576 46.192
\c 72.0496 54.4 62.4112 59.264 47.248 60.608
\c 38.9136 61.344 32.9584 62.48 30.9904 65.616
\c 30.4896 66.416 30.24 67.36 30.24 68.48
\c 30.24 69.728 30.5632 71.2 31.208 72.896
\l 31.5392 73.776
\l 30.6176 73.904
\c 26.6368 74.464 23.4992 73.856 21.2848 72.08
\c 19.2848 70.464 18.1008 67.904 17.864 64.688
\c 17.8512 64.528 17.8448 64.384 17.8448 64.224
\c 17.8448 62.016 19.0736 60.48 20.4656 59.344
\c 19.1792 59.6 17.5888 59.504 15.5168 58.56
\c 12.6464 57.248 11.1072 55.808 9.872 54.64
\c 8.0672 52.944 7.072 52 3.2512 52.656
\l 2.1712 52.848
\l 2.3984 51.776
\c 3.8496 44.88 9.4576 40.64 17.3984 40.464
\o
\s
\m 2.976 28.368
\c 4.6208 28.368 5.9536 29.728 5.9536 31.408
\c 5.9536 33.104 4.6208 34.464 2.976 34.464
\c 1.3328 34.464 0 33.104 0 31.408
\c 0 29.728 1.3328 28.368 2.976 28.368
\o
\s
\m 65.0928 127.792
\c 66.7392 127.792 68.0704 129.152 68.0704 130.832
\c 68.0704 132.528 66.7392 133.888 65.0928 133.888
\c 63.4496 133.888 62.1168 132.528 62.1168 130.832
\c 62.1168 129.152 63.4496 127.792 65.0928 127.792
\o
\s
\m 88.4928 6.256
\c 86.848 6.256 85.5152 4.896 85.5152 3.2
\c 85.5152 1.52 86.848 0.16 88.4928 0.16
\c 90.136 0.16 91.4688 1.52 91.4688 3.2
\c 91.4688 4.896 90.136 6.256 88.4928 6.256
\o
\s
\m 24.9968 92.464
\c 27.344 92.592 28.9008 93.888 29.4064 95.12
\c 29.6512 95.712 29.608 96.272 29.2848 96.624
\c 29.1504 96.768 28.7696 97.088 28.1136 96.896
\c 26.832 96.512 26.3648 95.744 25.9872 95.12
\c 25.6896 94.64 25.4224 94.24 24.768 93.952
\c 23.3776 93.984 22.2416 95.44 21.9344 96.912
\c 21.8944 97.104 21.8464 97.408 21.8464 97.776
\c 21.8464 98.752 22.1968 100.16 24.0272 100.848
\c 29.4656 102.88 36.8896 95.024 41.3264 90.336
\l 42.4784 89.12
\l 43.536 88.016
\c 47.0304 84.352 47.3168 84.048 49.2304 84.768
\c 49.7072 84.944 50.6944 84.528 51.2064 83.728
\c 51.6016 83.12 51.5408 82.544 51.024 82.032
\l 49.6848 80.8
\c 48 79.312 46.0896 77.648 47.3392 75.552
\c 48.0272 74.416 48.9952 73.68 50.1392 73.424
\c 51.4448 73.152 52.9008 73.536 54.3552 74.528
\c 57.0688 76.416 57.672 76.496 58.9616 75.216
\c 59.2976 74.88 58.7616 74.08 57.968 72.992
\c 56.8496 71.44 55.3168 69.328 57.144 67.504
\c 58.4432 66.048 60.4576 67.088 61.928 67.856
\c 62.4816 68.144 63.4064 68.624 63.6384 68.576
\c 64.2096 68.192 67.0752 64.72 70.0304 60.992
\c 70.4624 59.888 72.1328 57.248 73.0064 57.168
\l 73.4896 57.136
\l 73.7344 57.52
\c 74.0176 57.952 73.7856 58.432 73.3712 59.136
\c 72.1008 60.768 65.6928 68.992 64.4656 69.808
\c 63.5952 70.4 62.4528 69.808 61.2432 69.168
\c 59.8512 68.448 58.7488 67.952 58.2272 68.528
\c 57.4016 69.36 57.8304 70.256 59.1712 72.112
\c 60.1088 73.408 61.2736 75.008 60.0144 76.272
\c 57.768 78.512 56.0768 77.536 53.5056 75.76
\c 52.4016 74.992 51.3456 74.688 50.4528 74.88
\c 49.72 75.04 49.0864 75.536 48.616 76.32
\c 48.064 77.248 48.8576 78.08 50.6672 79.68
\l 52.0752 80.976
\c 53.0944 82 53.2384 83.328 52.4576 84.544
\c 51.7008 85.712 50.0528 86.672 48.6544 86.144
\c 47.7136 85.792 47.7136 85.792 44.6128 89.04
\l 43.5536 90.144
\l 42.408 91.36
\c 37.416 96.64 29.8688 104.624 23.504 102.24
\c 21.1328 101.344 19.9456 99.136 20.4784 96.608
\c 20.92 94.496 22.6544 92.336 24.9968 92.464
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian67.pgf <==
\m 61.7664 122.7674
\c 64.8816 122.7674 67.4208 125.3914 67.4208 128.6234
\c 67.4208 131.8554 64.8816 134.4794 61.7664 134.4794
\c 58.6448 134.4794 56.1088 131.8554 56.1088 128.6234
\c 56.1088 125.3914 58.6448 122.7674 61.7664 122.7674
\o 
\m 61.7664 133.2634
\c 64.2096 133.2634 66.1968 131.2634 66.1968 128.8314
\c 66.1968 126.3834 64.2096 124.3994 61.7664 124.3994
\c 59.3184 124.3994 57.3312 126.3834 57.3312 128.8314
\c 57.3312 131.2634 59.3184 133.2634 61.7664 133.2634
\o
\s
\m 68.0336 78.8314
\c 68.0336 80.4474 66.7312 81.7434 65.128 81.7434
\c 63.5216 81.7434 62.2224 80.4474 62.2224 78.8314
\c 62.2224 77.2314 63.5216 75.9354 65.128 75.9354
\c 66.7312 75.9354 68.0336 77.2314 68.0336 78.8314
\o
\s
\m 64.6688 73.7914
\c 64.6688 73.7914 64.9424 57.2794 65.2816 57.2794
\c 65.616 57.2794 65.8928 73.7914 65.8928 73.7914
\c 65.8928 74.1274 65.616 74.3994 65.2816 74.3994
\c 64.9424 74.3994 64.6688 74.1274 64.6688 73.7914
\o
\s
\m -0.0007 0
\l 79.7639 0
\l 79.7639 154.7989
\l -0.0007 154.7989
\o
\i
\m 71.1008 6.3674
\c 67.096 9.7274 64.8272 15.1034 62.6128 20.3514
\c 61.6416 22.6554 60.728 24.8154 59.688 26.7674
\c 58.1392 29.6474 56.1344 31.7274 53.888 32.8794
\c 58.7136 35.6634 63.6032 44.4794 66.9632 48.4154
\c 70.4784 52.5434 75.0656 51.3754 75.2192 47.8554
\c 75.3184 44.7994 72.312 44.1274 72.312 44.1274
\c 71.2608 43.9354 70.9088 44.7354 70.3536 45.1834
\c 69.416 45.9194 68.184 45.0554 68.672 43.9354
\c 68.9776 43.2314 69.7696 42.8794 70.4784 42.7674
\c 75.5216 41.9514 77.4096 46.0794 77.4336 48.7194
\c 77.4528 50.7994 76.44 55.9834 70.248 56.0634
\c 62.8336 56.1594 61.6736 48.3994 59.3184 43.0714
\c 57.04 37.9034 54.2304 34.8954 52.5904 33.4394
\c 52.0368 33.6314 51.472 33.7914 50.896 33.8714
\l 50.5904 33.8874
\c 56.3008 39.6634 57.3312 44.7834 57.3312 52.0794
\c 57.3312 59.5834 57.3312 73.1834 57.3312 81.5834
\c 57.3312 89.9994 58.7056 98.2554 62.9872 105.9034
\c 67.2688 113.5354 77.9696 118.5914 77.9696 118.5914
\c 70.5728 117.4874 63.5696 113.5994 58.7536 107.9514
\c 54.9696 104.0954 50.6304 98.3674 47.7376 90.4634
\c 44.808 83.7754 44.0304 74.6234 44.0304 70.7354
\l 44.2432 59.9994
\l 44.7168 59.9034
\c 44.7376 59.8874 46.0688 59.5834 47.9104 58.6234
\c 51.9568 56.0314 54.656 51.5194 54.656 46.3514
\c 54.656 40.5754 51.2816 35.5994 46.4064 33.2314
\c 46.2528 33.1674 46.104 33.0874 45.9536 33.0074
\l 45.7664 32.9434
\c 40.9136 31.2954 35.8032 32.3674 33.6752 32.9594
\l 33.544 33.0074
\c 33.3968 33.0874 33.2464 33.1674 33.0944 33.2314
\c 28.2192 35.5994 24.8464 40.5754 24.8464 46.3514
\c 24.8464 50.9274 26.9584 54.9914 30.2512 57.6634
\c 32.904 59.3914 35.0656 59.8874 35.0912 59.9034
\l 35.5616 59.9994
\l 35.7744 70.7354
\c 35.7744 74.6234 34.9968 83.7754 32.056 90.4954
\c 28.1968 101.0554 21.7536 107.7114 17.504 111.1994
\c 13.0224 115.0714 7.4032 117.7114 1.5344 118.5914
\c 1.5344 118.5914 12.2336 113.5354 16.5152 105.9034
\c 20.7936 98.2554 22.1712 89.9994 22.1712 81.5834
\c 22.1712 73.1834 22.1712 59.5834 22.1712 52.0794
\c 22.1712 44.7834 23.2 39.6634 28.9088 33.8874
\l 28.6032 33.8714
\c 28.0288 33.7914 27.4656 33.6314 26.912 33.4394
\c 25.2704 34.8954 22.4608 37.9034 20.1824 43.0714
\c 17.8288 48.3994 16.6656 56.1594 9.2528 56.0634
\c 3.0624 55.9834 2.0496 50.7994 2.0672 48.7194
\c 2.0912 46.0794 3.9776 41.9514 9.0224 42.7674
\c 9.7312 42.8794 10.5232 43.2314 10.8288 43.9354
\c 11.3184 45.0554 10.0848 45.9194 9.1472 45.1834
\c 8.5904 44.7354 8.24 43.9354 7.1872 44.1274
\c 7.1872 44.1274 4.1808 44.7994 4.2848 47.8554
\c 4.4368 51.3754 9.0224 52.5434 12.5408 48.4154
\c 15.896 44.4794 20.7872 35.6634 25.6128 32.8794
\c 23.3664 31.7274 21.3632 29.6474 19.816 26.7674
\c 18.7712 24.8154 17.856 22.6554 16.888 20.3514
\c 13.704 12.7994 8.416 3.6794 0 1.9834
\l 2.088 1.7914
\c 6.1568 1.5034 19.5152 1.4714 30.9392 11.6634
\c 31.7248 10.9434 36.8784 6.0954 39.0576 1.4714
\l 39.7504 -0.0006
\l 40.44 1.4714
\c 42.6192 6.0954 47.7648 10.9274 48.5584 11.6634
\c 54.672 6.2074 61.3472 3.6794 66.8528 2.5434
\c 71.6256 1.5674 79.7632 2.3834 79.7632 2.3834
\c 77.1952 2.8954 72.856 4.8954 71.1008 6.3674
\o 
\m 47.7008 71.3434
\c 47.7008 65.7434 47.7008 62.0314 47.7008 60.1114
\c 46.696 60.5754 45.904 60.8314 45.4464 60.9594
\c 45.4304 61.7914 45.2528 70.7354 45.2528 70.7354
\c 45.2528 74.5434 46.0096 83.4714 48.8704 89.9994
\c 50.2176 93.6954 51.8816 96.8794 53.6528 99.6154
\c 50.144 92.0634 47.9536 82.6394 47.7008 71.3434
\o 
\m 30.9184 90.0474
\c 33.7952 83.4714 34.5536 74.5434 34.5536 70.7354
\c 34.5536 70.7354 34.3744 61.7914 34.36 60.9594
\c 33.8592 60.8154 32.9472 60.5114 31.8016 59.9514
\c 31.8016 61.8394 31.8016 65.5834 31.8016 71.3434
\c 31.5312 83.3914 29.0736 93.3274 25.1472 101.1194
\c 27.2816 98.0794 29.3248 94.3994 30.9184 90.0474
\o 
\m 6.4064 3.3114
\c 12.6432 6.5274 15.64 13.4714 18.296 19.7594
\c 19.2496 22.0314 20.152 24.1594 21.1632 26.0474
\c 23.1344 29.7114 25.8496 31.9514 28.8096 32.3514
\c 30.944 32.6394 33.0544 31.9354 34.4576 30.4634
\c 35.6624 29.1994 36.44 27.0234 36.44 24.5594
\c 36.44 21.6314 35.3584 18.2714 32.6288 15.4714
\c 23.6624 5.7434 12.7824 3.6314 6.4064 3.3114
\o 
\m 39.7504 3.3914
\c 37.2912 7.7274 33.0464 11.8074 32.0624 12.7194
\c 32.6288 13.2474 33.1856 13.8234 33.7376 14.4154
\c 33.8624 14.5434 33.968 14.6714 34.0848 14.7994
\l 40.2096 8.9754
\c 40.2096 8.9754 43.8032 12.2074 45.928 14.2394
\c 46.4272 13.7114 46.9312 13.1994 47.4368 12.7194
\c 46.4528 11.8074 42.2112 7.7274 39.7504 3.3914
\o 
\m 46.8864 15.4554
\c 44.1472 18.2714 43.0624 21.6314 43.0624 24.5594
\c 43.0624 27.0234 43.8368 29.1994 45.0416 30.4634
\c 46.4432 31.9354 48.5568 32.6394 50.6912 32.3514
\c 53.6528 31.9514 56.3696 29.7114 58.3408 26.0474
\c 59.3472 24.1594 60.2496 22.0314 61.2032 19.7594
\c 63.856 13.4714 66.856 6.5274 73.096 3.3114
\c 66.7184 3.6314 55.84 5.7274 46.8864 15.4554
\o
\s
\m -0.0007 0
\l 79.7639 0
\l 79.7639 154.7989
\l -0.0007 154.7989
\o
\i
\m 38.6848 72.9594
\c 38.6816 73.0074 39.04 60.9434 39.1232 58.1594
\c 33.0256 57.6634 28.2096 52.5754 28.2096 46.3514
\c 28.2096 39.8234 33.5232 34.5114 40.056 34.5114
\c 46.5888 34.5114 51.904 39.8234 51.904 46.3514
\c 51.904 52.7674 46.7632 58.0154 40.3792 58.1914
\l 40.8208 73.0074
\c 42.5328 89.1514 45.2688 98.0794 47.4656 105.2634
\c 49.3936 111.5674 50.92 116.5434 51.0624 123.9194
\c 51.4128 141.9994 40.312 154.1915 40.2 154.3195
\l 39.7504 154.7995
\l 39.3024 154.3195
\c 39.1888 154.1915 28.088 141.9994 28.4384 123.9194
\c 28.5808 116.5434 30.1056 111.5674 32.0368 105.2634
\c 34.2352 98.0794 36.9696 89.1514 38.6848 72.9594
\o 
\m 49.4592 46.3514
\c 49.4592 41.1674 45.24 36.9434 40.056 36.9434
\c 34.872 36.9434 30.6544 41.1674 30.6544 46.3514
\c 30.6544 51.5354 34.872 55.7594 40.056 55.7594
\c 45.24 55.7594 49.4592 51.5354 49.4592 46.3514
\o 
\m 29.6528 125.1194
\c 29.6528 140.0154 37.7536 150.5755 39.7504 152.9595
\c 41.7472 150.5755 49.8464 140.0154 49.8464 125.1194
\c 49.8464 124.8474 49.8448 124.5754 49.84 124.3194
\c 49.6992 117.1834 48.1968 112.3514 46.2976 106.2074
\c 44.1408 99.2634 41.4848 90.6074 39.7472 75.3274
\c 38.0128 90.6234 35.3568 99.2634 33.2064 106.2074
\c 31.304 112.3514 29.8 117.1834 29.6592 124.3194
\c 29.6528 124.5754 29.6528 124.8474 29.6528 125.1194
\o
\s
\m 17.7376 122.7674
\c 20.8544 122.7674 23.3936 125.3914 23.3936 128.6234
\c 23.3936 131.8554 20.8544 134.4794 17.7376 134.4794
\c 14.6192 134.4794 12.0816 131.8554 12.0816 128.6234
\c 12.0816 125.3914 14.6192 122.7674 17.7376 122.7674
\o 
\m 17.7376 133.2634
\c 20.1808 133.2634 22.1712 131.2634 22.1712 128.8314
\c 22.1712 126.3834 20.1808 124.3994 17.7376 124.3994
\c 15.2912 124.3994 13.304 126.3834 13.304 128.8314
\c 13.304 131.2634 15.2912 133.2634 17.7376 133.2634
\o
\s
\m 17.2784 78.8314
\c 17.2784 80.4474 15.976 81.7434 14.3728 81.7434
\c 12.7696 81.7434 11.4688 80.4474 11.4688 78.8314
\c 11.4688 77.2314 12.7696 75.9354 14.3728 75.9354
\c 15.976 75.9354 17.2784 77.2314 17.2784 78.8314
\o
\s
\m 13.6096 73.7914
\c 13.6096 73.7914 13.8816 57.2794 14.2224 57.2794
\c 14.5584 57.2794 14.8336 73.7914 14.8336 73.7914
\c 14.8336 74.1274 14.5584 74.3994 14.2224 74.3994
\c 13.8816 74.3994 13.6096 74.1274 13.6096 73.7914
\o
\s
\m 48.16 28.8474
\c 43.8784 26.3994 47.3936 19.9834 47.3936 19.9834
\c 47.3936 19.9834 47.088 25.3274 49.9936 26.0954
\c 52.8992 26.8634 55.6496 22.8794 55.6496 22.8794
\c 55.6496 25.0234 52.4384 31.2954 48.16 28.8474
\o
\s
\m 32.7184 19.9834
\c 32.7184 19.9834 36.2352 26.3994 31.9552 28.8474
\c 27.6752 31.2954 24.464 25.0234 24.464 22.8794
\c 24.464 22.8794 27.216 26.8634 30.1184 26.0954
\c 33.0256 25.3274 32.7184 19.9834 32.7184 19.9834
\o
\s
\m 44.0304 121.1834
\c 43.4208 123.7754 39.7504 136.7834 39.7504 136.7834
\c 39.7504 136.7834 36.0816 123.7754 35.4704 121.1834
\c 36.2352 115.3754 39.5984 99.3274 39.7504 86.4794
\c 39.904 99.3274 43.2656 115.3754 44.0304 121.1834
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian68.pgf <==
\m 88.1185 133.4075
\c 89.4353 133.4075 90.6433 133.8715 91.6065 134.6235
\l 94.7009 131.6315
\l 95.4385 129.7275
\c 95.1473 129.9675 94.8449 130.2075 94.5185 130.4315
\c 92.2353 132.0635 89.0657 132.4315 86.4481 131.3755
\c 84.4353 130.5595 83.0817 129.0075 82.7329 127.1515
\c 82.0417 123.4715 85.2481 121.5035 85.3841 121.4235
\l 86.4481 120.7995
\l 86.3121 122.0315
\c 86.3073 122.0475 86.1185 123.8395 87.0225 124.8155
\c 87.4449 125.2795 88.0449 125.5035 88.8529 125.4875
\c 91.7873 125.4235 92.0897 122.9755 92.0449 117.8075
\l 92.0353 117.0875
\c 91.9809 113.4075 91.9073 108.3675 96.6081 106.1275
\c 99.8417 104.5755 102.2225 105.6155 103.3537 106.3675
\c 104.9153 107.4075 105.8913 109.0715 105.9649 110.7195
\c 107.1137 110.3835 108.3313 110.3355 109.5729 110.6075
\c 112.8689 111.3435 114.7297 112.7835 114.8033 112.8475
\c 114.8097 112.8475 114.8225 112.8475 114.8385 112.8635
\l 115.7729 111.9195
\c 115.4753 111.2955 115.3457 110.4315 115.4385 109.5355
\c 115.5345 108.5755 115.9665 106.7515 117.7729 105.3115
\c 120.3457 103.2475 141.0513 91.3115 141.8289 90.8475
\c 141.8289 90.8475 125.8417 109.7435 123.3761 111.9355
\c 121.6449 113.4875 119.7729 113.5995 118.8129 113.5355
\c 117.9473 113.4715 117.1489 113.2315 116.5841 112.8635
\l 115.7441 113.6955
\c 116.5409 114.5435 117.6129 116.0155 117.9729 118.0635
\c 118.0481 118.5115 118.0849 118.9435 118.0849 119.3755
\c 118.0849 119.8555 117.9569 120.3195 117.8561 120.7835
\c 119.4817 120.9755 121.1105 122.0155 122.0289 123.5835
\c 122.4065 124.2235 122.8481 125.2635 122.8481 126.5915
\c 122.8481 127.6155 122.5937 128.7835 121.8641 130.0955
\c 119.3729 134.5435 114.3441 134.2395 110.6721 133.9995
\l 109.9489 133.9675
\c 104.6017 133.6475 102.3345 133.9675 102.1265 136.6715
\c 102.0641 137.4395 102.2417 138.0155 102.6609 138.4475
\c 103.5921 139.3915 105.4193 139.2955 105.4369 139.2955
\l 106.6945 139.2155
\l 105.9825 140.2555
\c 105.8929 140.3835 103.7713 143.4075 100.1409 142.5595
\c 98.2673 142.1115 96.7921 140.6875 96.0945 138.6555
\c 95.3377 136.4315 95.6385 133.8875 96.8241 131.8715
\l 95.5841 132.4955
\l 92.4913 135.4715
\c 93.3041 136.4635 93.7921 137.7115 93.7921 139.0875
\c 93.7921 142.2075 91.2481 144.7515 88.1185 144.7515
\c 84.9921 144.7515 82.4481 142.2075 82.4481 139.0875
\c 82.4481 135.9675 84.9921 133.4075 88.1185 133.4075
\o 
\m 117.0161 111.6315
\c 117.2529 111.9035 117.9473 112.2395 118.8945 112.3035
\c 119.6625 112.3515 121.1633 112.2555 122.5601 111.0235
\c 124.3473 109.4235 132.6641 99.7755 136.8481 94.8795
\c 131.3233 98.1915 120.4097 104.7675 118.5425 106.2715
\c 117.0849 107.4395 116.7393 108.8955 116.6625 109.6635
\c 116.6449 109.8235 116.6401 109.9675 116.6401 110.1275
\c 116.6401 110.8475 116.8193 111.3915 117.0161 111.6315
\o 
\m 97.2609 138.2555
\c 97.8145 139.8875 98.9681 141.0075 100.4193 141.3595
\c 102.1201 141.7595 103.3729 141.0555 104.1361 140.4155
\c 103.3729 140.2875 102.4641 139.9995 101.7873 139.3115
\c 101.1873 138.7035 100.8833 137.9035 100.8833 136.9435
\c 100.8833 136.8315 100.8881 136.7035 100.8977 136.5755
\c 101.2353 132.2235 105.7009 132.4795 110.0193 132.7355
\l 110.7489 132.7675
\c 114.2817 132.9915 118.6769 133.2795 120.7921 129.4875
\c 121.3377 128.5115 121.6113 127.5195 121.6113 126.5755
\c 121.6113 125.7435 121.3969 124.9435 120.9681 124.2075
\c 120.1969 122.8955 118.8257 122.0155 117.5137 121.9515
\c 117.2913 122.4795 117.0593 123.0075 116.7009 123.4715
\c 115.1457 125.5195 112.2817 126.9595 109.2241 127.2635
\c 104.8033 127.6955 101.2033 128.2875 98.4353 131.6795
\c 97.4369 132.9115 96.9041 134.4955 96.9041 136.0795
\c 96.9041 136.8155 97.0193 137.5515 97.2609 138.2555
\o 
\m 98.7761 129.5195
\c 101.6513 126.9755 105.1793 126.4155 109.1041 126.0315
\c 111.8353 125.7755 114.3681 124.5115 115.7233 122.7355
\c 116.7009 121.4395 117.0497 119.9515 116.7585 118.2875
\c 116.2641 115.4395 114.0897 113.8395 114.0673 113.8235
\c 114.0305 113.7915 112.3105 112.4795 109.3041 111.8075
\c 107.6161 111.4235 106.0449 111.7275 104.6321 112.6875
\c 102.6849 114.0315 101.1617 116.6395 100.7537 119.3595
\c 100.3489 122.0475 99.6065 125.0075 97.4817 127.6635
\c 97.2993 128.1755 96.7697 129.6955 96.3729 130.7195
\c 97.4977 130.1595 98.7761 129.5195 98.7761 129.5195
\o 
\m 99.5377 119.1835
\c 99.9953 116.1435 101.7201 113.1995 103.9377 111.6795
\c 104.3217 111.4075 104.7409 111.2635 105.1505 111.0875
\c 104.9825 111.0715 104.7585 111.0555 104.7585 111.0555
\c 104.7633 111.0075 104.7633 110.9595 104.7633 110.9115
\c 104.7633 109.6315 103.9377 108.2235 102.6721 107.3915
\c 101.7569 106.7835 99.8225 105.9515 97.1377 107.2315
\c 93.1473 109.1355 93.2129 113.5355 93.2657 117.0715
\l 93.2753 117.8075
\c 93.3137 122.1275 93.3505 126.6075 88.8817 126.7035
\c 87.7105 126.7355 86.7761 126.3835 86.1105 125.6475
\c 85.4561 124.9275 85.2113 123.9995 85.1185 123.2315
\c 84.5297 123.8555 83.8673 124.8155 83.8673 126.1435
\c 83.8673 126.3995 83.8881 126.6555 83.9409 126.9275
\c 84.2097 128.3675 85.2913 129.5675 86.9105 130.2235
\c 89.1489 131.1355 91.8545 130.8155 93.8065 129.4395
\c 97.0945 127.0875 98.8097 124.0315 99.5377 119.1835
\o 
\m 88.1185 143.5355
\c 90.5697 143.5355 92.5601 141.5355 92.5601 139.0875
\c 92.5601 138.0475 92.2017 137.0875 91.6017 136.3355
\l 90.6977 135.5035
\c 89.9825 134.9595 89.0881 134.6395 88.1185 134.6395
\c 85.6689 134.6395 83.6753 136.6395 83.6753 139.0875
\c 83.6753 141.5355 85.6689 143.5355 88.1185 143.5355
\o
\s
\m 242.9585 105.3115
\c 244.7665 106.7515 245.1985 108.5755 245.2929 109.5355
\c 245.3841 110.4315 245.2561 111.2955 244.9569 111.9195
\l 245.8961 112.8635
\c 245.9073 112.8475 245.9217 112.8475 245.9265 112.8475
\c 246.0033 112.7835 247.8609 111.3435 251.1601 110.6075
\c 252.4017 110.3355 253.6193 110.3835 254.7665 110.7195
\c 254.8417 109.0715 255.8193 107.4075 257.3761 106.3675
\c 258.5105 105.6155 260.8913 104.5755 264.1233 106.1275
\c 268.8257 108.3675 268.7505 113.4075 268.6945 117.0875
\l 268.6881 117.8075
\c 268.6449 122.9755 268.9409 125.4235 271.8785 125.4875
\c 272.6881 125.5035 273.2849 125.2795 273.7105 124.8155
\c 274.6129 123.8395 274.4225 122.0475 274.4193 122.0315
\l 274.2849 120.7995
\l 275.3473 121.4235
\c 275.4849 121.5035 278.6913 123.4715 278.0001 127.1515
\c 277.6513 129.0075 276.2977 130.5595 274.2849 131.3755
\c 271.6641 132.4315 268.4945 132.0635 266.2129 130.4315
\c 265.8881 130.2075 265.5825 129.9675 265.2913 129.7275
\l 266.0289 131.6315
\l 269.1265 134.6235
\c 270.0881 133.8715 271.2977 133.4075 272.6129 133.4075
\c 275.7377 133.4075 278.2849 135.9675 278.2849 139.0875
\c 278.2849 142.2075 275.7377 144.7515 272.6129 144.7515
\c 269.4817 144.7515 266.9377 142.2075 266.9377 139.0875
\c 266.9377 137.7115 267.4257 136.4635 268.2385 135.4715
\l 265.1473 132.4955
\l 263.9105 131.8715
\c 265.0945 133.8875 265.3953 136.4315 264.6385 138.6555
\c 263.9377 140.6875 262.4625 142.1115 260.5921 142.5595
\c 256.9601 143.4075 254.8385 140.3835 254.7505 140.2555
\l 254.0385 139.2155
\l 255.2945 139.2955
\c 255.3137 139.2955 257.1377 139.3915 258.0721 138.4475
\c 258.4913 138.0155 258.6673 137.4395 258.6065 136.6715
\c 258.3985 133.9675 256.1297 133.6475 250.7825 133.9675
\l 250.0609 133.9995
\c 246.3873 134.2395 241.3569 134.5435 238.8673 130.0955
\c 238.1377 128.7835 237.8817 127.6155 237.8817 126.5915
\c 237.8817 125.2635 238.3281 124.2235 238.7057 123.5835
\c 239.6225 122.0155 241.2513 120.9755 242.8721 120.7835
\c 242.7761 120.3195 242.6465 119.8555 242.6465 119.3755
\c 242.6465 118.9435 242.6849 118.5115 242.7601 118.0635
\c 243.1169 116.0155 244.1873 114.5435 244.9841 113.6955
\l 244.1473 112.8635
\c 243.5809 113.2315 242.7841 113.4715 241.9185 113.5355
\c 240.9569 113.5995 239.0849 113.4875 237.3569 111.9355
\c 234.8913 109.7435 220.4481 92.2075 219.8625 91.5195
\c 219.8625 91.5195 240.3841 103.2475 242.9585 105.3115
\o 
\m 268.1697 139.0875
\c 268.1697 141.5355 270.1633 143.5355 272.6129 143.5355
\c 275.0625 143.5355 277.0529 141.5355 277.0529 139.0875
\c 277.0529 136.6395 275.0625 134.6555 272.6161 134.6395
\c 270.2193 134.6395 268.1697 136.7035 268.1697 139.0875
\o 
\m 266.9265 129.4395
\c 268.8721 130.8155 271.5841 131.1355 273.8225 130.2235
\c 275.4385 129.5675 276.5185 128.3675 276.7921 126.9275
\c 276.8417 126.6555 276.8657 126.3995 276.8657 126.1435
\c 276.8657 124.8155 276.2033 123.8555 275.6161 123.2315
\c 275.5217 123.9995 275.2721 124.9275 274.6225 125.6475
\c 273.9569 126.3835 273.0225 126.7355 271.8513 126.7035
\c 267.3825 126.6075 267.4193 122.1275 267.4561 117.8075
\l 267.4689 117.0715
\c 267.5169 113.5355 267.5825 109.1355 263.5921 107.2315
\c 260.9105 105.9515 258.9761 106.7835 258.0561 107.3915
\c 256.7953 108.2235 255.9697 109.6315 255.9697 110.9115
\c 255.9697 110.9595 255.9697 111.0075 255.9729 111.0555
\c 255.9729 111.0555 256.4065 111.4075 256.7953 111.6795
\c 259.0065 113.1995 260.7377 116.1435 261.1953 119.1835
\c 261.9217 124.0315 263.6385 127.0875 266.9265 129.4395
\o 
\m 239.7665 124.2075
\c 239.3329 124.9435 239.1185 125.7435 239.1185 126.5755
\c 239.1185 127.5195 239.3937 128.5115 239.9409 129.4875
\c 242.0529 133.2795 246.4513 132.9915 249.9825 132.7675
\l 250.7105 132.7355
\c 255.0321 132.4795 259.4977 132.2235 259.8321 136.5755
\c 259.8417 136.7035 259.8481 136.8315 259.8481 136.9435
\c 259.8481 137.9035 259.5441 138.7035 258.9409 139.3115
\c 258.2657 139.9995 257.3569 140.2875 256.5953 140.4155
\c 257.3601 141.0555 258.6097 141.7595 260.3105 141.3595
\c 261.7633 141.0075 262.9169 139.8875 263.4721 138.2555
\c 263.7105 137.5515 263.8257 136.8155 263.8257 136.0795
\c 263.8257 134.4955 263.2945 132.9115 262.2977 131.6795
\c 259.5265 128.2875 255.9265 127.6955 251.5041 127.2635
\c 248.4513 126.9595 245.5841 125.5195 244.0321 123.4715
\c 243.6721 123.0075 243.4417 122.4795 243.2225 121.9515
\c 241.9073 122.0155 240.5329 122.8955 239.7665 124.2075
\o 
\m 243.9729 118.2875
\c 243.6817 119.9515 244.0289 121.4395 245.0097 122.7355
\c 246.3601 124.5115 248.8977 125.7755 251.6257 126.0315
\c 255.5537 126.4155 259.0785 126.9755 261.9441 129.5355
\c 261.9537 129.5195 263.2385 130.1595 264.3569 130.7195
\c 263.9633 129.6955 263.4321 128.1755 263.2481 127.6635
\c 261.1217 125.0075 260.3825 122.0475 259.9793 119.3595
\c 259.5697 116.6395 258.0481 114.0315 256.0977 112.6875
\c 254.6881 111.7275 253.1169 111.4235 251.4289 111.8075
\c 248.4193 112.4795 246.7009 113.7915 246.6641 113.8235
\c 246.6449 113.8395 244.4657 115.4395 243.9729 118.2875
\o 
\m 238.1729 111.0235
\c 239.5697 112.2555 241.0673 112.3515 241.8353 112.3035
\c 242.7841 112.2395 243.4785 111.9035 243.7153 111.6315
\c 243.9121 111.3915 244.0929 110.8475 244.0929 110.1275
\c 244.0929 109.9675 244.0849 109.8235 244.0673 109.6635
\c 243.9921 108.8955 243.6465 107.4395 242.1873 106.2715
\c 240.3217 104.7675 229.4065 98.1915 223.8849 94.8795
\c 228.0689 99.7755 236.3841 109.4235 238.1729 111.0235
\o
\s
\m -2.5906 0
\l 363.7001 0
\l 363.7001 153.919
\l -2.5906 153.919
\o
\i
\m 353.4225 106.5595
\c 348.6609 111.7915 340.9825 114.6715 333.8689 113.9195
\c 328.6817 113.3595 324.6017 110.9595 322.3761 107.1355
\c 319.8033 102.7355 319.5729 97.5515 321.7569 93.2475
\c 323.8449 89.1515 327.8753 86.4955 332.8193 85.9995
\c 337.9169 85.4715 342.0785 87.3275 344.2417 91.0875
\c 346.0449 94.2395 345.9665 98.1275 344.0385 100.7675
\c 342.1041 103.4235 337.9969 104.6395 334.4913 103.5995
\c 331.6561 102.7515 329.9473 100.7035 329.8065 97.9835
\c 329.7265 96.3995 330.1665 95.1675 331.1217 94.3515
\c 332.9985 92.7355 336.1505 93.3595 336.2849 93.3915
\l 337.5105 93.6315
\l 336.5633 94.4475
\c 335.5073 95.3595 335.1137 96.2875 335.4529 97.0555
\c 335.7825 97.8075 336.7601 98.2715 337.7265 98.1595
\c 339.2097 97.9835 339.8785 96.7195 340.0033 95.7115
\c 340.1505 94.4955 339.6417 92.8315 337.7185 92.0955
\c 334.3041 90.7995 329.6513 90.9915 326.8417 95.4075
\c 325.4097 97.6475 325.4353 101.0075 326.8977 103.5675
\c 328.7265 106.7675 332.4945 108.4315 337.5073 108.2715
\c 342.0225 108.1115 346.0353 106.0635 349.1009 102.3195
\c 353.1345 97.3915 354.9601 90.2075 353.8673 83.5675
\c 353.6609 82.2875 353.3985 81.1355 353.1041 80.0315
\c 352.6529 83.3275 349.9185 85.8555 346.6161 85.8555
\c 342.9985 85.8555 340.0561 82.8155 340.0561 79.0875
\c 340.0561 75.3595 342.9985 72.3195 346.6161 72.3195
\c 348.0289 72.3195 349.3329 72.7835 350.4017 73.5675
\c 348.7793 70.8155 346.6721 68.3355 344.0625 65.3915
\l 343.9793 65.5035
\c 343.7761 65.3435 338.9665 61.6635 333.2945 66.8315
\c 330.6849 69.1995 327.8689 69.5515 324.9233 67.8715
\c 324.4785 67.6155 324.1297 67.5675 323.8817 67.7275
\c 323.4289 67.9995 323.5505 69.7115 323.6257 70.7835
\l 323.7169 72.0475
\l 322.6673 71.3275
\c 321.5873 70.5915 320.4785 68.5595 320.2321 67.1515
\c 319.4289 67.9195 318.0097 68.7995 315.5841 69.0395
\c 313.7633 69.2155 312.1377 70.7195 311.8017 72.5115
\c 311.7009 76.4475 314.7041 78.1275 317.5729 78.6875
\l 314.8129 78.7515
\c 311.6881 78.6075 308.7537 76.4635 307.3473 73.2635
\c 305.5601 69.2315 306.5009 64.4155 309.8609 60.3835
\c 316.0385 52.9755 328.7217 53.1355 336.5377 56.6555
\c 335.9217 55.8715 335.3761 55.1195 334.8945 54.3995
\c 334.8945 54.3995 332.0625 53.3435 331.2913 52.9435
\c 327.4097 51.2475 320.9137 48.9275 315.1601 49.3595
\c 307.8065 49.9195 305.2609 51.7115 302.5665 53.5995
\l 300.6817 54.8795
\c 297.7073 56.7515 294.9697 57.0875 292.9697 57.3275
\l 291.4561 57.5515
\c 290.5665 57.7275 289.9441 58.0635 289.6513 58.4955
\c 289.4417 58.8155 289.3825 59.2155 289.4785 59.6955
\l 289.8017 61.3115
\l 288.5009 60.3035
\c 287.4561 59.5035 286.5409 57.6155 286.8097 55.5675
\c 286.8641 55.1355 286.9825 54.6555 287.1761 54.1755
\c 285.7313 54.8315 283.6257 55.4555 280.6913 55.5195
\c 275.5921 55.6315 271.8449 57.8235 271.5841 60.8315
\c 271.1377 62.6555 273.9793 65.2155 273.9793 65.2155
\c 272.7569 65.2155 270.9953 64.4955 269.8193 62.8955
\c 269.1953 62.0475 268.5953 60.7355 268.5953 58.8795
\c 268.5953 57.9195 268.7569 56.8155 269.1569 55.5355
\c 270.6417 50.8315 277.0945 45.5195 284.5537 44.3195
\c 282.0673 44.3515 279.2785 44.4955 276.0977 44.8475
\c 263.9329 46.2235 258.3073 50.1275 258.1953 52.4635
\c 258.1921 52.5115 258.1921 52.5595 258.1921 52.5915
\c 258.1921 53.0875 258.3377 53.4875 258.6449 53.8075
\c 259.4625 54.6875 261.1185 54.7035 261.1361 54.7035
\l 262.1953 54.7035
\l 261.6641 55.6155
\c 261.5953 55.7435 259.8449 58.6875 255.8193 58.7995
\c 253.1729 58.8635 250.6785 56.8635 249.8785 54.0315
\c 249.1377 51.3755 249.9761 48.6715 252.1505 46.3195
\l 248.2257 47.7755
\c 248.2161 47.8395 248.2097 47.9035 248.1953 47.9675
\c 247.8977 48.9915 244.9185 51.4555 243.6353 52.4955
\c 243.5697 56.6555 240.2433 60.0315 236.1569 60.0315
\c 234.8609 60.0315 233.6417 59.6795 232.5793 59.0875
\c 232.0417 59.7275 230.5777 61.2315 228.7313 61.2955
\c 228.1009 61.3115 227.4993 61.1515 226.9265 60.8475
\c 225.0273 62.0315 221.7889 64.7515 219.6881 66.5755
\c 220.1009 66.4475 220.5089 66.3355 220.9073 66.2075
\c 227.9169 63.9995 230.9729 65.2795 234.4161 66.9275
\c 237.1025 68.2075 239.0657 66.1435 239.2721 66.1915
\c 239.4481 66.2395 240.4433 68.5275 239.7489 70.4315
\c 240.8865 70.4635 242.4209 70.7195 244.3009 71.5675
\c 248.0481 73.2315 250.2785 73.2635 252.2721 71.6475
\c 253.2129 70.8795 254.0561 69.4395 253.8257 67.9515
\c 253.6097 66.5435 252.7297 65.0875 250.1537 63.9035
\c 253.7537 64.0635 256.2817 65.5835 257.5537 68.2075
\c 258.1441 69.4075 258.4385 70.7355 258.4385 72.0315
\c 258.4385 73.4235 258.1009 74.7995 257.4321 75.9675
\c 255.5953 79.2155 251.9041 82.1275 245.8273 82.2395
\c 246.7313 82.7995 247.2913 83.6315 247.8881 84.6555
\c 248.4353 85.5835 248.7137 86.6235 248.7137 87.7755
\c 248.7137 88.9115 248.4417 90.1595 247.8977 91.4875
\c 247.8977 91.4875 247.8849 91.5035 247.8785 91.5035
\c 253.3761 90.3195 256.2689 88.3355 258.6449 86.6875
\c 260.9185 85.1035 262.8849 83.7435 266.2017 83.8075
\c 273.6065 83.9515 275.1073 81.3755 275.2097 79.8395
\c 276.6449 81.4875 278.0977 85.5355 276.6353 89.1035
\c 276.3697 89.7435 276.0353 90.3515 275.6353 90.9275
\c 278.0097 90.9115 286.1073 90.5755 290.0881 86.7195
\c 292.5505 84.3195 293.8129 79.8875 293.2289 75.6795
\c 292.7633 72.3515 291.2193 69.7595 288.9953 68.5595
\c 286.7329 67.3435 284.4353 67.1195 282.5265 67.9515
\c 281.0977 68.5755 280.2353 69.6315 280.0417 70.3675
\c 279.8193 71.1995 280.0817 72.0315 280.6353 72.5755
\c 281.9697 73.8875 285.0065 71.4235 285.1761 71.5355
\c 285.2721 74.3675 284.3041 77.6155 282.5953 78.9595
\c 281.2417 80.0315 279.3873 80.2235 277.0849 79.5515
\c 274.2849 78.7195 272.5041 76.3515 272.3169 73.2155
\c 272.1441 70.2395 273.5697 66.5275 277.1537 64.9915
\c 279.5825 63.9515 284.7873 63.2955 289.1761 65.7275
\c 292.4657 67.5515 294.5601 70.8155 295.2225 75.1675
\c 296.0513 80.5755 294.1969 86.6075 290.1345 91.7275
\c 285.1169 98.0475 277.5505 102.0315 269.3793 102.6715
\c 253.4625 103.8875 239.1665 101.1195 223.1409 92.7515
\c 218.4849 90.3195 214.2753 87.4235 210.6465 84.5275
\c 213.5185 87.3435 216.8689 90.7835 220.0497 94.3995
\c 223.6097 98.4475 240.9729 119.4555 233.2609 135.3915
\c 229.2289 143.7275 222.0353 147.8875 214.0193 146.5275
\c 205.9633 145.1515 203.4081 139.3595 203.6689 134.8155
\c 203.9441 129.9515 207.2705 126.3515 211.7553 126.0315
\c 214.1665 125.8715 216.6033 126.7355 218.2801 128.3355
\c 219.7793 129.7755 220.5377 131.6635 220.4753 133.7755
\c 220.4033 136.2715 219.3265 138.3355 217.5185 139.4555
\c 215.8513 140.4795 213.7713 140.5435 211.8129 139.6475
\c 211.7761 139.6315 211.7457 139.5995 211.7105 139.5835
\c 214.8561 145.0395 221.6769 144.6395 222.0065 144.6235
\c 222.0465 144.6235 222.0817 144.6395 222.1185 144.6395
\c 228.0449 142.9595 232.8497 136.8955 231.4289 130.6395
\c 230.9809 128.6555 229.8161 126.5115 228.4321 125.0075
\c 223.7873 120.0155 221.4753 117.2955 220.5569 114.4795
\c 220.3569 114.8795 220.1233 115.2795 219.8417 115.6635
\c 218.2945 117.7755 215.3233 119.2795 211.7633 119.3595
\c 213.8881 117.1675 214.4305 112.5275 211.9825 109.1035
\c 209.0817 105.0395 207.3457 102.3195 208.1841 97.6955
\c 208.9953 93.2635 209.6609 88.5435 208.2049 83.9195
\c 208.1985 83.9035 208.2033 83.8875 208.1985 83.8555
\c 206.5377 82.2715 205.1185 80.9435 204.0961 80.0155
\c 205.1729 82.3035 206.1553 84.9755 206.7953 87.9835
\c 208.3537 95.3115 206.6625 102.6555 202.6865 105.8395
\c 200.4065 107.6635 197.6561 107.9195 194.7313 106.5755
\l 193.0913 105.8235
\l 194.8513 105.4075
\c 196.0641 105.1355 196.9665 104.4475 197.5361 103.3755
\c 198.5009 101.5675 198.3985 98.7355 197.2737 95.3435
\c 188.2849 107.4075 187.9873 115.9835 188.0561 117.9515
\c 189.8097 116.9115 192.2721 116.2075 195.4257 117.0715
\c 201.1361 118.6395 202.4913 123.7755 201.9185 127.6955
\c 201.5009 130.5595 199.9953 133.1515 197.3185 135.6315
\c 193.1729 139.5035 191.8753 141.6795 191.7761 144.9435
\c 191.7345 146.3035 192.1521 147.3115 192.9185 147.7275
\c 193.7329 148.1755 194.9073 147.9355 196.1409 147.0875
\l 197.3697 146.2395
\l 197.0977 147.7115
\c 196.4977 150.9275 194.6033 152.9435 191.9041 153.2475
\c 189.1377 153.5515 186.2433 151.8875 185.1633 149.3755
\c 184.6033 148.0635 184.3665 146.6555 184.2785 145.4875
\l 180.7041 153.8875
\l 180.1409 152.5435
\c 180.1233 152.4955 179.1073 150.0955 177.7185 146.7355
\c 176.8385 148.9595 174.7665 153.0395 171.2609 153.5355
\c 168.5185 153.9195 167.0145 153.0075 166.2337 152.1755
\c 165.1665 151.0395 164.7681 149.3275 165.1409 147.4715
\l 165.3873 146.2395
\l 166.2097 147.1835
\c 166.7729 147.8555 167.5873 148.0635 168.4417 147.7915
\c 169.5009 147.4395 170.7985 146.2395 170.9729 143.9515
\c 171.2161 140.7675 167.9985 137.4395 165.1569 134.5115
\l 163.8609 133.1515
\c 162.4737 131.6635 159.2881 127.7915 159.6161 123.5995
\c 159.7841 121.4715 160.8561 119.6155 162.8033 118.0955
\c 165.7601 115.8075 169.6033 116.0475 172.2145 117.0395
\c 172.5729 117.1835 172.9057 117.3275 173.2289 117.5035
\c 173.2193 114.9275 172.4385 106.7675 164.1777 95.5835
\c 164.1105 95.5995 164.0561 95.6315 163.9921 95.6635
\l 163.5953 95.8075
\l 163.3185 95.4875
\c 163.2273 95.3755 163.1505 95.2635 163.0673 95.1675
\c 161.8849 98.6235 161.7569 101.5195 162.7377 103.3755
\c 163.3089 104.4475 164.2113 105.1355 165.4241 105.4075
\l 167.1841 105.8235
\l 165.5425 106.5755
\c 162.6177 107.9195 159.8657 107.6635 157.5873 105.8395
\c 153.6113 102.6555 151.9201 95.3115 153.4785 87.9835
\c 154.1185 84.9755 155.1025 82.3035 156.1793 80.0155
\c 155.1553 80.9435 153.7361 82.2715 152.0753 83.8555
\c 152.0721 83.8875 152.0753 83.9035 152.0689 83.9195
\c 150.6145 88.5435 151.2817 93.2635 152.0881 97.6955
\c 152.9297 102.3195 151.1937 105.0395 148.2913 109.1035
\c 145.8449 112.5275 146.3841 117.1675 148.5105 119.3595
\c 144.9505 119.2795 141.9793 117.7755 140.4321 115.6635
\c 140.1521 115.2795 139.9169 114.8795 139.7185 114.4795
\c 138.8001 117.2955 136.4865 120.0155 131.8433 125.0075
\c 130.4561 126.5115 129.2945 128.6555 128.8449 130.6395
\c 127.4273 136.8955 132.2289 142.9595 138.1553 144.6395
\c 138.1953 144.6395 138.2289 144.6235 138.2689 144.6235
\c 138.5985 144.6395 145.4161 145.0395 148.5649 139.5835
\c 148.5297 139.5995 148.4977 139.6315 148.4609 139.6475
\c 146.5041 140.5435 144.4225 140.4795 142.7569 139.4555
\c 140.9505 138.3355 139.8721 136.2715 139.7985 133.7755
\c 139.7361 131.6635 140.4945 129.7755 141.9953 128.3355
\c 143.6689 126.7355 146.1089 125.8715 148.5185 126.0315
\c 153.0033 126.3515 156.3297 129.9515 156.6065 134.8155
\c 156.8657 139.3595 154.3121 145.1515 146.2561 146.5275
\c 138.2417 147.8875 131.0465 143.7275 127.0129 135.3915
\c 119.3041 119.4555 136.6673 98.4475 140.2257 94.3995
\c 143.4033 90.7835 146.7569 87.3435 149.6289 84.5275
\c 146.0001 87.4235 141.7889 90.3195 137.1345 92.7515
\c 121.1105 101.1195 106.8081 103.8875 90.8945 102.6715
\c 82.7217 102.0315 75.1586 98.0475 70.1383 91.7275
\c 66.0789 86.6075 64.2226 80.5755 65.0508 75.1675
\c 65.7149 70.8155 67.8071 67.5515 71.0977 65.7275
\c 75.4884 63.2955 80.693 63.9515 83.1185 64.9915
\c 86.7041 66.5275 88.1329 70.2395 87.9569 73.2155
\c 87.7729 76.3515 85.9889 78.7195 83.1921 79.5515
\c 80.8852 80.2235 79.0321 80.0315 77.6789 78.9595
\c 75.9711 77.6155 75.0039 74.3675 75.0977 71.5355
\c 75.2665 71.4235 78.3039 73.8875 79.6383 72.5755
\c 80.1914 72.0315 80.4548 71.1995 80.2337 70.3675
\c 80.0415 69.6315 79.1789 68.5755 77.7477 67.9515
\c 75.8415 67.1195 73.5445 67.3435 71.2791 68.5595
\c 69.0548 69.7595 67.5133 72.3515 67.0477 75.6795
\c 66.4602 79.8875 67.7226 84.3195 70.1876 86.7195
\c 74.1665 90.5755 82.2641 90.9115 84.6417 90.9275
\c 84.2385 90.3515 83.9041 89.7435 83.6401 89.1035
\c 82.1761 85.5355 83.6305 81.4875 85.0641 79.8395
\c 85.1681 81.3755 86.6689 83.9515 94.0721 83.8075
\c 97.3921 83.7435 99.3569 85.1035 101.6289 86.6875
\c 104.0049 88.3355 106.8977 90.3195 112.3953 91.5035
\c 112.3873 91.5035 112.3777 91.4875 112.3745 91.4875
\c 111.8321 90.1595 111.5617 88.9115 111.5617 87.7755
\c 111.5617 86.6235 111.8385 85.5835 112.3841 84.6555
\c 112.9825 83.6315 113.5409 82.7995 114.4465 82.2395
\c 108.3697 82.1275 104.6801 79.2155 102.8417 75.9675
\c 102.1729 74.7995 101.8353 73.4235 101.8353 72.0315
\c 101.8353 70.7355 102.1297 69.4075 102.7185 68.2075
\c 103.9953 65.5835 106.5201 64.0635 110.1233 63.9035
\c 107.5441 65.0875 106.6641 66.5435 106.4481 67.9515
\c 106.2177 69.4395 107.0625 70.8795 108.0017 71.6475
\c 109.9953 73.2635 112.2289 73.2315 115.9729 71.5675
\c 117.8529 70.7195 119.3873 70.4635 120.5233 70.4315
\c 119.8305 68.5275 120.8257 66.2395 121.0033 66.1915
\c 121.2065 66.1435 123.1713 68.2075 125.8609 66.9275
\c 129.3009 65.2795 132.3585 63.9995 139.3665 66.2075
\c 140.1569 66.4475 140.9777 66.6875 141.8113 66.9115
\c 139.7409 65.1035 136.2017 62.1115 134.1825 60.8475
\c 133.6097 61.1515 133.0065 61.3115 132.3761 61.2955
\c 130.5313 61.2315 129.0673 59.7275 128.5329 59.0875
\c 127.4657 59.6795 126.2465 60.0315 124.9505 60.0315
\c 120.8625 60.0315 117.5393 56.6555 117.4737 52.4955
\c 116.1841 51.4555 113.2065 48.9915 112.9137 47.9675
\c 112.8753 47.8235 112.8641 47.6795 112.8641 47.5195
\l 112.7521 47.8235
\l 109.0801 46.4635
\c 111.1585 48.7835 111.9537 51.4235 111.2257 54.0315
\c 110.4289 56.8635 107.9329 58.8635 105.2881 58.7995
\c 101.2641 58.6875 99.5169 55.7435 99.4417 55.6155
\l 98.9137 54.7035
\l 99.9745 54.7035
\c 99.9921 54.7035 101.6433 54.6875 102.4641 53.8075
\c 102.7681 53.4875 102.9169 53.0875 102.9169 52.5915
\c 102.9169 52.5595 102.9169 52.5115 102.9137 52.4635
\c 102.8017 50.1275 97.1729 46.2235 85.0081 44.8475
\c 81.8289 44.4955 79.0431 44.3515 76.554 44.3195
\c 84.0097 45.5195 90.4673 50.8315 91.9505 55.5355
\c 92.3537 56.8155 92.5153 57.9195 92.5153 58.8795
\c 92.5153 60.7355 91.9153 62.0475 91.2865 62.8955
\c 90.1121 64.4955 88.3521 65.2155 87.1297 65.2155
\c 87.1297 65.2155 89.9697 62.6555 89.5377 60.9275
\c 89.2625 57.8235 85.5169 55.6315 80.4165 55.5195
\c 77.4821 55.4555 75.3757 54.8315 73.929 54.1755
\c 74.1234 54.6555 74.2445 55.1355 74.2993 55.5675
\c 74.5649 57.6155 73.6508 59.5035 72.6071 60.3035
\l 71.3071 61.3115
\l 71.6305 59.6955
\c 71.7258 59.2155 71.6697 58.8155 71.4562 58.4955
\c 71.1634 58.0635 70.5399 57.7275 69.6508 57.5515
\l 68.1383 57.3275
\c 66.1399 57.0875 63.4023 56.7515 60.4258 54.8795
\l 58.5413 53.5995
\c 55.8445 51.7115 53.3009 49.9195 45.9477 49.3595
\c 40.1946 48.9275 33.6977 51.2475 29.8149 52.9435
\c 29.0429 53.3435 28.2197 53.7275 27.3383 54.0955
\c 26.718 54.4155 26.3602 54.6075 26.3399 54.6235
\c 26.3399 54.6235 25.1844 55.8715 24.5681 56.6555
\c 32.3844 53.1355 45.0695 52.9755 51.2508 60.3835
\c 54.6101 64.4155 55.5508 69.2315 53.7634 73.2635
\c 52.354 76.4635 49.4212 78.6075 46.2914 78.7515
\l 43.5321 78.6875
\c 46.4039 78.1275 49.4055 76.4475 49.3087 72.5115
\c 48.9695 70.7195 47.3415 69.2155 45.522 69.0395
\c 43.1009 68.7995 41.6789 67.9195 40.8773 67.1515
\c 40.6321 68.5595 39.5205 70.5915 38.4429 71.3275
\l 37.3914 72.0475
\l 37.4821 70.7835
\c 37.557 69.7115 37.6791 67.9995 37.2258 67.7275
\c 36.9789 67.5675 36.6321 67.6155 36.1845 67.8715
\c 33.2383 69.5515 30.4226 69.1995 27.8133 66.8315
\c 22.1415 61.6635 17.3321 65.3435 17.129 65.5035
\l 17.0461 65.3915
\c 14.4321 68.3355 12.329 70.8155 10.7071 73.5675
\c 11.7773 72.7835 13.0805 72.3195 14.4914 72.3195
\c 18.1103 72.3195 21.0508 75.3595 21.0508 79.0875
\c 21.0508 82.8155 18.1103 85.8555 14.4914 85.8555
\c 11.1876 85.8555 8.4562 83.3275 8.0055 80.0315
\c 7.7101 81.1355 7.4508 82.2875 7.2413 83.5675
\c 6.1463 90.2075 7.9727 97.3915 12.0071 102.3195
\c 15.0743 106.0635 19.0852 108.1115 23.6009 108.2715
\c 28.6133 108.4315 32.3821 106.7675 34.2101 103.5675
\c 35.6729 101.0075 35.6946 97.6475 34.2695 95.4075
\c 31.4562 90.9915 26.8055 90.7995 23.3876 92.0955
\c 21.4665 92.8315 20.954 94.4955 21.1039 95.7115
\c 21.2274 96.7195 21.8993 97.9835 23.3805 98.1595
\c 24.3492 98.2715 25.3258 97.8075 25.6516 97.0555
\c 25.9932 96.2875 25.6009 95.3595 24.5445 94.4475
\l 23.5993 93.6315
\l 24.8242 93.3915
\c 24.957 93.3595 28.1071 92.7355 29.9844 94.3515
\c 30.9417 95.1675 31.3845 96.3995 31.3009 97.9835
\c 31.1586 100.7035 29.4508 102.7515 26.618 103.5995
\c 23.1101 104.6395 19.0071 103.4235 17.0729 100.7675
\c 15.1415 98.1275 15.0602 94.2395 16.8695 91.0875
\c 19.029 87.3275 23.1914 85.4715 28.2898 85.9995
\c 33.2353 86.4955 37.2665 89.1515 39.3477 93.2475
\c 41.5321 97.5515 41.3039 102.7355 38.7353 107.1355
\c 36.5071 110.9595 32.4258 113.3595 27.2383 113.9195
\c 20.1258 114.6715 12.4508 111.7915 7.6836 106.5595
\c -1.5696 96.4315 -2.5913 79.9995 5.3039 68.3675
\c 8.4821 63.6635 11.8773 59.8075 14.8727 56.3995
\c 19.2053 51.4715 22.6258 47.5835 22.0226 44.6395
\c 21.8649 43.8715 21.5305 43.3595 21.0009 43.0555
\c 19.8274 42.3995 18.0711 43.0395 18.0532 43.0395
\l 17.1977 43.3595
\l 17.2258 42.4475
\c 17.229 42.3675 17.3071 40.3835 18.8164 39.0715
\c 19.8353 38.1915 21.2321 37.8395 22.9649 38.0315
\c 25.0682 38.2555 27.7354 39.5515 28.9117 42.4475
\c 29.7727 44.5755 29.9757 47.9355 27.2087 52.7835
\c 27.8477 52.4795 28.6562 52.0955 29.626 51.6635
\c 37.1477 47.7275 39.6516 42.6875 40.4821 39.8395
\l 40.8367 38.5755
\c 41.7914 35.1035 41.0729 33.7115 47.2226 30.8475
\c 51.6532 28.7835 51.0508 24.9755 51.0508 24.9755
\c 52.4757 25.8075 53.4789 26.2075 55.1492 27.3595
\c 57.1321 28.7355 57.6665 31.5195 56.4197 32.1595
\c 58.8634 30.9115 61.4039 30.5115 64.1164 30.2875
\c 66.1977 30.1115 68.3477 30.0155 69.9101 28.3835
\c 71.3009 26.9275 71.1101 25.2955 69.5681 24.2555
\c 69.554 24.2395 67.7681 23.0395 67.7681 23.0395
\l 69.9321 23.1355
\c 70.09 23.1355 73.8039 23.2955 75.329 25.4395
\c 77.9101 29.0555 74.7429 34.1115 71.7876 36.3835
\c 70.9399 37.0555 70.0823 37.6155 69.2164 38.1275
\c 71.9133 37.8395 74.829 37.7435 77.6837 37.6315
\c 84.1729 37.4075 90.8849 37.1515 93.7137 34.8795
\c 94.3185 34.3835 94.6097 33.8875 94.6049 33.3115
\c 94.5953 32.2235 93.4705 31.1195 93.0385 30.7835
\l 91.5137 29.5995
\l 93.4417 29.6955
\c 93.5105 29.6955 100.2513 30.0475 100.9953 35.5515
\c 101.2049 37.1195 100.9633 38.4155 100.2785 39.4075
\c 106.0753 40.2555 113.1889 43.3595 114.8033 44.0795
\c 115.4193 43.6155 116.0945 43.3595 116.7841 43.3595
\l 116.8513 43.3595
\l 116.9185 43.3595
\c 118.0689 43.6315 120.6065 45.1515 121.4033 45.6315
\c 122.4609 45.0555 123.6673 44.7195 124.9505 44.7195
\c 129.0737 44.7195 132.4321 48.1595 132.4321 52.3675
\c 132.4321 52.6075 132.4161 52.8315 132.3985 53.0555
\c 133.7841 53.0555 135.6641 53.9675 136.4305 55.4555
\c 136.6417 55.8555 136.8481 56.5115 136.7441 57.3115
\l 136.7873 57.2475
\c 143.6097 61.4715 149.2513 67.0715 150.2625 68.0955
\c 150.7329 68.0955 151.2033 68.0795 151.6753 68.0315
\c 149.5009 67.3435 147.9313 65.1675 147.7953 63.5035
\c 149.8449 64.0635 152.1313 63.8395 153.8033 61.3915
\c 154.4609 60.4315 155.2033 59.7115 155.9057 59.1675
\c 155.7841 59.1675 155.6529 59.1675 155.5377 59.1675
\c 149.9105 59.0715 147.9985 55.1675 147.9985 55.0395
\c 147.9985 54.9595 149.7057 53.1195 151.1393 52.8475
\c 149.6529 52.5115 148.2641 51.4555 146.9473 50.1435
\l 146.0689 49.2315
\c 144.4529 47.5355 142.6193 45.6155 140.4705 45.8075
\c 137.7889 46.0635 136.7825 50.5435 138.3313 52.3675
\c 136.3921 52.7515 134.1569 52.0795 133.3361 50.1435
\c 132.2657 47.6315 133.6945 44.1595 135.4561 42.3195
\c 136.2513 41.4875 137.4289 40.5755 139.0977 39.9035
\c 137.0241 39.5035 134.9233 38.7995 132.8561 37.7435
\c 128.7345 35.6315 124.1073 31.6315 119.2081 27.4075
\c 113.2305 22.2395 107.0513 16.8955 102.1409 15.5515
\c 97.0529 14.1595 92.7489 14.3995 90.3345 16.2075
\c 89.1633 17.0715 88.5265 18.2875 88.4945 19.6955
\c 88.4529 21.4395 89.3361 23.1675 90.9953 23.5515
\c 94.1329 24.2875 96.9985 21.6475 97.2913 21.8395
\c 97.1041 24.0795 94.7537 26.0795 92.3073 26.7995
\c 89.4385 27.6475 86.4881 27.2795 84.2097 25.8075
\c 80.8977 23.6795 79.3188 19.0715 80.3681 14.6075
\c 81.5809 9.4555 86.5937 5.9355 91.7985 5.3275
\c 96.8289 4.7515 101.6657 6.0955 104.6881 7.6795
\c 104.0513 7.2315 104.3169 4.4635 104.3809 3.7915
\c 104.5137 2.4315 105.0321 0.8955 106.1697 -0.0005
\c 106.7377 1.0235 109.5537 2.8955 111.1537 3.8875
\c 112.8785 4.9435 114.5169 5.9675 115.2385 7.5835
\c 115.3777 6.8795 115.4513 4.8155 116.5441 3.5195
\c 116.8193 4.8795 119.0769 7.0715 120.2561 7.8875
\c 121.7185 8.8955 123.2353 9.9355 124.2753 11.7755
\c 125.7169 14.3195 125.8849 16.6875 126.0513 18.9755
\c 126.1729 20.6715 126.2977 22.3195 126.9137 24.0475
\c 126.9345 23.7755 126.9665 23.5195 127.0145 23.2475
\c 127.4193 21.0875 128.6721 19.0555 130.9473 18.3195
\c 130.6897 19.5675 131.9185 20.7995 133.2449 21.8235
\c 134.4033 22.5915 136.3009 23.3275 137.6001 22.4635
\c 137.6977 22.3995 137.8033 22.3675 137.9105 22.3515
\c 137.4065 20.4635 137.2289 18.3675 137.4065 16.2235
\c 138.2529 5.9195 149.7057 0.6235 157.2225 1.0555
\c 165.7297 1.5515 171.4913 4.8315 175.0961 10.4315
\c 175.6321 11.2635 176.0881 12.2395 176.4785 13.3435
\c 177.2481 12.6875 179.1009 11.0235 179.9569 9.5355
\c 181.7873 12.1755 183.0881 13.3755 183.6337 13.8235
\c 184.0561 12.5275 184.5665 11.3755 185.1793 10.4315
\c 188.7825 4.8315 194.5457 1.5515 203.0513 1.0555
\c 210.5697 0.6235 222.0209 5.9195 222.8689 16.2235
\c 223.0481 18.4155 222.8545 20.5595 222.3297 22.4635
\c 223.6257 23.3115 225.5105 22.5755 226.6689 21.8235
\c 228.5297 20.3835 228.9633 18.3195 228.9633 18.3195
\c 228.9633 18.3195 231.5265 18.8475 232.8977 23.2475
\c 232.9793 23.5035 232.9793 23.7755 233.0001 24.0475
\c 233.6161 22.3195 233.7393 20.6715 233.8609 18.9755
\c 234.0257 16.6875 234.1953 14.3195 235.6353 11.7755
\c 236.6753 9.9355 238.1889 8.8955 239.6561 7.8875
\c 240.8385 7.0715 243.0945 4.8795 243.3665 3.5195
\c 244.4609 4.8155 244.5345 6.8795 244.6737 7.5835
\c 245.3953 5.9675 247.0321 4.9435 248.7601 3.8875
\c 250.3569 2.8955 253.1729 1.0235 253.7409 -0.0005
\c 254.8785 0.8955 255.4017 2.4315 255.5329 3.7915
\c 255.5953 4.4635 255.8609 7.2315 255.2225 7.6795
\c 258.2449 6.0955 263.0849 4.7515 268.1169 5.3275
\c 273.3185 5.9355 278.3329 9.4555 279.5441 14.6075
\c 280.5953 19.0715 279.0129 23.6795 275.7009 25.8075
\c 273.4225 27.2795 270.4753 27.6475 267.6033 26.7995
\c 265.1569 26.0795 262.8065 24.0795 262.6161 21.8395
\c 262.9137 21.6475 265.7793 24.2875 268.9185 23.5515
\c 270.5729 23.1675 271.4561 21.4395 271.4161 19.6955
\c 271.3841 18.2875 270.7473 17.0715 269.5761 16.2075
\c 267.1601 14.3995 262.8609 14.1595 257.7697 15.5515
\c 252.8625 16.8955 246.6785 22.2395 240.7009 27.4075
\c 235.8033 31.6315 231.1777 35.6315 227.0545 37.7435
\c 225.0689 38.7515 223.0513 39.4395 221.0529 39.8555
\c 222.7921 40.5275 224.0033 41.4555 224.8177 42.3195
\c 226.5793 44.1595 228.0065 47.6315 226.9393 50.1435
\c 226.1185 52.0795 223.8849 52.7515 221.9409 52.3675
\c 223.4945 50.5435 222.4849 46.0635 219.8033 45.8075
\c 217.6529 45.6155 215.8225 47.5355 214.2033 49.2315
\l 213.3281 50.1435
\c 212.0097 51.4555 210.6225 52.5115 209.1345 52.8475
\c 210.5697 53.1195 212.2753 54.9595 212.2753 55.0395
\c 212.2753 55.1675 210.3649 59.0715 204.7361 59.1675
\c 204.6193 59.1675 204.4913 59.1675 204.3697 59.1675
\c 205.0689 59.7115 205.8145 60.4315 206.4689 61.3915
\c 208.1409 63.8395 210.4321 64.0635 212.4817 63.5035
\c 212.3441 65.1675 210.7761 67.3435 208.5985 68.0315
\c 209.3521 68.0955 210.1041 68.0955 210.8545 68.0955
\c 211.8881 67.0395 217.5185 61.4555 224.3217 57.2475
\l 224.3633 57.3115
\c 224.2593 56.5115 224.4673 55.8555 224.6753 55.4555
\c 225.4449 53.9675 227.3233 53.0555 228.7089 53.0555
\c 228.6881 52.8315 228.6753 52.6075 228.6753 52.3675
\c 228.6753 48.1595 232.0321 44.7195 236.1569 44.7195
\c 237.4417 44.7195 238.6481 45.0555 239.7041 45.6315
\c 240.5009 45.1515 243.0417 43.6315 244.1873 43.3595
\l 244.2561 43.3595
\l 244.3217 43.3595
\c 245.0097 43.3595 245.6881 43.6155 246.3041 44.0795
\c 247.9185 43.3595 255.0321 40.2555 260.8289 39.4075
\c 260.1441 38.4155 259.9009 37.1195 260.1137 35.5515
\c 260.8561 30.0475 267.6017 29.6955 267.6673 29.6955
\l 269.5953 29.5995
\l 268.0689 30.7835
\c 267.6385 31.1195 266.5137 32.2235 266.5041 33.3115
\c 266.4977 33.8875 266.7921 34.3835 267.3953 34.8795
\c 270.2225 37.1515 276.9345 37.4075 283.4225 37.6315
\c 286.2817 37.7435 289.1953 37.8395 291.8945 38.1275
\c 291.0257 37.6155 290.1665 37.0555 289.3169 36.3835
\c 286.3665 34.1115 283.1953 29.0555 285.7793 25.4395
\c 287.3041 23.2955 291.0161 23.1355 291.1761 23.1355
\l 293.3409 23.0395
\c 293.3409 23.0395 291.5537 24.2395 291.5409 24.2555
\c 289.9969 25.2955 289.8065 26.9275 291.2001 28.3835
\c 292.7601 30.0155 294.9105 30.1115 296.9921 30.2875
\c 299.7073 30.5115 302.2449 30.9115 304.6881 32.1595
\c 303.4417 31.5195 303.9793 28.7355 305.9569 27.3595
\c 307.6321 26.2075 308.6321 25.8075 310.0609 24.9755
\c 310.0609 24.9755 309.4529 28.7835 313.8849 30.8475
\c 320.0353 33.7115 319.3185 35.1035 320.2721 38.5755
\l 320.6257 39.8395
\c 321.4561 42.6875 323.9601 47.7275 331.4849 51.6635
\c 332.4513 52.0955 333.2625 52.4795 333.8977 52.7835
\c 331.1329 47.9515 331.3377 44.5755 332.1985 42.4475
\c 333.3729 39.5515 336.0385 38.2555 338.1409 38.0315
\c 339.8785 37.8395 341.2721 38.1915 342.2913 39.0715
\c 343.7985 40.3835 343.8785 42.3675 343.8817 42.4475
\l 343.9105 43.3595
\l 343.0529 43.0395
\c 343.0385 43.0395 341.2817 42.3995 340.1073 43.0555
\c 339.5761 43.3595 339.2449 43.8715 339.0849 44.6395
\c 338.4817 47.5835 341.9041 51.4715 346.2353 56.3995
\c 349.2289 59.8075 352.6257 63.6635 355.8017 68.3675
\c 363.7009 79.9995 362.6785 96.4315 353.4225 106.5595
\o 
\m 288.5793 66.7995
\c 284.6033 64.5915 279.7601 65.2155 277.6385 66.1275
\c 274.6017 67.4235 273.3953 70.5915 273.5473 73.1355
\c 273.6977 75.7435 275.3185 77.9355 277.6017 78.6075
\c 281.4913 79.7595 282.9233 77.3115 283.4785 73.7915
\c 281.6881 74.6395 280.3793 73.9835 279.8289 73.5035
\c 278.8945 72.6875 278.5105 71.3275 278.8513 70.0475
\c 279.1921 68.7835 280.4417 67.5195 282.0385 66.8155
\c 284.2513 65.8715 286.8609 66.0795 289.4097 67.4075
\c 289.1297 67.2155 288.8881 66.9755 288.5793 66.7995
\o 
\m 209.4289 137.1835
\c 209.4033 137.1035 209.4033 137.0235 209.4161 136.9435
\c 209.2321 136.3355 209.1617 135.6955 209.2481 135.0395
\c 209.4545 133.4235 210.4913 132.1595 211.8241 131.9195
\c 213.0449 131.6955 214.0017 131.8715 214.6753 132.4315
\c 215.5329 133.1515 215.5569 134.1915 215.5569 134.3035
\c 215.5569 134.6395 215.2849 134.9115 214.9473 134.9115
\c 214.6097 134.9115 214.3361 134.6395 214.3265 134.3035
\c 214.3265 134.3035 214.3089 133.7275 213.8785 133.3755
\c 213.5025 133.0715 212.8689 132.9755 212.0449 133.1355
\c 211.2417 133.2795 210.6065 134.1115 210.4673 135.1995
\c 210.3217 136.3195 210.7361 137.7915 212.3329 138.5275
\c 213.9073 139.2635 215.5633 139.2155 216.8689 138.3995
\c 218.3185 137.5195 219.1841 135.8075 219.2481 133.7435
\c 219.2977 131.9835 218.6689 130.4155 217.4289 129.2315
\c 216.0017 127.8555 213.9105 127.1195 211.8417 127.2635
\c 207.9921 127.5355 205.1361 130.6555 204.8977 134.8795
\c 204.6673 138.9275 206.9713 144.0795 214.2257 145.3115
\c 215.6289 145.5515 217.0033 145.5995 218.3377 145.4875
\c 215.1601 144.7835 210.8897 142.7835 209.4289 137.1835
\o 
\m 146.0497 145.3115
\c 153.3041 144.0795 155.6097 138.9275 155.3793 134.8795
\c 155.1377 130.6555 152.2817 127.5355 148.4337 127.2635
\c 146.3633 127.1195 144.2753 127.8555 142.8465 129.2315
\c 141.6033 130.4155 140.9761 131.9835 141.0289 133.7435
\c 141.0881 135.8075 141.9537 137.5195 143.4033 138.3995
\c 144.7137 139.2155 146.3665 139.2635 147.9441 138.5275
\c 149.5377 137.7915 149.9505 136.3195 149.8065 135.1995
\c 149.6689 134.1115 149.0353 133.2795 148.2305 133.1355
\c 147.4065 132.9755 146.7729 133.0715 146.3953 133.3755
\c 145.9665 133.7275 145.9473 134.3035 145.9473 134.3035
\c 145.9393 134.6395 145.6641 134.9115 145.3281 134.9115
\c 144.9873 134.9115 144.7185 134.6395 144.7185 134.3035
\c 144.7185 134.1915 144.7409 133.1515 145.5985 132.4315
\c 146.2721 131.8715 147.2305 131.6955 148.4513 131.9195
\c 149.7841 132.1595 150.8193 133.4235 151.0289 135.0395
\c 151.1137 135.6955 151.0417 136.3355 150.8593 136.9435
\c 150.8705 137.0235 150.8689 137.1035 150.8481 137.1835
\c 149.3841 142.7835 145.1153 144.7835 141.9345 145.4875
\c 143.2689 145.5995 144.6465 145.5515 146.0497 145.3115
\o 
\m 78.2353 66.8155
\c 79.8337 67.5195 81.0849 68.7835 81.4225 70.0475
\c 81.7633 71.3275 81.3825 72.6875 80.4445 73.5035
\c 79.8946 73.9835 78.5868 74.6395 76.7961 73.7915
\c 77.3508 77.3115 78.7823 79.7595 82.6721 78.6075
\c 84.9553 77.9355 86.5777 75.7435 86.7297 73.1355
\c 86.8801 70.5915 85.6721 67.4235 82.6353 66.1275
\c 80.5164 65.2155 75.6711 64.5915 71.6961 66.7995
\c 71.3876 66.9755 71.1477 67.2155 70.8634 67.4075
\c 73.4133 66.0795 76.0242 65.8715 78.2353 66.8155
\o 
\m 28.6415 65.9195
\c 30.8399 67.9195 33.1087 68.2075 35.5757 66.7995
\c 36.6602 66.1915 37.4274 66.3995 37.8821 66.6875
\c 38.5133 67.0875 38.8445 67.8235 38.9961 68.6235
\c 39.4633 67.9195 39.7477 67.0395 39.7477 66.1275
\c 39.7477 65.8715 39.729 65.6155 39.6868 65.3595
\c 39.1602 62.4155 34.7876 60.5115 34.7876 60.5115
\c 37.929 60.2235 40.5071 62.8635 40.8994 65.1515
\c 40.9188 65.2795 40.9226 65.4075 40.9354 65.5195
\l 41.093 65.4555
\c 41.129 65.5355 42.0101 67.4555 45.6445 67.8235
\c 48.0258 68.0635 50.0743 69.9355 50.5164 72.2875
\c 50.5602 72.5275 50.5993 72.8315 50.5993 73.1835
\c 50.5993 74.0635 50.3556 75.2635 49.4055 76.4475
\c 50.7602 75.6155 51.929 74.3835 52.6383 72.7835
\c 53.1757 71.5675 53.4413 70.2875 53.4413 68.9755
\c 53.4413 66.3675 52.3727 63.6475 50.3039 61.1675
\c 43.8946 53.4875 29.0633 54.5755 22.3188 59.3275
\l 18.8852 63.2955
\c 21.1791 62.5755 24.7836 62.4155 28.6415 65.9195
\o 
\m 14.4914 84.6235
\c 17.4321 84.6235 19.8226 82.1435 19.8226 79.0875
\c 19.8226 76.0315 17.4321 73.5515 14.4914 73.5515
\c 11.554 73.5515 9.1632 76.0315 9.1632 79.0875
\c 9.1632 82.1435 11.554 84.6235 14.4914 84.6235
\o 
\m 27.7727 42.9115
\c 26.7977 40.5115 24.5789 39.4395 22.829 39.2475
\c 21.4562 39.1035 20.3821 39.3435 19.6319 39.9835
\c 19.0562 40.4795 18.7695 41.1195 18.6197 41.6475
\c 19.4321 41.4875 20.5977 41.4235 21.5946 41.9835
\c 22.4461 42.4475 22.9946 43.2635 23.2258 44.3995
\c 23.954 47.9355 20.5319 51.8235 15.7961 57.2155
\c 12.8242 60.5915 9.4562 64.4315 6.3234 69.0555
\c -1.2617 80.2395 -0.2883 96.0155 8.5914 105.7435
\c 13.1039 110.6715 20.3711 113.4075 27.1087 112.6875
\c 31.8946 112.1755 35.6477 109.9995 37.6743 106.5275
\c 40.0305 102.4795 40.2477 97.7275 38.2532 93.8075
\c 36.3353 90.0315 32.7525 87.6955 28.1649 87.2155
\c 23.5695 86.7515 19.8417 88.3835 17.9369 91.6955
\c 16.3649 94.4315 16.4164 97.7915 18.0634 100.0475
\c 19.7071 102.3035 23.2337 103.3275 26.2665 102.4155
\c 28.5727 101.7275 29.9586 100.0955 30.0727 97.9195
\c 30.1354 96.7355 29.8367 95.8395 29.1876 95.2955
\c 28.3695 94.5755 27.1477 94.4635 26.2415 94.4795
\c 26.8103 95.2475 26.9977 95.9355 26.9977 96.4955
\c 26.9977 96.9595 26.8791 97.3275 26.7789 97.5675
\c 26.2321 98.7995 24.7415 99.5515 23.2337 99.3755
\c 21.4618 99.1675 20.1149 97.7595 19.8821 95.8555
\c 19.6805 94.2075 20.3633 91.9355 22.954 90.9435
\c 26.8226 89.4875 32.0977 89.7115 35.3071 94.7515
\c 36.9695 97.3595 36.957 101.2315 35.2791 104.1755
\c 34.0823 106.2715 30.9665 109.7435 23.5602 109.5035
\c 18.6789 109.3275 14.354 107.1195 11.0548 103.0875
\c 6.8039 97.9035 4.8773 90.3515 6.029 83.3595
\c 7.532 74.2235 11.1352 70.1755 17.1089 63.4715
\l 21.2164 58.7195
\l 21.1572 58.6555
\c 21.262 58.5755 21.3773 58.4955 21.4852 58.4155
\l 22.9695 56.7035
\c 27.4633 51.2475 29.1681 46.3675 27.7727 42.9115
\o 
\m 212.9825 108.3835
\c 214.3441 110.3035 215.0257 112.2395 215.0257 114.0795
\c 215.0257 115.4555 214.7841 116.7835 214.0193 117.9675
\c 216.2241 117.4395 217.7537 116.4315 218.8417 114.9435
\c 220.0737 113.2635 220.8865 110.8635 220.7009 107.8715
\c 221.0353 107.8075 221.7921 110.3515 221.2545 112.5595
\c 221.3377 112.6555 221.9793 115.5835 223.6881 117.6635
\c 224.9441 119.3915 226.7729 121.4235 229.3313 124.1755
\c 232.2097 127.2955 232.8913 130.6075 232.8913 133.0715
\c 237.7841 119.3115 224.9393 102.1435 220.2017 96.4635
\c 220.9537 99.1035 220.5473 101.0075 220.2033 101.8395
\c 219.7953 98.2875 220.0049 97.7435 217.6897 93.7435
\c 217.6465 93.6795 217.6193 93.5995 217.6129 93.5035
\c 217.4753 93.3595 217.3361 93.1995 217.1985 93.0555
\c 217.9553 95.8075 217.5841 98.4155 217.2097 98.7035
\c 217.1985 97.6955 217.0849 93.6155 214.8273 90.4475
\c 213.2881 88.7995 211.7841 87.2475 210.2945 85.7915
\c 211.2033 86.6875 210.5329 91.1035 210.4321 92.2075
\c 210.2001 94.6875 209.8449 95.4715 209.3985 97.9195
\c 209.2689 98.6235 209.2081 99.2795 209.2081 99.9035
\c 209.2081 102.9275 210.6641 105.1515 212.9825 108.3835
\o 
\m 198.8161 88.5275
\c 199.3361 90.3995 199.0529 92.2075 198.0753 93.9195
\c 198.9761 96.3035 199.4353 98.4475 199.4353 100.2875
\c 199.4353 101.6955 199.1649 102.9275 198.6225 103.9515
\c 198.1601 104.8155 197.4945 105.4875 196.6913 105.9515
\c 198.6161 106.4475 200.4017 106.0955 201.9185 104.8795
\c 205.4897 102.0155 207.2401 94.9755 205.5953 88.2395
\c 204.4785 83.6795 202.5185 79.8395 200.8017 77.1035
\c 200.9025 79.0075 200.4113 80.3515 199.7441 80.9115
\c 200.1185 80.0475 200.1729 77.6955 199.1361 74.6395
\c 198.6609 73.9995 198.2529 73.4715 197.9601 73.1195
\c 198.0721 75.3915 197.6657 76.8955 196.7265 77.5995
\c 196.4177 77.8395 195.9697 78.0315 195.3729 78.0155
\c 195.8449 79.2155 196.0625 80.5275 196.0625 81.8235
\c 196.0625 84.1275 195.3937 86.3675 194.3185 87.7915
\c 193.8945 88.3675 192.9953 89.3275 192.9953 89.3275
\c 192.9889 89.3595 192.9521 89.5675 192.9521 89.8875
\c 192.9521 90.9275 193.3601 93.0875 196.3217 94.3355
\c 198.1329 92.8955 198.8161 88.5275 198.8161 88.5275
\o 
\m 192.7649 72.4315
\c 192.9825 71.0075 193.3569 68.3675 191.5281 63.9835
\c 192.1233 69.0075 190.4369 71.8875 189.3457 72.5115
\c 190.0481 71.5995 191.0881 65.6635 189.3729 59.9995
\c 187.8977 57.4555 186.5105 54.7675 185.4177 52.0635
\c 185.2961 53.5195 184.9745 55.0555 184.2673 56.0795
\c 185.5617 57.6315 188.0353 61.9835 188.0353 66.7835
\c 188.0353 68.1435 187.8225 69.5195 187.3441 70.8955
\c 187.5073 70.7195 187.6081 70.6075 187.6097 70.6075
\c 187.4961 70.7515 187.3969 70.8955 187.2977 71.0395
\c 187.2721 71.1035 187.2529 71.1835 187.2257 71.2475
\c 186.9841 71.8715 186.7041 72.4155 186.4017 72.8795
\c 185.4561 75.8715 186.1921 79.5835 186.6161 80.7675
\c 187.5345 83.3275 188.0945 84.9435 188.0945 86.1115
\c 188.0945 87.6315 186.7873 88.2395 185.8321 88.3835
\c 186.7505 89.0875 188.2385 89.4235 188.9601 89.4075
\c 190.5921 89.3435 192.3105 88.4155 193.3361 87.0555
\c 194.9569 84.8955 195.5105 80.3995 193.7105 77.3915
\l 192.6225 75.5835
\l 194.5121 76.5275
\c 195.1505 76.8475 195.6465 76.8795 195.9873 76.6235
\c 196.2721 76.4155 197.2273 73.2475 195.9505 69.8715
\c 195.2225 68.8955 194.4257 67.7915 193.5953 66.6075
\c 194.2097 69.6795 193.5409 71.6635 192.7649 72.4315
\o 
\m 184.2017 75.0235
\c 183.3169 75.5515 182.4033 75.7915 181.6129 75.8875
\c 179.6497 76.1275 177.6449 75.5835 176.0385 74.6875
\c 176.1729 75.6315 176.1137 77.5675 174.8161 81.1835
\c 173.7345 84.1915 173.1457 85.9195 173.5217 86.7195
\c 173.7105 87.1035 174.2129 87.4075 175.2561 87.7595
\l 176.1137 88.0635
\l 175.5217 88.7515
\c 174.4145 90.0315 172.9441 90.6875 171.2721 90.6235
\c 170.3505 90.5915 169.4081 90.3355 168.5361 89.9035
\c 168.5329 90.3035 168.4785 90.8315 168.3185 91.4075
\c 178.6353 102.5275 180.3185 117.8715 180.4225 119.6155
\c 180.4689 119.6155 180.5089 119.6155 180.5537 119.6155
\c 180.6561 119.6155 180.7521 119.6155 180.8529 119.6155
\c 180.9553 117.9035 182.1201 103.4075 192.2785 92.3035
\c 191.8529 91.3755 191.7441 90.5115 191.7345 89.9035
\c 190.8673 90.3355 189.9233 90.5915 189.0017 90.6235
\c 187.3297 90.6875 185.8609 90.0315 184.7505 88.7515
\l 184.1601 88.0635
\l 185.0177 87.7595
\c 186.0625 87.4075 186.5649 87.1035 186.7505 86.7195
\c 187.1297 85.9195 186.5377 84.1915 185.4593 81.1835
\c 184.3009 77.9515 184.1297 76.0635 184.2017 75.0235
\o 
\m 195.6945 95.4075
\c 194.4225 94.8635 193.5425 94.1435 192.9521 93.3915
\c 183.2257 104.2235 182.1633 118.2555 182.0817 119.7115
\c 183.2513 119.8555 184.2385 120.1755 185.0689 120.5915
\c 185.3745 120.1755 186.1041 119.2955 187.2353 118.4795
\l 186.8625 118.5275
\c 186.8129 118.1435 185.7793 109.1195 195.6945 95.4075
\o 
\m 186.2945 148.8955
\c 187.1665 150.9275 189.5185 152.2715 191.7665 152.0155
\c 192.8513 151.9035 194.6417 151.2955 195.5361 148.7835
\c 194.3601 149.2635 193.2353 149.3115 192.3297 148.8155
\c 191.1409 148.1595 190.4929 146.7355 190.5473 144.9115
\c 190.6593 141.2475 192.0449 138.8635 196.4833 134.7355
\c 198.9457 132.4475 200.3233 130.0795 200.7009 127.5195
\c 201.2017 124.0955 200.0353 119.6155 195.0977 118.2555
\c 189.8817 116.8155 186.8817 120.2075 186.1281 121.2155
\c 186.5409 121.5035 186.9073 121.8235 187.2225 122.1435
\c 187.8993 121.0235 189.7329 118.7995 193.6225 118.7995
\c 197.6561 118.7995 199.2129 123.4555 199.2129 123.4555
\c 199.2129 123.4555 196.8673 120.0155 193.6225 120.0155
\c 189.6881 120.0155 188.2865 122.6875 188.0721 123.1515
\c 188.1201 123.2315 188.1697 123.2955 188.2161 123.3595
\c 190.2193 126.3675 190.4721 130.8155 188.8609 134.7035
\l 185.5217 142.9435
\c 185.5169 142.9755 185.1569 146.2395 186.2945 148.8955
\o 
\m 180.7137 150.7195
\c 181.6849 148.4315 187.7233 134.2395 187.7233 134.2395
\c 188.3601 132.7035 188.6721 131.0395 188.6721 129.4555
\c 188.6721 127.4395 188.1729 125.5035 187.1953 124.0475
\c 185.7921 121.9515 183.4977 120.8475 180.5537 120.8475
\c 177.8193 120.8475 175.7793 121.7915 174.4977 123.6795
\c 173.4689 125.1835 173.0529 127.1035 173.0529 129.0395
\c 173.0529 130.9755 173.4673 132.9275 174.1041 134.5595
\c 176.4769 140.5595 179.4849 147.7915 180.7137 150.7195
\o 
\m 171.7761 118.1915
\c 169.4785 117.3115 166.1137 117.0875 163.5601 119.0715
\c 161.8961 120.3675 160.9825 121.9195 160.8417 123.6955
\c 160.5441 127.5035 163.7633 131.2475 164.7569 132.3035
\l 166.0417 133.6475
\c 169.0641 136.7675 172.4881 140.3195 172.1985 144.0475
\c 172.0161 146.4155 170.6913 148.3515 168.8257 148.9595
\c 167.9105 149.2635 167.0113 149.1515 166.2417 148.7355
\c 166.2417 148.7515 166.2353 148.7835 166.2353 148.8155
\c 166.2353 149.8235 166.5409 150.7195 167.1297 151.3435
\c 167.9633 152.2235 169.3329 152.5595 171.0897 152.3195
\c 174.8401 151.7915 176.8065 145.7275 177.0193 145.0395
\c 175.7377 141.9195 174.2529 138.2875 172.9617 135.0075
\c 171.5633 131.4715 171.1825 126.3835 173.4705 123.0075
\c 173.0929 122.2875 171.6193 120.0155 167.9985 120.0155
\c 164.7569 120.0155 162.4049 123.4555 162.4049 123.4555
\c 162.4049 123.4555 163.9649 118.7995 167.9985 118.7995
\c 171.7233 118.7995 173.5617 120.8475 174.3041 121.9995
\c 174.5921 121.6955 174.9009 121.4395 175.2321 121.1835
\c 174.9265 120.0475 173.6001 118.8955 171.7761 118.1915
\o 
\m 174.4417 118.2395
\c 175.3377 118.9115 175.9969 119.6955 176.3185 120.5275
\c 177.1729 120.0955 178.1377 119.8235 179.1985 119.6955
\c 179.1105 118.2075 177.5457 103.5195 167.8017 92.6715
\c 167.3281 93.5195 166.5489 94.3675 165.3169 95.0395
\c 174.6753 107.8075 174.5649 116.5915 174.4417 118.2395
\o 
\m 154.6817 88.2395
\c 153.0353 94.9755 154.7841 102.0155 158.3569 104.8795
\c 159.8721 106.0955 161.6593 106.4475 163.5825 105.9515
\c 162.7793 105.4875 162.1137 104.8155 161.6529 103.9515
\c 161.1105 102.9275 160.8385 101.6955 160.8385 100.2875
\c 160.8385 98.4475 161.2977 96.3035 162.1969 93.9195
\c 161.2193 92.2075 160.9377 90.3995 161.4593 88.5275
\c 161.4593 88.5275 162.1409 92.8955 163.9505 94.3355
\c 166.9153 93.0875 167.3233 90.9275 167.3233 89.8875
\c 167.3233 89.5675 167.2849 89.3595 167.2785 89.3275
\c 167.2785 89.3275 166.3809 88.3675 165.9553 87.7915
\c 164.8817 86.3675 164.2129 84.1275 164.2129 81.8235
\c 164.2129 80.5275 164.4305 79.2155 164.9009 78.0155
\c 164.3041 78.0315 163.8561 77.8395 163.5505 77.5995
\c 162.6097 76.8955 162.2033 75.3915 162.3137 73.1195
\c 160.8465 74.8955 156.5569 80.5595 154.6817 88.2395
\o 
\m 141.1473 95.2155
\c 137.8129 99.0075 122.0481 118.0635 127.3841 133.0715
\c 127.3841 130.6075 128.0625 127.2955 130.9409 124.1755
\c 133.5009 121.4235 135.3313 119.3915 136.5873 117.6635
\c 138.2945 115.5835 138.9361 112.6555 139.0193 112.5595
\c 138.4817 110.3515 139.2385 107.8075 139.5729 107.8715
\c 139.3873 110.8635 140.2017 113.2635 141.4337 114.9435
\c 142.5201 116.4315 144.0513 117.4395 146.2561 117.9675
\c 145.4913 116.7835 145.2513 115.4555 145.2513 114.0795
\c 145.2513 112.2395 145.9313 110.3035 147.2913 108.3835
\c 149.6097 105.1515 151.0673 102.9275 151.0673 99.9035
\c 151.0673 99.2795 151.0049 98.6235 150.8785 97.9195
\c 150.4289 95.4715 150.0721 94.6875 149.8449 92.2075
\c 149.7409 91.1035 149.0689 86.6875 149.9793 85.7915
\c 147.1441 88.5755 144.2785 91.6475 141.1473 95.2155
\o 
\m 71.0353 35.4235
\c 73.0517 33.8555 75.0445 30.9915 75.0445 28.4635
\c 75.0445 27.6475 74.829 26.8475 74.329 26.1435
\c 73.7556 25.3435 72.6882 24.8955 71.7445 24.6555
\c 72.2101 25.2635 72.6101 26.0155 72.6101 26.8795
\c 72.6039 28.0635 71.8977 29.1035 70.5149 29.9995
\c 68.7477 31.1355 66.5477 31.3275 64.2197 31.5195
\c 61.7844 31.7115 59.2679 31.9355 57.0413 33.2635
\c 55.9649 34.5595 54.3711 36.5595 53.1009 37.6795
\c 51.0353 39.5035 50.2602 37.2635 52.1821 35.6795
\c 53.3876 34.6875 55.2089 33.1995 55.354 31.3435
\c 55.3665 31.2315 55.3695 31.1195 55.3695 31.0235
\c 55.3695 29.7755 54.7823 28.9595 54.2633 28.4955
\c 53.554 27.8555 52.7633 27.6315 52.4697 27.5995
\c 52.426 27.7275 52.3415 27.9835 52.3415 27.9835
\c 52.0103 29.1195 51.3188 31.5035 47.4165 32.7995
\c 43.329 34.1595 42.9445 35.5515 42.0226 38.9115
\l 41.6633 40.1755
\c 41.0946 42.1275 39.7463 45.0395 36.8133 47.9675
\c 40.4548 46.2235 47.8757 42.8475 52.9679 41.7275
\l 56.157 41.0555
\c 61.6773 39.9355 66.4431 38.9755 71.0353 35.4235
\o 
\m 99.7761 35.7115
\c 99.3761 32.7515 96.8257 31.6315 95.0689 31.1835
\c 95.4753 31.7755 95.8257 32.4955 95.8353 33.2955
\c 95.8353 33.3115 95.8353 33.3275 95.8353 33.3275
\c 95.8353 34.2715 95.3825 35.1195 94.4833 35.8395
\c 91.3361 38.3675 84.7297 38.6075 77.729 38.8635
\c 73.4164 39.0235 68.957 39.1835 65.4165 39.9195
\c 62.5117 41.0235 59.5071 41.6315 56.4039 42.2715
\l 53.2321 42.9275
\c 48.4009 43.9835 41.1844 47.2475 37.518 48.9915
\c 40.2681 48.3355 43.218 47.9355 46.0383 48.1435
\c 53.729 48.7195 56.4117 50.5915 59.2492 52.5915
\l 61.0823 53.8395
\c 63.826 55.5675 66.3009 55.8715 68.29 56.1115
\l 69.8946 56.3515
\c 71.1258 56.5915 71.9946 57.0875 72.4823 57.8235
\c 72.5665 57.9515 72.6133 58.0955 72.6743 58.2395
\c 72.9353 57.6795 73.1164 57.0075 73.1164 56.2875
\c 73.1164 56.0955 73.1039 55.9195 73.0791 55.7275
\c 72.8946 54.3035 70.129 51.0395 66.629 49.5675
\c 66.629 49.5675 70.4711 50.4315 71.0757 50.8315
\c 71.5055 51.1195 71.8649 51.4075 72.1914 51.7115
\l 72.2884 51.6315
\c 72.3101 51.6475 74.5602 54.1435 80.4461 54.2875
\c 86.1729 54.4155 90.3953 57.0555 90.7377 60.6875
\c 90.7825 60.8795 90.8001 61.0555 90.8081 61.2475
\c 91.0785 60.6235 91.2849 59.8555 91.2849 58.8795
\c 91.2849 58.0315 91.1409 57.0555 90.7793 55.9035
\c 89.2641 51.1035 81.8193 45.5355 74.1234 45.2635
\c 66.6946 45.0075 64.9877 46.4315 63.7586 45.4075
\c 62.9383 43.6955 67.0383 43.7595 71.5477 43.7595
\c 74.8727 43.5995 79.0305 43.1355 85.1473 43.6315
\c 97.4465 44.6235 103.9841 49.0875 104.1409 52.4155
\c 104.1457 52.4795 104.1473 52.5435 104.1473 52.5915
\c 104.1473 53.4235 103.8801 54.1115 103.3505 54.6715
\c 102.7185 55.3275 101.8433 55.6315 101.1313 55.7755
\c 101.8481 56.5115 103.1953 57.5035 105.3185 57.5675
\c 107.3777 57.6155 109.4065 55.9515 110.0417 53.6955
\c 111.1841 49.6315 107.6753 46.2235 104.4721 44.3835
\c 98.5681 41.2955 90.7921 40.5435 86.5825 40.5435
\c 86.5825 40.5435 91.0913 39.0395 96.4001 40.2075
\c 96.4193 40.2075 98.0945 40.1275 99.0849 38.9595
\c 99.5841 38.3675 99.8401 37.5675 99.8401 36.6075
\c 99.8401 36.3195 99.8161 36.0155 99.7761 35.7115
\o 
\m 99.1633 40.5115
\c 99.0785 40.5755 98.9985 40.6395 98.9137 40.6875
\c 100.7873 41.1675 102.4449 41.9355 105.0641 43.2955
\c 105.5521 43.5835 106.0065 43.8715 106.4433 44.1755
\l 113.0305 46.6075
\c 113.2161 46.0475 113.5297 45.4875 113.8609 45.0395
\c 113.8673 45.0395 113.8753 45.0235 113.8817 45.0235
\c 111.6049 44.0315 104.4689 41.0555 99.1633 40.5115
\o 
\m 116.7313 44.6075
\c 116.0897 44.6235 115.4033 45.0395 114.8417 45.7915
\c 114.3073 46.4955 114.0849 47.2315 114.0849 47.5355
\c 114.0849 47.5675 114.0897 47.5995 114.0945 47.6315
\c 114.2529 48.0795 115.9217 49.6315 117.5953 51.0075
\c 117.9217 49.1515 118.9041 47.5355 120.2849 46.3995
\c 119.1953 45.7435 117.5105 44.7995 116.7313 44.6075
\o 
\m 124.9505 45.9515
\c 121.5025 45.9515 118.6993 48.8315 118.6993 52.3675
\c 118.6993 55.9195 121.5025 58.7995 124.9505 58.7995
\c 128.3985 58.7995 131.2017 55.9195 131.2017 52.3675
\c 131.2017 48.8315 128.3985 45.9515 124.9505 45.9515
\o 
\m 135.3377 56.0155
\c 134.7345 54.8475 133.1441 54.2235 132.2705 54.2875
\l 132.2513 54.0155
\c 131.8721 55.7915 130.8977 57.3115 129.5537 58.3995
\c 130.0321 58.9275 131.1473 60.0315 132.4161 60.0635
\c 133.2353 60.0795 134.0225 59.6475 134.7601 58.7515
\c 135.5697 57.7595 135.7649 56.8475 135.3377 56.0155
\o 
\m 136.3921 58.4475
\c 136.2257 58.7995 136.0161 59.1515 135.7089 59.5355
\c 135.5505 59.7275 135.3873 59.8875 135.2257 60.0475
\c 138.3809 62.1595 143.9953 67.1995 144.2561 67.4235
\l 144.2097 67.4875
\c 145.6049 67.7595 147.0353 67.9835 148.4785 68.0635
\c 146.4673 66.1115 141.8177 61.8555 136.3921 58.4475
\o 
\m 133.5185 23.5995
\c 131.8817 22.8955 130.1073 20.7995 130.1073 20.7995
\c 127.6753 22.8635 127.8529 26.4635 129.9201 28.7195
\c 135.4353 34.7835 145.5505 35.5195 145.5505 35.9035
\c 145.5505 35.9195 145.5505 35.9195 145.5505 35.9355
\c 145.5361 36.3355 134.7985 36.1915 128.8705 29.6955
\c 125.0977 25.7115 124.8529 22.3355 124.6193 19.0715
\c 124.4609 16.8475 124.3089 14.7515 123.0257 12.4795
\c 122.1489 10.9275 120.8337 10.0155 119.4417 9.0555
\c 118.5665 8.4635 117.6705 7.8395 116.8737 7.0395
\c 116.6017 8.0475 116.4353 8.9755 116.4353 9.7595
\c 116.4353 12.0315 116.9537 14.1755 118.2817 15.5835
\c 115.5073 15.5035 114.7169 10.6075 114.6321 9.3915
\c 114.5025 7.5675 112.4481 6.3675 110.4033 5.1035
\c 109.0913 4.3035 107.6513 3.3915 106.4833 2.1435
\c 106.5377 2.1915 106.2033 3.1035 106.1761 3.2475
\c 105.6785 5.4235 105.9985 7.8235 106.8993 9.8555
\c 107.1569 10.4475 107.4673 11.0235 107.8033 11.5675
\c 107.9985 11.8875 108.2065 12.1755 108.4193 12.4795
\c 108.5073 12.5915 108.9537 13.3595 109.0817 13.3595
\c 106.4305 13.3275 104.0417 5.9835 92.0129 7.0075
\c 86.6849 7.4555 82.0753 12.1435 81.6753 16.0155
\c 81.2001 20.6235 82.6065 23.1995 85.4193 25.0075
\c 87.3185 26.2395 90.4129 26.6395 92.5169 25.2955
\c 89.2881 25.1355 87.4193 23.5675 86.8289 21.2155
\c 86.2289 18.8155 87.5761 16.4635 89.4753 15.0395
\c 92.2481 12.9755 97.0001 12.6555 102.5185 14.1595
\c 107.7409 15.5995 114.0481 21.0395 120.1473 26.3195
\c 124.7649 30.3035 129.5409 34.4315 133.5105 36.4635
\c 142.7409 41.1835 152.3985 38.7835 156.6529 33.5195
\c 158.5617 31.1515 159.4353 28.7835 159.8129 26.8475
\c 159.4353 27.4235 158.9985 27.9675 158.4993 28.4635
\c 156.4017 30.5275 153.5137 31.5995 150.3633 31.4715
\c 146.2033 31.2795 142.6481 29.7435 140.3569 27.1515
\c 139.5073 26.1915 138.8321 25.0075 138.3361 23.6955
\c 137.2161 24.3835 135.2513 24.3515 133.5185 23.5995
\o 
\m 173.5185 36.4795
\c 173.1169 37.0715 172.6257 37.9355 172.2241 38.3195
\c 170.5729 39.8875 168.3313 40.8155 166.2257 40.7515
\c 163.6865 40.6875 161.5169 40.0315 160.2769 38.2235
\c 159.2689 36.7675 158.7137 34.4155 159.0545 32.7355
\c 158.7521 33.2155 158.4129 33.6955 158.0321 34.1755
\c 155.9185 36.7835 152.5329 38.8155 148.5345 39.7595
\c 150.6641 40.5435 152.5745 41.8395 154.4433 43.1035
\c 157.9393 45.4555 161.2449 47.6955 165.8689 46.9115
\c 170.5825 46.1275 172.6561 40.7515 173.5185 36.4795
\o 
\m 166.7441 32.5595
\c 167.8641 32.7355 169.1665 32.2875 170.2257 31.3755
\c 172.0193 29.8235 173.0065 27.1195 173.0065 23.7435
\c 173.0065 18.3995 168.7361 8.3675 158.4449 8.2235
\c 153.1569 8.1595 149.2193 9.3435 147.0513 11.6475
\c 145.6017 13.1835 144.9505 15.1675 145.1281 17.5515
\c 145.2417 19.1035 145.7105 20.2715 146.3169 21.1515
\c 146.1665 19.3755 146.6193 17.7755 147.6481 16.4955
\c 148.8529 15.0235 150.7841 14.1275 153.0817 13.9675
\c 155.3361 13.8235 157.4225 14.5115 158.9553 15.9035
\c 160.4529 17.2635 161.3233 19.2155 161.3921 21.4075
\c 161.4065 21.8715 161.3713 22.3515 161.3105 22.8155
\c 161.4673 24.7355 161.3873 27.5835 160.1873 30.5115
\c 161.4673 29.0715 163.4753 28.3515 165.2161 28.2555
\c 164.6689 29.8875 164.6161 32.2395 166.7441 32.5595
\o 
\m 174.1697 11.7115
\c 170.7921 6.4795 165.5841 3.4395 157.4945 2.9755
\c 149.3009 2.6715 139.4881 7.3915 138.7025 16.9595
\c 138.3809 20.8795 139.2481 24.0315 141.2785 26.3355
\c 144.0689 29.5035 148.2017 30.1435 150.4161 30.2395
\c 153.2193 30.3515 155.7841 29.4235 157.6353 27.5835
\c 160.4257 24.8155 161.2897 19.6795 158.1297 16.8155
\c 156.8449 15.6475 155.0801 15.0715 153.1633 15.1995
\c 151.2097 15.3275 149.5889 16.0635 148.6033 17.2795
\c 147.7009 18.3835 147.3473 19.8395 147.5825 21.4715
\c 147.8657 23.4555 149.6113 23.6955 150.1409 23.7275
\c 151.4129 23.7915 152.8737 23.1515 153.2097 21.8075
\c 153.3553 21.2315 153.4129 20.5595 153.0785 20.0315
\c 152.8065 19.5995 151.9361 19.1035 152.3377 18.4955
\c 152.5233 18.2075 152.7649 17.9355 153.4817 18.2395
\c 153.5649 18.2875 155.2033 19.6475 154.5585 22.2395
\c 154.0609 24.2235 151.8513 25.0395 150.0785 24.9435
\c 149.9297 24.9435 149.7873 24.9115 149.6449 24.8955
\c 149.6193 24.8955 149.5953 24.8955 149.5697 24.8955
\c 149.5697 24.8955 149.5441 24.8795 149.5329 24.8795
\c 148.7265 24.7355 148.0289 24.3835 147.4913 23.8875
\c 145.9873 22.8795 144.1729 20.9915 143.9009 17.6315
\c 143.2033 9.1515 150.4033 6.0475 157.4977 6.3835
\c 168.9761 6.9275 174.2369 16.8155 174.2369 23.7435
\c 174.2369 27.4875 173.0977 30.5275 171.0289 32.3035
\c 169.7009 33.4555 168.0321 33.9995 166.5601 33.7755
\c 164.4609 33.4555 163.7393 31.6475 163.5953 30.2395
\c 160.6849 31.4875 159.4529 34.3835 161.3761 37.1835
\c 162.0913 38.2075 163.5185 39.4555 166.2561 39.5195
\c 169.4289 39.5995 172.2225 37.2955 173.3601 34.4475
\c 173.7793 33.4075 173.3153 30.1275 174.7169 29.9675
\c 176.2097 29.7755 175.3569 32.7515 175.0017 35.2795
\c 174.7009 37.4235 174.1281 40.0315 173.0481 42.3835
\c 173.0417 42.4475 173.0289 42.5275 172.9953 42.5915
\c 168.6481 51.8555 160.7633 51.8395 160.7553 51.5035
\c 160.7505 51.2795 163.9729 50.9435 167.3009 48.1595
\c 166.9009 48.2875 166.4817 48.3995 166.0385 48.4795
\c 160.9329 49.3275 157.2977 46.5115 153.7537 44.1115
\c 151.0289 42.2875 148.4337 40.5435 145.2625 40.2715
\c 144.3681 40.3355 143.4529 40.3515 142.5297 40.3195
\c 139.3185 40.6555 137.2689 41.8715 136.1761 43.0075
\c 134.5969 44.6555 132.9889 48.5115 135.0513 50.4795
\c 136.1761 51.5515 136.9505 51.3275 136.9537 51.3435
\c 136.7921 50.7515 136.4513 48.3355 137.4289 46.5275
\c 138.0513 45.3755 139.1281 44.7035 140.3537 44.5915
\c 145.3329 44.1115 147.2257 50.7995 152.4881 51.8875
\c 152.8977 51.6155 153.5457 51.4875 154.1265 51.4875
\c 154.5505 51.4875 155.1761 51.8555 155.1041 52.3675
\c 154.9601 53.4075 150.9345 52.7195 149.6385 55.0875
\c 150.9633 56.7675 153.1377 57.8395 155.5921 57.9515
\c 157.9665 58.0475 160.3601 56.9595 162.3793 55.8075
\c 163.4625 55.1835 164.4993 54.4955 165.4945 53.7435
\c 166.1329 53.2635 167.9761 52.2075 168.2497 51.4555
\c 167.2129 54.2875 164.2609 56.1915 161.6913 57.4875
\c 159.2241 58.7035 156.5265 59.2475 154.8609 61.6635
\c 153.1009 64.2395 151.4833 65.4235 149.3825 64.9435
\c 150.0241 65.8555 151.1617 66.7675 152.8321 67.1355
\c 154.2193 67.4395 155.7105 67.2315 157.2193 66.6555
\c 158.8257 65.9515 161.7265 62.4475 162.7281 63.6315
\c 163.7281 64.8315 158.4609 67.6635 156.7377 68.1595
\c 150.5761 70.3995 143.9377 68.9275 139.0017 67.3755
\c 132.4161 65.3115 129.9345 66.6395 126.7457 68.1595
\c 124.5169 69.2155 122.5489 68.3515 121.5937 67.8395
\c 121.5841 67.9515 121.3953 69.3595 121.7585 70.1435
\c 122.7585 72.2715 126.6785 72.9755 130.0609 73.1835
\c 127.4417 74.1115 123.1009 73.2475 121.3681 71.6955
\c 120.4097 71.5995 118.7297 71.6635 116.4753 72.6875
\c 112.2881 74.5595 109.6097 74.5435 107.2257 72.5915
\c 105.9393 71.5515 105.1809 69.9835 105.1809 68.4475
\c 105.1809 68.2235 105.1969 67.9995 105.2321 67.7755
\c 105.2945 67.3595 105.4353 66.9115 105.6705 66.4475
\c 104.9233 67.0715 104.2753 67.8235 103.8273 68.7355
\c 103.3169 69.7915 103.0641 70.9275 103.0641 72.0315
\c 103.0641 73.2155 103.3457 74.3675 103.9121 75.3755
\c 105.9601 78.9755 111.0289 81.6955 120.8705 80.5915
\c 120.8753 80.6235 115.0945 82.4635 113.4433 85.2795
\c 113.0113 86.0155 112.7953 86.8475 112.7953 87.7915
\c 112.7953 88.1755 112.8625 88.5915 112.9393 89.0235
\c 113.5409 87.8075 114.6433 86.7355 116.5233 86.8155
\c 117.7697 86.8635 119.2913 87.3915 121.0545 88.0155
\c 124.1009 89.0875 128.8417 89.8875 132.4193 89.0715
\c 136.7841 87.8875 138.6513 84.2075 139.8593 86.3995
\c 140.6385 87.8235 135.8081 89.7595 130.4225 91.6315
\c 126.3073 93.0555 121.0113 94.0635 115.0465 93.2315
\c 107.3521 92.1435 103.7889 89.6795 100.9281 87.6955
\c 98.6561 86.1115 97.0161 84.9755 94.0961 85.0395
\c 88.5409 85.1515 85.8945 84.4635 84.7473 82.5275
\c 84.4513 83.3435 84.2001 84.3995 84.2001 85.5995
\c 84.2001 86.5755 84.3601 87.6155 84.7793 88.6395
\c 88.3441 94.9435 98.3217 96.2875 98.3217 96.5755
\c 98.3217 96.6235 91.3873 96.8315 86.3425 92.7515
\c 84.2657 92.6875 73.9477 92.0795 69.3321 87.5995
\c 68.8914 87.1675 68.5226 86.6555 68.157 86.1275
\c 68.9445 87.7915 69.8821 89.4235 71.1009 90.9595
\c 75.9101 97.0075 83.1569 100.8315 90.9889 101.4395
\c 106.6561 102.6395 120.0865 99.6315 135.8913 91.3915
\c 148.2641 84.9275 157.9169 75.2155 161.3073 71.5515
\c 150.0161 81.1035 138.3217 80.1595 138.3441 79.8715
\c 138.3681 79.5355 152.7921 80.1275 164.7889 66.4155
\c 163.0017 67.9515 161.1441 69.2475 159.3073 70.3195
\c 151.8081 74.7035 142.1889 75.5035 142.1697 75.1675
\c 142.1505 74.8315 161.6721 73.2315 171.2257 56.7835
\c 171.2465 56.7355 171.2769 56.7195 171.3041 56.6875
\c 171.6129 56.1115 171.9105 55.5195 172.1985 54.9435
\c 167.9953 59.5995 162.3569 61.1835 162.2849 60.9595
\c 162.1969 60.6715 170.8065 57.5835 174.3489 49.9195
\c 175.0017 48.0955 175.4881 46.2875 175.7473 44.5595
\c 177.5537 32.4475 178.1633 17.9195 174.1697 11.7115
\o 
\m 113.3553 91.6955
\c 113.9569 91.8075 114.5537 91.9195 115.2161 92.0155
\c 120.0865 92.6875 124.5233 92.0635 128.2049 90.9915
\c 125.4849 90.8315 122.8753 89.9515 120.6481 89.1835
\c 118.9793 88.5915 117.5361 88.0795 116.4705 88.0475
\c 113.8353 87.9355 113.5681 91.1675 113.5569 91.2955
\c 113.5473 91.4555 113.4673 91.5835 113.3553 91.6955
\o 
\m 179.9569 11.9835
\c 178.9617 13.6795 177.7553 15.0715 177.1697 15.7115
\c 179.0065 23.3915 178.4065 35.0395 176.9649 44.7355
\c 175.6449 53.5995 168.7073 64.0155 164.3217 69.8715
\c 163.0481 73.2475 164.0001 76.4155 164.2865 76.6235
\c 164.6289 76.8795 165.1265 76.8475 165.7633 76.5275
\l 167.6513 75.5835
\l 166.5633 77.3915
\c 164.7649 80.3995 165.3169 84.8955 166.9377 87.0555
\c 167.9633 88.4155 169.6817 89.3435 171.3137 89.4075
\c 172.0353 89.4235 173.5233 89.0875 174.4417 88.3835
\c 173.4849 88.2395 172.1809 87.6315 172.1809 86.1115
\c 172.1809 84.9435 172.7377 83.3275 173.6561 80.7675
\c 174.0721 79.5995 174.7873 76.0315 173.9329 73.0715
\c 173.7521 72.8795 173.5841 72.6715 173.4417 72.4795
\c 170.9697 68.9915 172.7361 63.4235 172.8113 63.1835
\c 172.8113 63.1835 172.3297 68.7835 174.4449 71.7595
\c 175.6257 73.4235 178.6449 75.0075 181.4625 74.6715
\c 182.9585 74.4795 184.9729 73.6635 186.0785 70.7995
\c 188.6337 64.2235 183.8785 57.3755 183.0721 56.5595
\l 182.6385 56.1275
\l 183.0721 55.6955
\c 184.3761 54.3995 184.3217 50.3675 184.1633 48.5115
\c 183.7841 47.2315 183.4945 45.9675 183.3105 44.7355
\c 181.8913 35.2155 181.2865 23.8075 183.0113 16.1115
\c 182.3329 15.3435 180.2977 13.0075 179.9569 11.9835
\o 
\m 226.4001 36.4635
\c 230.3729 34.4315 235.1441 30.3035 239.7633 26.3195
\c 245.8641 21.0395 252.1729 15.5995 257.3921 14.1595
\c 262.9073 12.6555 267.6673 12.9755 270.4321 15.0395
\c 272.3377 16.4635 273.6817 18.8155 273.0817 21.2155
\c 272.4913 23.5675 270.6225 25.1355 267.3953 25.2955
\c 269.4977 26.6395 272.5921 26.2395 274.4913 25.0075
\c 277.3041 23.1995 278.7137 20.6235 278.2353 16.0155
\c 277.8353 12.1435 273.2257 7.4555 267.8977 7.0075
\c 255.8721 5.9835 253.4785 13.3275 250.8321 13.3595
\c 250.9601 13.3595 251.4033 12.5915 251.4913 12.4795
\c 251.7073 12.1755 251.9137 11.8875 252.1073 11.5675
\c 252.4449 11.0235 252.7537 10.4475 253.0129 9.8555
\c 253.9105 7.8235 254.2321 5.4235 253.7377 3.2475
\c 253.7073 3.1035 253.3761 2.1915 253.4289 2.1435
\c 252.2609 3.3915 250.8193 4.3035 249.5073 5.1035
\c 247.4625 6.3675 245.4081 7.5675 245.2785 9.3915
\c 245.1953 10.6075 244.4049 15.5035 241.6321 15.5835
\c 242.9585 14.1755 243.4785 12.0315 243.4785 9.7595
\c 243.4785 8.9755 243.3105 8.0475 243.0385 7.0395
\c 242.2385 7.8395 241.3473 8.4635 240.4689 9.0555
\c 239.0785 10.0155 237.7633 10.9275 236.8849 12.4795
\c 235.6033 14.7515 235.4513 16.8475 235.2945 19.0715
\c 235.0561 22.3355 234.8161 25.7115 231.0417 29.6955
\c 225.1137 36.1915 214.3761 36.3355 214.3617 35.9355
\c 214.3601 35.9195 214.3601 35.9195 214.3601 35.9035
\c 214.3601 35.5195 224.4785 34.7835 229.9921 28.7195
\c 232.0561 26.4635 232.2353 22.8635 229.8033 20.7995
\c 229.8033 20.7995 228.0289 22.8955 226.3953 23.5995
\c 224.8017 24.3035 223.0193 24.3835 221.8721 23.8395
\c 221.3825 25.1035 220.7329 26.2235 219.9185 27.1515
\c 217.6257 29.7435 214.0705 31.2795 209.9121 31.4715
\c 206.7633 31.5995 203.8721 30.5275 201.7761 28.4635
\c 201.0337 27.7275 200.4257 26.8955 199.9569 25.9995
\c 200.2321 28.0635 201.0593 30.7835 203.2561 33.5195
\c 205.8721 36.7515 210.5233 38.8955 215.8609 38.9755
\c 215.8721 38.9755 215.8865 38.9755 215.8993 38.9755
\c 216.0225 38.9755 216.1377 38.9915 216.2609 38.9915
\c 219.5041 38.9755 222.9825 38.2075 226.4001 36.4635
\o 
\m 213.9569 21.1515
\c 214.5633 20.2715 215.0353 19.1035 215.1473 17.5515
\c 215.3233 15.1675 214.6737 13.1835 213.2225 11.6475
\c 211.0545 9.3435 207.1169 8.1595 201.8289 8.2235
\c 191.5377 8.3675 187.2673 18.3995 187.2673 23.7435
\c 187.2673 27.1195 188.2545 29.8235 190.0497 31.3755
\c 191.1089 32.2875 192.4097 32.7355 193.5313 32.5595
\c 195.6561 32.2395 195.6049 29.8875 195.0561 28.2555
\c 196.7841 28.3515 198.5921 29.1835 199.7809 30.6555
\c 197.6513 25.5995 198.8961 20.7515 198.9505 20.4955
\c 198.9649 20.4475 198.9777 20.3995 198.9889 20.3355
\c 199.2673 18.5915 200.0657 17.0395 201.3185 15.9035
\c 202.8529 14.5115 204.9377 13.8235 207.1921 13.9675
\c 209.4913 14.1275 211.4209 15.0235 212.6257 16.4955
\c 213.6529 17.7755 214.1073 19.3755 213.9569 21.1515
\o 
\m 199.9121 37.8715
\c 198.6689 39.6635 196.5873 40.6875 194.0481 40.7515
\c 191.9441 40.8155 189.7009 39.8875 188.0513 38.3195
\c 187.6481 37.9355 187.1569 37.0715 186.7553 36.4795
\c 187.6161 40.7515 189.6945 46.1275 194.4065 46.9115
\c 199.0305 47.6955 202.3361 45.4555 205.8321 43.1035
\c 207.6609 41.8555 209.5265 40.6075 211.6033 39.8075
\c 207.5073 38.8955 204.0337 36.8315 201.8785 34.1755
\c 201.4801 33.6795 201.1409 33.1675 200.8321 32.6715
\c 201.3137 34.3195 200.9713 36.3355 199.9121 37.8715
\o 
\m 203.5377 68.1595
\c 201.8145 67.6635 196.5473 64.8315 197.5473 63.6315
\c 198.5473 62.4475 201.4497 65.9515 203.0529 66.6555
\c 204.5649 67.2315 206.0529 67.4395 207.4449 67.1355
\c 209.1137 66.7675 210.2513 65.8555 210.8913 64.9435
\c 208.7921 65.4235 207.1729 64.2395 205.4129 61.6795
\c 203.8209 59.3435 200.7313 58.4155 200.6417 58.3035
\c 196.8785 56.8635 192.9473 53.8875 191.9985 51.4235
\c 195.1601 54.4155 200.6913 58.1275 204.6849 57.9515
\c 207.1361 57.8395 209.3105 56.7675 210.6353 55.0875
\c 209.3377 52.7195 205.3137 53.4075 205.1697 52.3675
\c 205.0001 51.1355 206.4449 52.1915 208.4513 51.6155
\c 213.7105 50.5275 214.9425 44.1115 219.9185 44.5915
\c 221.1473 44.7035 222.2241 45.3755 222.8465 46.5275
\c 223.8241 48.3355 223.4817 50.7515 223.3185 51.3435
\c 223.3265 51.3275 224.0977 51.5515 225.2225 50.4795
\c 227.2849 48.5115 225.6785 44.6555 224.0977 43.0075
\c 222.9953 41.8555 220.9201 40.6395 217.6641 40.3035
\c 216.6977 40.3515 215.7441 40.3515 214.8129 40.2875
\c 211.7297 40.6235 209.1873 42.3195 206.5185 44.1115
\c 202.9761 46.5115 199.3441 49.3275 194.2385 48.4795
\c 192.3473 48.1595 190.4609 47.0555 189.2225 45.6155
\c 187.0481 43.0875 186.0497 38.2875 185.4225 35.0875
\c 185.2753 34.3355 183.7841 29.7435 185.5601 29.9675
\c 186.9601 30.1275 186.4977 33.4075 186.9169 34.4475
\c 188.0529 37.2955 190.8449 39.5995 194.0161 39.5195
\c 196.7569 39.4555 198.1825 38.2075 198.8993 37.1835
\c 200.8193 34.3835 199.5889 31.4875 196.6785 30.2395
\c 196.5345 31.6475 195.8145 33.4555 193.7137 33.7755
\c 192.2433 33.9995 190.5729 33.4555 189.2449 32.3035
\c 187.1777 30.5275 186.0385 27.4875 186.0385 23.7435
\c 186.0385 16.8155 191.2977 6.9275 202.7793 6.3835
\c 209.8721 6.0475 217.0689 9.1515 216.3761 17.6315
\c 216.1009 20.9915 214.2865 22.8795 212.7825 23.8875
\c 212.2449 24.3835 211.5473 24.7355 210.7409 24.8795
\c 210.7297 24.8795 210.7073 24.8955 210.7041 24.8955
\c 210.6785 24.8955 210.6529 24.8955 210.6305 24.8955
\c 210.4849 24.9115 210.3457 24.9435 210.1969 24.9435
\c 208.4225 25.0395 206.2129 24.2235 205.7169 22.2395
\c 205.0689 19.6475 206.7105 18.2875 206.7937 18.2395
\c 207.5105 17.9355 207.7505 18.2075 207.9361 18.4955
\c 208.3377 19.1035 207.4689 19.5995 207.1953 20.0315
\c 206.8609 20.5595 206.9185 21.2315 207.0673 21.8075
\c 207.3985 23.1515 208.8625 23.7915 210.1329 23.7275
\c 210.6641 23.6955 212.4097 23.4555 212.6929 21.4715
\c 212.9281 19.8395 212.5729 18.3835 211.6689 17.2795
\c 210.6849 16.0635 209.0657 15.3275 207.1137 15.1995
\c 205.1953 15.0715 203.4289 15.6475 202.1441 16.8155
\c 200.8945 17.9515 200.1729 19.5995 200.1137 21.4395
\c 200.0417 23.6795 200.9601 25.9195 202.6401 27.5835
\c 204.4913 29.4235 207.0561 30.3515 209.8561 30.2395
\c 212.0721 30.1435 216.2033 29.5035 218.9953 26.3355
\c 221.0289 24.0315 221.8945 20.8795 221.5729 16.9595
\c 220.7841 7.3915 210.9761 2.6715 202.7793 2.9755
\c 194.6881 3.4395 189.4817 6.4795 186.1057 11.7115
\c 182.1105 17.9195 182.7217 32.4475 184.5281 44.5595
\c 184.6929 45.6795 184.9633 46.8315 185.3057 47.9995
\c 185.3537 48.0475 185.3633 48.1435 185.3745 48.2395
\c 187.8913 56.5915 194.3265 65.7115 197.9425 70.4315
\c 199.8113 72.5435 210.3505 84.0635 224.3825 91.3915
\c 240.1873 99.6315 253.6193 102.6395 269.2849 101.4395
\c 277.1169 100.8315 284.3665 97.0075 289.1729 90.9595
\c 290.3953 89.4235 291.3297 87.7915 292.1169 86.1275
\c 291.7505 86.6555 291.3841 87.1675 290.9441 87.5995
\c 286.3297 92.0795 276.0097 92.6875 273.9297 92.7515
\c 268.8881 96.8315 261.9537 96.6235 261.9537 96.5755
\c 261.9537 96.2875 271.9297 94.9435 275.4945 88.6395
\c 275.9137 87.6155 276.0753 86.5755 276.0753 85.5995
\c 276.0753 84.3995 275.8225 83.3435 275.5265 82.5275
\c 274.3825 84.4635 271.7329 85.1515 266.1793 85.0395
\c 263.2561 84.9755 261.6161 86.1115 259.3441 87.6955
\c 256.4849 89.6795 252.9233 92.1435 245.2305 93.2315
\c 239.2641 94.0635 233.9697 93.0555 229.8513 91.6315
\c 224.4673 89.7595 219.6369 87.8235 220.4161 86.3995
\c 221.6257 84.2075 223.4881 87.8875 227.8545 89.0715
\c 231.4321 89.8875 236.1729 89.0875 239.2177 88.0155
\c 240.9825 87.3915 242.5073 86.8635 243.7505 86.8155
\c 245.6305 86.7355 246.7313 87.8075 247.3361 89.0235
\c 247.4097 88.5915 247.4785 88.1755 247.4785 87.7915
\c 247.4785 86.8475 247.2641 86.0155 246.8321 85.2795
\c 245.1793 82.4635 239.3985 80.6235 239.4033 80.5915
\c 249.2449 81.6955 254.3169 78.9755 256.3601 75.3755
\c 256.9297 74.3675 257.2097 73.2155 257.2097 72.0315
\c 257.2097 70.9275 256.9569 69.7915 256.4481 68.7355
\c 256.0017 67.8235 255.3537 67.0715 254.6001 66.4475
\c 254.8417 66.9115 254.9793 67.3595 255.0449 67.7755
\c 255.0785 67.9995 255.0945 68.2235 255.0945 68.4475
\c 255.0945 69.9835 254.3361 71.5515 253.0481 72.5915
\c 250.6641 74.5435 247.9841 74.5595 243.8001 72.6875
\c 241.5473 71.6635 239.8641 71.5995 238.9057 71.6955
\c 237.1761 73.2475 232.8321 74.1115 230.2129 73.1835
\c 233.5953 72.9755 237.5169 72.2715 238.5169 70.1435
\c 238.8801 69.3595 238.6913 67.9515 238.6833 67.8395
\c 237.7281 68.3515 235.7569 69.2155 233.5297 68.1595
\c 230.3377 66.6395 227.8561 65.3115 221.2753 67.3755
\c 216.3345 68.9275 209.6977 70.3995 203.5377 68.1595
\o 
\m 246.9169 91.6955
\c 246.8065 91.5835 246.7297 91.4555 246.7169 91.2955
\c 246.7073 91.1675 246.4385 87.9355 243.8017 88.0475
\c 242.7377 88.0795 241.2945 88.5915 239.6257 89.1835
\c 237.3985 89.9515 234.7873 90.8315 232.0673 90.9915
\c 235.7505 92.0635 240.1873 92.6875 245.0561 92.0155
\c 245.7185 91.9195 246.3169 91.8075 246.9169 91.6955
\o 
\m 225.3985 59.5355
\c 225.0913 59.1515 224.8801 58.7995 224.7153 58.4475
\c 219.3633 61.8075 214.7729 65.9995 212.7153 67.9835
\c 214.1825 67.8395 215.6289 67.5835 217.0321 67.2635
\c 218.0321 66.3675 222.9873 61.9835 225.8817 60.0475
\c 225.7185 59.8875 225.5569 59.7275 225.3985 59.5355
\o 
\m 228.8385 54.2875
\c 227.9633 54.2235 226.3729 54.8475 225.7713 56.0155
\c 225.3441 56.8475 225.5377 57.7595 226.3505 58.7515
\c 227.0849 59.6475 227.8721 60.0795 228.6913 60.0635
\c 229.9601 60.0315 231.0753 58.9275 231.5537 58.3995
\c 230.2097 57.3115 229.2385 55.7915 228.8561 54.0155
\l 228.8385 54.2875
\o 
\m 236.1569 45.9515
\c 234.6449 45.9515 233.2561 46.5115 232.1729 47.4235
\c 232.4881 47.3755 232.8017 47.3435 233.0977 47.3115
\c 234.3505 47.2315 236.7137 47.3275 238.4593 48.9915
\c 240.7665 51.1675 240.2721 54.1595 239.6881 55.4235
\c 239.5489 55.7435 239.1841 55.8715 238.8785 55.7275
\c 238.5681 55.5835 238.4321 55.2315 238.5713 54.9275
\c 238.6225 54.7995 239.8513 51.9995 237.6145 49.8875
\c 235.3361 47.7275 231.3633 48.6555 230.8561 49.1515
\c 230.8097 49.1995 230.7553 49.2155 230.7009 49.2475
\c 230.1953 50.1755 229.9073 51.2475 229.9073 52.3675
\c 229.9073 55.9195 232.7137 58.7995 236.1569 58.7995
\c 239.6065 58.7995 242.4097 55.9195 242.4097 52.3675
\c 242.4097 48.8315 239.6065 45.9515 236.1569 45.9515
\o 
\m 246.2657 45.7915
\c 245.7041 45.0395 245.0193 44.6235 244.3761 44.6075
\c 243.6017 44.7995 241.9121 45.7435 240.8209 46.3995
\c 242.2033 47.5355 243.1841 49.1515 243.5153 51.0075
\c 245.1841 49.6315 246.8529 48.0795 247.0129 47.6155
\c 247.0193 47.5995 247.0257 47.5675 247.0257 47.5355
\c 247.0257 47.2315 246.8033 46.4955 246.2657 45.7915
\o 
\m 247.2257 45.0235
\c 247.2321 45.0235 247.2417 45.0395 247.2513 45.0395
\c 247.5633 45.4555 247.8641 45.9995 248.0513 46.5275
\l 254.9729 43.9675
\c 255.3137 43.7435 255.6673 43.5195 256.0449 43.2955
\c 258.6641 41.9355 260.3185 41.1675 262.1953 40.6875
\c 262.1105 40.6395 262.0289 40.5755 261.9473 40.5115
\c 256.6417 41.0555 249.5009 44.0315 247.2257 45.0235
\o 
\m 283.3793 38.8635
\c 276.3825 38.6075 269.7697 38.3675 266.6257 35.8395
\c 265.7265 35.1195 265.2721 34.2715 265.2721 33.3275
\c 265.2721 33.3275 265.2721 33.3115 265.2721 33.2955
\c 265.2817 32.4955 265.6321 31.7755 266.0385 31.1835
\c 264.2817 31.6315 261.7361 32.7515 261.3313 35.7115
\c 261.2913 36.0155 261.2689 36.3195 261.2689 36.6075
\c 261.2689 37.5675 261.5217 38.3675 262.0225 38.9595
\c 263.0129 40.1275 264.6881 40.2075 264.7073 40.2075
\c 270.0161 39.0395 274.5265 40.5435 274.5265 40.5435
\c 270.3169 40.5435 262.5409 41.2955 256.6353 44.3835
\c 252.2289 46.9115 250.1377 50.3835 251.0657 53.6955
\c 251.7041 55.9515 253.7329 57.6155 255.7841 57.5675
\c 257.9169 57.5035 259.2609 56.5115 259.9729 55.7755
\c 259.2641 55.6315 258.3873 55.3275 257.7569 54.6715
\c 257.2289 54.1115 256.9601 53.4235 256.9601 52.5915
\c 256.9601 52.5435 256.9633 52.4795 256.9665 52.4155
\c 257.1265 49.0875 263.6625 44.6235 275.9601 43.6315
\c 282.0753 43.1355 286.2353 43.5995 289.5569 43.7595
\c 294.0689 43.7595 298.1697 43.6955 297.3505 45.4075
\c 296.1185 46.4315 294.4129 45.0075 286.9825 45.2635
\c 279.2913 45.5355 271.8449 51.1035 270.3297 55.9035
\c 269.9665 57.0555 269.8257 58.0315 269.8257 58.8795
\c 269.8257 59.8555 270.0289 60.6235 270.2977 61.2475
\c 270.3073 61.0555 270.3265 60.8795 270.3697 60.6875
\c 270.7169 57.0555 274.9361 54.4155 280.6609 54.2875
\c 284.5265 54.1915 287.2689 51.9355 290.0289 50.8315
\c 291.9601 50.0635 292.7825 49.8075 294.4785 49.5675
\c 290.9825 51.0395 288.2129 54.3035 288.0289 55.7275
\c 288.0033 55.9195 287.9921 56.0955 287.9921 56.2875
\c 287.9921 57.0075 288.1729 57.6795 288.4353 58.2395
\c 288.4913 58.0955 288.5409 57.9515 288.6257 57.8235
\c 289.1137 57.0875 289.9825 56.5915 291.2129 56.3515
\l 292.8193 56.1115
\c 294.8065 55.8715 297.2849 55.5675 300.0257 53.8395
\l 301.8561 52.5915
\c 304.6977 50.5915 307.3793 48.7195 315.0689 48.1435
\c 317.8913 47.9355 320.8417 48.3355 323.5873 48.9915
\c 319.9217 47.2475 312.7073 43.9835 307.8785 42.9275
\l 304.7041 42.2715
\c 301.6033 41.6315 298.5985 41.0235 295.6913 39.9195
\c 292.1505 39.1835 287.6913 39.0235 283.3793 38.8635
\o 
\m 319.4449 40.1755
\l 319.0849 38.9115
\c 318.1633 35.5515 317.7825 34.1595 313.6913 32.7995
\c 309.7921 31.5035 309.0977 29.1195 308.7665 27.9835
\c 308.7665 27.9835 308.6849 27.7275 308.6385 27.5995
\c 308.3441 27.6315 307.5537 27.8555 306.8449 28.4955
\c 306.3265 28.9595 305.7377 29.7755 305.7377 31.0235
\c 305.7377 31.1195 305.7441 31.2315 305.7505 31.3435
\c 305.9009 33.1995 307.7185 34.6875 308.9265 35.6795
\c 310.8481 37.2635 310.0721 39.5035 308.0065 37.6795
\c 306.7377 36.5595 305.1441 34.5595 304.0673 33.2635
\c 301.8417 31.9355 299.3265 31.7115 296.8881 31.5195
\c 294.5601 31.3275 292.3601 31.1355 290.5921 29.9995
\c 289.2097 29.1035 288.5073 28.0635 288.4945 26.8795
\c 288.4945 26.0155 288.8945 25.2635 289.3633 24.6555
\c 288.4225 24.8955 287.3537 25.3435 286.7793 26.1435
\c 286.2817 26.8475 286.0641 27.6475 286.0641 28.4635
\c 286.0641 30.9915 288.0529 33.8555 290.0689 35.4235
\c 294.6673 38.9755 299.4321 39.9355 304.9505 41.0555
\l 308.1409 41.7275
\c 313.2321 42.8475 320.6529 46.2235 324.2945 47.9675
\c 321.3633 45.0395 320.0129 42.1275 319.4449 40.1755
\o 
\m 346.6161 73.5515
\c 343.6753 73.5515 341.2849 76.0315 341.2849 79.0875
\c 341.2849 82.1435 343.6753 84.6235 346.6161 84.6235
\c 349.5537 84.6235 351.9473 82.1435 351.9473 79.0875
\c 351.9473 76.0315 349.5537 73.5515 346.6161 73.5515
\o 
\m 310.8033 61.1675
\c 308.7345 63.6475 307.6689 66.3675 307.6689 68.9755
\c 307.6689 70.2875 307.9313 71.5675 308.4689 72.7835
\c 309.1793 74.3835 310.3473 75.6155 311.7009 76.4475
\c 310.7537 75.2635 310.5105 74.0635 310.5105 73.1835
\c 310.5105 72.8315 310.5473 72.5275 310.5921 72.2875
\c 311.0353 69.9355 313.0817 68.0635 315.4641 67.8235
\c 319.0977 67.4555 320.1729 65.5195 320.1729 65.5195
\c 320.1841 65.4075 320.1921 65.2795 320.2097 65.1515
\c 320.5969 62.8635 323.1793 60.2235 326.3185 60.5115
\c 326.3185 60.5115 321.9473 62.4155 321.4225 65.3595
\c 321.3793 65.6155 321.3569 65.8715 321.3569 66.1275
\c 321.3569 67.0395 321.6449 67.9195 322.1105 68.6235
\c 322.2641 67.8235 322.5985 67.0875 323.2257 66.6875
\c 323.6817 66.3995 324.4481 66.1915 325.5345 66.7995
\c 328.0017 68.2075 330.2657 67.9195 332.4673 65.9195
\c 336.3217 62.4155 339.9329 62.5755 342.2225 63.2955
\l 338.7873 59.3275
\c 332.0449 54.5755 317.2129 53.4875 310.8033 61.1675
\o 
\m 354.4417 69.1835
\c 351.3073 64.5595 348.2817 60.5915 345.3105 57.2155
\c 340.5761 51.8235 337.1537 47.9355 337.8785 44.3995
\c 338.1137 43.2635 338.6609 42.4475 339.5137 41.9835
\c 340.5105 41.4235 342.0417 41.6635 342.8561 41.8075
\c 342.2977 39.9035 340.0689 39.0395 338.2753 39.2475
\c 336.5297 39.4395 334.3105 40.5115 333.3345 42.9115
\c 331.9377 46.3675 333.6449 51.2475 338.1377 56.7035
\l 344.0001 63.4715
\c 349.9729 70.1755 353.5761 74.2235 355.0817 83.3595
\c 356.2321 90.3515 354.3073 97.9035 350.0529 103.0875
\c 346.7537 107.1195 342.4289 109.3275 337.5473 109.5035
\c 330.1409 109.7435 327.0257 106.2715 325.8289 104.1755
\c 324.1505 101.2315 324.1377 97.3595 325.8033 94.7515
\c 329.0097 89.7115 334.2881 89.4875 338.1537 90.9435
\c 340.7441 91.9355 341.4257 94.2075 341.2257 95.8555
\c 340.9953 97.7595 339.6481 99.1675 337.8753 99.3755
\c 335.0257 99.7275 333.0881 96.8635 334.8673 94.4795
\c 332.6225 94.4315 330.9073 95.5035 331.0353 97.9195
\c 331.1505 100.0955 332.5345 101.7275 334.8417 102.4155
\c 337.8753 103.3275 341.4033 102.3035 343.0449 100.0475
\c 344.6881 97.7915 344.7441 94.4315 343.1729 91.6955
\c 341.2641 88.3835 337.5377 86.7515 332.9441 87.2155
\c 328.3569 87.6955 324.7761 90.0315 322.8561 93.8075
\c 320.8609 97.7275 321.0785 102.4795 323.4353 106.5275
\c 325.4609 109.9995 329.2129 112.1755 334.0017 112.6875
\c 340.7361 113.4075 348.0033 110.6715 352.5169 105.7435
\c 361.3953 96.0155 362.0289 80.3675 354.4417 69.1835
\o
\s
\m 264.0673 97.2635
\c 264.5185 97.2155 265.3697 97.5675 264.2721 98.4155
\c 262.4481 99.7275 256.5169 100.0315 253.0817 98.2235
\c 258.7825 99.0395 264.0161 97.2635 264.0673 97.2635
\o
\s
\m 261.9873 93.9835
\c 262.1473 94.4155 261.2977 95.1355 260.8753 95.2955
\c 260.6881 95.3755 255.6321 97.4715 250.7473 96.3355
\c 256.1441 95.8395 260.4097 94.1115 260.4513 94.0955
\c 260.8753 93.9355 261.8289 93.5675 261.9873 93.9835
\o
\s
\m 258.1953 91.0075
\c 258.5729 90.7675 259.2193 90.0955 259.9921 90.4635
\c 260.3985 90.6555 260.2289 91.3275 259.8785 91.6155
\c 255.0449 95.5995 248.6625 95.0075 247.4689 94.4955
\c 247.4881 94.0475 253.0689 94.3995 258.1953 91.0075
\o
\s
\m 227.5505 84.9915
\c 227.5857 85.0075 231.2849 86.0475 234.0737 84.1755
\c 234.3601 83.9995 234.7393 84.0635 234.9297 84.3515
\c 235.1169 84.6395 235.0385 85.0075 234.7569 85.1995
\c 231.4817 87.3915 227.3793 86.2235 227.2065 86.1755
\c 226.8785 86.0795 226.6945 85.7275 226.7873 85.4075
\c 226.8849 85.0875 227.2257 84.8955 227.5505 84.9915
\o
\s
\m 222.5185 81.1515
\c 224.4673 81.3435 228.2193 79.9195 229.8225 78.3675
\c 230.0657 78.1435 230.4529 78.1435 230.6913 78.3835
\c 230.8033 78.5115 230.8641 78.6715 230.8641 78.8155
\c 230.8641 78.9755 230.7985 79.1355 230.6721 79.2635
\c 229.3921 80.4955 227.0625 81.5995 224.9809 82.0955
\c 228.7409 83.0875 232.0641 81.5675 232.1009 81.5355
\c 232.4065 81.3915 232.7761 81.5195 232.9185 81.8235
\c 233.0689 82.1435 232.9361 82.4955 232.6321 82.6555
\c 232.4161 82.7515 227.2993 85.1515 222.1601 82.2875
\c 221.9041 82.1435 221.7841 81.8555 221.8721 81.5675
\c 221.9601 81.2955 222.2289 81.1195 222.5185 81.1515
\o
\s
\m 216.7729 77.0075
\c 221.1377 79.7435 226.1441 76.1755 226.1953 76.1275
\c 226.4689 75.9355 226.8545 75.9995 227.0545 76.2715
\c 227.2545 76.5435 227.1953 76.9275 226.9201 77.1195
\c 226.6881 77.2955 221.1953 81.2315 216.1185 78.0315
\c 215.8305 77.8555 215.7441 77.4875 215.9265 77.1835
\c 216.1073 76.8955 216.4849 76.8155 216.7729 77.0075
\o
\s
\m 214.6385 74.1275
\c 218.5025 75.2635 221.9329 73.5035 221.9681 73.4875
\c 222.2689 73.3275 222.6385 73.4395 222.7969 73.7435
\c 222.9553 74.0475 222.8417 74.4155 222.5409 74.5755
\c 222.3841 74.6555 218.6481 76.5915 214.2881 75.3115
\c 213.9633 75.2155 213.7761 74.8635 213.8721 74.5435
\c 213.9697 74.2235 214.3137 74.0315 214.6385 74.1275
\o
\s
\m 221.2257 71.4715
\c 221.0945 71.5515 217.9793 73.5675 212.3681 73.1515
\c 212.0289 73.1195 211.7761 72.8315 211.8017 72.4795
\c 211.8257 72.1435 212.1233 71.8875 212.4593 71.9195
\c 217.6225 72.3035 220.5201 70.4635 220.5489 70.4475
\c 220.8321 70.2555 221.2129 70.3355 221.4017 70.6235
\c 221.5841 70.9115 221.5073 71.2955 221.2257 71.4715
\o
\s
\m 180.8161 43.3755
\c 180.7617 50.6075 179.0001 56.6395 179.0001 56.6395
\c 179.0177 56.5435 179.5937 48.8635 179.9921 43.4075
\c 178.5009 51.6155 175.2449 54.6875 175.2449 54.6875
\c 177.1329 51.0395 178.2673 46.8315 180.1137 39.6955
\l 180.5089 38.1595
\l 180.9073 39.6955
\c 182.5361 45.9515 182.5537 54.2875 182.5537 54.3675
\c 182.5537 54.3675 181.7073 48.7675 180.8161 43.3755
\o
\s
\m 257.7169 129.9355
\c 260.4913 130.8955 261.6385 134.0635 261.6817 134.3035
\c 261.6817 134.3035 258.8065 129.0395 248.8321 130.0635
\c 248.8321 130.0635 252.7601 128.4155 257.7169 129.9355
\o
\s
\m 269.6753 128.1595
\c 269.6753 128.1595 267.1377 128.0635 265.3729 125.0875
\c 264.4129 122.9595 264.8721 120.4795 264.8721 120.4795
\c 266.3841 126.5435 269.6417 128.1435 269.6753 128.1595
\o
\s
\m 258.6721 125.2155
\c 257.2385 123.2315 258.3041 121.2795 258.3041 121.2795
\c 258.2625 124.9435 262.8417 128.5595 262.8417 128.5595
\c 262.8417 128.5595 257.5825 124.8795 254.9329 125.1995
\c 254.9329 125.1995 255.8689 123.7115 258.6721 125.2155
\o
\s
\m 103.0129 129.9355
\c 107.9697 128.4155 111.8977 130.0635 111.8977 130.0635
\c 101.9217 129.0395 99.0529 134.3035 99.0529 134.3035
\c 99.0929 134.0635 100.2417 130.8955 103.0129 129.9355
\o
\s
\m 95.8609 120.4795
\c 95.8609 120.4795 96.3185 122.9595 95.3617 125.0875
\c 93.5921 128.0635 91.0561 128.1595 91.0561 128.1595
\c 91.0897 128.1435 94.3473 126.5435 95.8609 120.4795
\o
\s
\m 102.4257 121.2795
\c 102.4257 121.2795 103.4945 123.2315 102.0609 125.2155
\c 104.8609 123.7115 105.8001 125.1995 105.8001 125.1995
\c 103.1537 124.8795 97.8897 128.5595 97.8897 128.5595
\c 97.8897 128.5595 102.4689 124.9435 102.4257 121.2795
\o
\s
\m 90.7473 60.7195
\c 90.7473 60.7035 90.7377 60.7035 90.7377 60.6875
\c 90.7361 60.6715 90.7361 60.6395 90.7313 60.6235
\l 90.7473 60.7195
\o
\s
\m 13.3103 77.0715
\c 14.5399 76.4315 16.0562 76.5115 17.8164 77.2955
\c 18.1258 77.4395 18.2681 77.8075 18.129 78.1115
\c 17.993 78.4155 17.629 78.5595 17.3188 78.4155
\c 15.9165 77.8075 14.7602 77.7115 13.8789 78.1595
\c 12.6413 78.7835 12.2944 80.3035 12.293 80.3195
\c 12.2196 80.6395 11.8914 80.8475 11.5602 80.7835
\c 11.2304 80.7195 11.0196 80.3835 11.0898 80.0635
\c 11.1071 79.9675 11.5508 77.9675 13.3103 77.0715
\o
\s
\m 128.1489 55.0395
\c 127.8497 54.8795 127.7329 54.4955 127.8913 54.2075
\c 127.9009 54.1915 128.7441 52.5275 128.1009 51.0395
\c 127.6641 50.0155 126.6129 49.2635 124.9841 48.7995
\c 124.6609 48.7035 124.4689 48.3675 124.5633 48.0315
\c 124.6561 47.7115 124.9969 47.5195 125.3233 47.6155
\c 127.3297 48.1915 128.6449 49.1835 129.2353 50.5595
\c 130.1073 52.6075 129.0257 54.6875 128.9793 54.7835
\c 128.8193 55.0875 128.4497 55.1835 128.1489 55.0395
\o
\s
\m 349.5441 80.7835
\c 349.2161 80.8475 348.8881 80.6395 348.8161 80.3195
\c 348.8129 80.3035 348.4673 78.7835 347.2289 78.1595
\c 346.3473 77.7115 345.1921 77.8075 343.7921 78.4155
\c 343.4817 78.5595 343.1169 78.4155 342.9793 78.1115
\c 342.8417 77.8075 342.9793 77.4395 343.2913 77.2955
\c 345.0513 76.5115 346.5665 76.4315 347.7985 77.0715
\c 349.5569 77.9675 350.0001 79.9675 350.0193 80.0635
\c 350.0881 80.3835 349.8753 80.7195 349.5441 80.7835
\o
\s
\m 180.6033 122.1755
\c 185.6785 122.1755 186.9841 126.9435 186.9841 126.9435
\c 186.9841 126.9435 184.8225 123.4075 180.6033 123.4075
\c 177.3633 123.4075 175.0129 126.8315 175.0129 126.8315
\c 175.0129 126.8315 176.5729 122.1755 180.6033 122.1755
\o
\s
\m 179.6817 135.3275
\c 180.6401 141.6155 181.1169 142.4315 181.1169 142.4315
\c 181.1169 142.4315 182.1441 137.0395 182.6209 135.4555
\c 182.8945 138.3355 182.4849 140.2555 182.4849 140.2555
\c 182.4849 140.2555 185.1473 136.0795 185.8321 134.7195
\c 185.8321 134.7195 183.6465 142.6395 181.1169 145.1675
\c 178.0417 141.2635 176.5409 135.9355 176.4721 134.7835
\c 177.6321 137.3115 178.7265 139.0875 179.6817 140.4475
\c 179.6817 140.4475 179.3409 136.7675 179.6817 135.3275
\o
\s
\m 172.7825 137.6475
\c 174.9697 141.5515 173.8753 145.0235 173.8753 145.0235
\c 173.8753 145.0235 173.7377 141.3435 172.2353 138.6075
\c 170.6609 135.7435 169.0225 132.8635 169.0225 132.8635
\c 169.0225 132.8635 170.5953 133.7595 172.7825 137.6475
\o
\s
\m 190.4097 137.9995
\c 188.4289 142.2235 188.1553 145.9835 189.5217 148.7195
\c 189.5217 148.7195 186.4481 147.9035 187.5409 142.3675
\c 188.0193 140.1115 189.2497 138.7515 190.4097 137.9995
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian69.pgf <==
\r 0 0 448 227
\i  
\m 103.2417 80.4
\c 113.4529 80.4 118.6721 73.248 118.6721 73.248
\c 113.3697 81.68 118.3489 89.632 118.3489 89.632
\c 112.8881 82.32 103.2417 81.6 103.2417 81.6
\l 71.4177 81.6
\l 70.0561 81.12
\l 71.1777 80.4
\c 71.1777 80.4 93.0369 80.4 103.2417 80.4
\o
\s
\m 344.8785 80.4
\c 355.0817 80.4 376.9441 80.4 376.9441 80.4
\l 378.0657 81.12
\l 376.7025 81.6
\l 344.8785 81.6
\c 344.8785 81.6 335.2337 82.32 329.7713 89.632
\c 329.7713 89.632 334.7505 81.68 329.4497 73.248
\c 329.4497 73.248 334.6721 80.4 344.8785 80.4
\o
\s
\m 445.0305 16.88
\c 439.7809 20.256 435.0977 15.44 436.1601 11.568
\c 437.2225 7.696 441.0337 7.872 441.0337 7.872
\c 442.9089 7.808 444.2881 9.632 445.0305 7.808
\c 445.2721 7.248 445.1217 6.608 444.8369 6
\c 443.0033 3.856 438.7121 1.072 428.7217 1.072
\c 428.7217 1.072 253.4849 1.072 252.4337 1.072
\c 252.4369 1.248 252.4401 1.424 252.4401 1.68
\c 252.4401 6.24 251.5409 22.976 238.8561 30.928
\c 246.5153 43.152 257.7313 50.768 270.6897 52.016
\c 279.1937 52.832 285.6065 50.72 289.5969 48.72
\c 294.0305 45.744 300.1649 40.128 300.6241 31.632
\c 301.1681 21.584 294.1937 17.024 287.9681 15.248
\l 277.4753 15.248
\c 277.3873 15.248 268.9249 15.76 266.0001 23.472
\c 264.6129 27.136 264.9185 30.704 266.8721 33.52
\c 268.7649 36.256 271.9217 37.84 275.5505 37.84
\c 275.6337 37.84 283.2881 38.032 284.4497 32.864
\c 284.4273 32.624 284.3841 32.384 284.2977 32.176
\c 283.7505 30.912 281.9841 32.224 281.9841 32.224
\c 281.9841 32.224 280.2817 33.536 278.6257 32.624
\c 276.9681 31.728 275.7633 27.76 278.8721 26.144
\c 281.9841 24.544 285.0433 26.656 285.5025 29.968
\c 285.6337 30.944 285.5809 31.776 285.4433 32.512
\l 285.5745 32.528
\c 284.6721 39.12 275.6097 38.864 275.5377 38.864
\c 271.5809 38.864 268.1121 37.136 266.0257 34.096
\c 263.9121 31.04 263.5569 27.04 265.0401 23.12
\c 268.2129 14.768 277.3377 14.224 277.4465 14.224
\l 290.6401 14.224
\l 290.6401 14.304
\l 309.3249 14.304
\c 307.0785 15.392 305.5569 17.52 305.5569 19.984
\c 305.5569 23.536 308.7649 26.432 312.7249 26.432
\c 316.6881 26.432 319.8993 23.536 319.8993 19.984
\c 319.8993 17.52 318.3745 15.392 316.1377 14.304
\l 382.4913 14.304
\c 382.4913 14.304 394.8721 14 396.7681 21.872
\c 398.6529 29.744 389.6001 30.816 387.8273 25.968
\c 387.8273 25.968 386.0657 21.456 390.5121 20.336
\c 390.5121 20.336 392.6753 20.272 392.6097 19.168
\c 392.5473 18.048 389.2033 15.632 382.2625 15.632
\c 375.3249 15.632 359.4225 15.632 359.4225 15.632
\c 359.4225 15.632 340.2993 15.776 326.1121 25.6
\c 314.0993 33.92 302.7377 43.84 291.2817 48.992
\c 287.2993 51.216 280.2305 53.952 270.5937 53.04
\c 257.2993 51.76 245.8065 43.968 237.9713 31.472
\c 237.0753 31.968 236.1089 32.448 235.0881 32.864
\c 250.2129 67.984 277.2721 69.696 277.5681 69.728
\l 278.2097 69.744
\l 278.0433 70.368
\c 275.0721 81.248 279.7153 88.32 279.7601 88.384
\l 280.5281 89.52
\l 279.2033 89.168
\c 279.0785 89.136 271.3633 87.2 261.3409 90.64
\c 270.4529 98.608 281.6881 102.88 292.9569 102.32
\c 303.2625 101.792 311.6785 97.296 316.0289 89.968
\c 316.2849 89.504 322.1601 78.416 313.1153 69.024
\c 313.0369 68.944 305.2625 61.888 294.7121 66.736
\c 288.7377 69.472 287.8753 74.352 287.8881 77.024
\c 287.9153 81.632 290.4993 86.112 294.0369 87.68
\c 297.0305 89.008 300.0097 89.04 302.4241 87.776
\c 303.7153 87.12 304.7185 86.112 305.3441 84.96
\c 305.3969 84.48 305.4161 84 305.3057 83.584
\c 304.9409 82.176 303.2849 84.752 300.6497 83.52
\c 298.0161 82.304 297.8273 77.52 300.5281 75.744
\c 303.2273 73.968 306.4753 75.744 307.2097 79.536
\c 307.5841 81.488 307.2193 83.2 306.6225 84.56
\c 306.0001 86.256 304.6881 87.76 302.8993 88.688
\c 300.2033 90.096 296.9025 90.064 293.6225 88.608
\c 289.7409 86.896 286.8897 82.016 286.8625 77.024
\c 286.8369 72.064 289.5377 67.968 294.2849 65.792
\c 305.4753 60.672 313.7313 68.192 313.8337 68.304
\c 323.4241 78.256 316.9969 90.336 316.9185 90.464
\c 312.3809 98.112 303.6625 102.8 293.0065 103.344
\c 281.2945 103.92 269.6337 99.424 260.2465 91.024
\c 255.0305 92.992 249.2689 96.448 243.6529 102.352
\c 246.2881 108.176 248.6305 112.16 250.0689 114.368
\c 250.3809 114.128 250.7537 113.664 251.1441 112.752
\c 252.2625 110.144 257.3025 104.912 261.9745 114.992
\c 266.6497 125.072 267.9505 144.128 290.1777 147.488
\c 290.1777 147.488 291.4785 147.52 291.5681 147.888
\c 291.6689 148.272 291.1745 148.448 290.7377 148.432
\c 290.7377 148.432 270.4529 147.536 250.7969 117.152
\c 250.6753 117.056 247.1809 112.56 242.9057 103.168
\c 242.1185 104.032 241.3281 104.944 240.5409 105.904
\c 233.1473 115.072 230.1249 125.376 230.2225 134.048
\l 232.5601 134.048
\c 233.5409 134.048 234.3345 134.848 234.3345 135.824
\c 234.3345 136.8 233.5409 137.6 232.5601 137.6
\l 230.4657 137.6
\c 230.8945 141.328 231.9281 144.64 233.4689 147.232
\c 235.5713 150.784 238.4561 152.752 241.5473 152.832
\c 241.9841 152.624 242.3745 152.32 242.5505 151.792
\c 243.1089 150.112 240.3089 150.672 241.0593 146.736
\c 241.8001 142.816 247.0305 141.888 249.0881 145.808
\c 250.7345 148.96 248.1649 153.44 243.3089 153.712
\c 239.1809 154.48 235.2753 152.304 232.5873 147.76
\c 230.9281 144.976 229.8289 141.488 229.3713 137.6
\l 224.5777 137.6
\l 224.5777 143.744
\c 226.3153 152.16 233.1185 175.216 254.5025 165.984
\l 238.2561 174.592
\c 238.2561 174.592 227.4465 166.176 224.5777 145.632
\l 224.5777 161.696
\c 226.3521 174.176 231.3505 176.816 231.3505 176.816
\c 226.3073 180.176 225.1841 188.768 225.1841 188.768
\l 224.0625 227.456
\c 224.0625 227.456 223.6897 196.24 222.9409 188.768
\c 222.1969 181.296 216.2209 177.2 216.2209 177.2
\c 220.9153 172.608 222.7921 165.872 223.5521 161.344
\l 223.5521 145.616
\c 220.6833 166.176 209.8689 174.592 209.8689 174.592
\l 193.6177 165.984
\c 215.0177 175.232 221.8193 152.128 223.5521 143.728
\l 223.5521 137.6
\l 218.7537 137.6
\c 218.2929 141.488 217.1905 144.976 215.5361 147.76
\c 212.8497 152.304 208.9393 154.48 204.8097 153.728
\c 199.9617 153.44 197.3841 148.96 199.0353 145.808
\c 201.0881 141.888 206.3217 142.816 207.0625 146.736
\c 207.8113 150.672 205.0081 150.112 205.5729 151.792
\c 205.7489 152.32 206.1377 152.624 206.5761 152.832
\c 209.6657 152.752 212.5505 150.784 214.6513 147.232
\c 216.1953 144.64 217.2273 141.328 217.6577 137.6
\l 214.6289 137.6
\c 213.6497 137.6 212.8577 136.8 212.8577 135.824
\c 212.8577 134.848 213.6497 134.048 214.6289 134.048
\l 217.9025 134.048
\c 217.9921 125.376 214.9745 115.072 207.5777 105.904
\c 206.7969 104.944 206.0049 104.032 205.2145 103.168
\c 200.9393 112.56 197.4481 117.056 197.3585 117.168
\c 177.6689 147.536 157.3857 148.432 157.3857 148.432
\c 156.9441 148.448 156.4545 148.272 156.5537 147.888
\c 156.6465 147.52 157.9393 147.488 157.9393 147.488
\c 180.1697 144.128 181.4769 125.072 186.1457 114.992
\c 190.8161 104.912 195.8593 110.144 196.9793 112.752
\c 197.3729 113.664 197.7409 114.128 198.0577 114.368
\c 199.4929 112.16 201.8385 108.176 204.4625 102.352
\c 198.8529 96.448 193.0897 92.992 187.8737 91.024
\c 178.4897 99.424 166.8225 103.92 155.1153 103.344
\c 144.4577 102.8 135.7425 98.112 131.2017 90.464
\c 131.1249 90.336 124.6945 78.256 134.2865 68.304
\c 134.3905 68.192 142.6449 60.672 153.8385 65.792
\c 158.5857 67.968 161.2865 72.064 161.2577 77.024
\c 161.2321 82.016 158.3857 86.896 154.4977 88.608
\c 151.2145 90.064 147.9217 90.096 145.2225 88.688
\c 143.4305 87.76 142.1233 86.256 141.4977 84.56
\c 140.9009 83.2 140.5377 81.488 140.9153 79.536
\c 141.6481 75.744 144.8977 73.968 147.5921 75.744
\c 150.2929 77.52 150.1073 82.304 147.4689 83.52
\c 144.8369 84.752 143.1825 82.176 142.8129 83.584
\c 142.7057 84 142.7217 84.48 142.7793 84.96
\c 143.4033 86.112 144.4065 87.12 145.6897 87.776
\c 148.1137 89.04 151.0897 89.008 154.0849 87.68
\c 157.6193 86.112 160.2049 81.632 160.2337 77.024
\c 160.2497 74.352 159.3841 69.472 153.4113 66.736
\c 142.8593 61.888 135.0865 68.944 135.0065 69.024
\c 125.9649 78.416 131.8353 89.504 132.0897 89.968
\c 136.4449 97.296 144.8593 101.792 155.1665 102.32
\c 166.4337 102.88 177.6689 98.608 186.7841 90.64
\c 176.7617 87.2 169.0449 89.136 168.9169 89.168
\l 167.5921 89.52
\l 168.3585 88.384
\c 168.4033 88.32 173.0497 81.248 170.0785 70.368
\l 169.9137 69.744
\l 170.5521 69.728
\c 170.8513 69.696 197.9121 67.984 213.0337 32.864
\c 212.0129 32.448 211.0481 31.968 210.1521 31.472
\c 202.3169 43.968 190.8225 51.76 177.5249 53.04
\c 167.8753 53.952 160.8113 51.2 156.8369 48.992
\c 145.3761 43.84 134.0193 33.92 122.0081 25.6
\c 107.8241 15.776 88.7009 15.632 88.7009 15.632
\c 88.7009 15.632 72.7921 15.632 65.8545 15.632
\c 58.9137 15.632 55.5793 18.048 55.5105 19.168
\c 55.4465 20.272 57.6081 20.336 57.6081 20.336
\c 62.0577 21.456 60.2897 25.968 60.2897 25.968
\c 58.5265 30.816 49.4625 29.744 51.3585 21.872
\c 53.2497 14 65.6321 14.304 65.6321 14.304
\l 131.9873 14.304
\c 129.7473 15.392 128.2257 17.52 128.2257 19.984
\c 128.2257 23.536 131.4369 26.432 135.3969 26.432
\c 139.3569 26.432 142.5681 23.536 142.5681 19.984
\c 142.5681 17.52 141.0449 15.392 138.7985 14.304
\l 157.4833 14.304
\l 157.4833 14.224
\l 170.6721 14.224
\c 170.7889 14.224 179.9089 14.768 183.0801 23.12
\c 184.5665 27.04 184.2113 31.04 182.0977 34.096
\c 180.0065 37.136 176.5393 38.864 172.5825 38.864
\c 172.5121 38.864 163.4513 39.12 162.5473 32.528
\l 162.6769 32.512
\c 162.5361 31.776 162.4865 30.944 162.6209 29.968
\c 163.0753 26.656 166.1361 24.544 169.2497 26.144
\c 172.3601 27.76 171.1569 31.728 169.4929 32.624
\c 167.8417 33.536 166.1361 32.224 166.1361 32.224
\c 166.1361 32.224 164.3761 30.912 163.8273 32.176
\c 163.7361 32.384 163.6929 32.624 163.6705 32.88
\c 164.8465 38.032 172.4881 37.84 172.5665 37.84
\c 176.2033 37.84 179.3537 36.256 181.2577 33.52
\c 183.2033 30.704 183.5105 27.136 182.1217 23.472
\c 179.1921 15.76 170.7361 15.248 170.6465 15.248
\l 160.1553 15.248
\c 153.9249 17.024 146.9537 21.584 147.4961 31.632
\c 147.9553 40.128 154.0913 45.744 158.5265 48.72
\c 162.5153 50.72 168.9329 52.832 177.4305 52.016
\c 190.3889 50.768 201.6033 43.152 209.2657 30.928
\c 196.5809 22.976 195.6785 6.24 195.6785 1.68
\c 195.6785 1.424 195.6833 1.248 195.6849 1.072
\c 194.6385 1.072 19.4001 1.072 19.4001 1.072
\c 9.4129 1.072 5.1201 3.856 3.2817 6
\c 2.9985 6.608 2.8497 7.248 3.0849 7.808
\c 3.8369 9.632 5.2129 7.808 7.0865 7.872
\c 7.0865 7.872 10.9025 7.696 11.9649 11.568
\c 13.0241 15.44 8.3393 20.256 3.0849 16.88
\c -1.1247 14.176 -0.7551 8.416 2.5553 5.232
\c 4.5937 2.864 9.1489 0.064 19.4001 0.064
\l 196.7537 0.064
\l 196.7217 0.592
\c 196.6593 1.616 195.6417 21.408 209.7905 30.128
\c 212.3265 25.92 214.4497 21.184 216.0961 15.984
\c 215.0145 14.336 214.3825 12.352 214.3825 10.208
\c 214.3825 4.576 218.7265 0 224.1009 0
\c 229.4625 0 233.8129 4.576 233.8129 10.208
\c 233.8129 12.384 233.1537 14.384 232.0529 16.048
\c 233.6913 21.216 235.8065 25.936 238.3313 30.128
\c 252.4849 21.408 251.4625 1.616 251.3969 0.592
\l 251.3649 0.064
\l 428.7217 0.064
\c 438.9745 0.064 443.5281 2.864 445.5649 5.232
\c 448.8817 8.416 449.2465 14.176 445.0305 16.88
\o 
\m 278.3441 87.968
\c 277.4929 86.336 276.0033 82.736 276.0033 77.632
\c 276.0033 75.568 276.2929 73.232 276.9313 70.672
\c 272.8721 70.24 248.2993 66.144 234.1409 33.248
\c 233.5025 33.488 232.8369 33.696 232.1537 33.904
\c 235.0433 46.016 241.2001 65.488 253.3681 81.968
\c 255.5217 84.88 257.9057 87.504 260.4689 89.84
\c 268.8721 86.816 275.7937 87.536 278.3441 87.968
\o 
\m 229.9153 22.4
\c 230.0161 23.184 230.5777 27.088 231.9185 32.896
\c 232.5505 32.72 233.1537 32.528 233.7505 32.304
\c 232.4561 29.216 231.2593 25.872 230.1713 22.272
\c 230.0977 22.32 230.0001 22.352 229.9153 22.4
\o 
\m 217.9169 22.352
\c 216.8417 25.936 215.6577 29.248 214.3745 32.304
\c 214.9681 32.528 215.5729 32.72 216.2017 32.896
\c 217.5121 27.264 218.0737 23.408 218.1921 22.496
\c 218.1073 22.448 218.0065 22.4 217.9169 22.352
\o 
\m 219.1665 22.944
\c 218.9793 24.272 218.3937 27.984 217.1873 33.168
\c 217.9601 33.36 218.7601 33.536 219.5937 33.68
\c 219.7905 30.304 219.9297 26.848 220.0017 23.264
\c 219.7137 23.152 219.4305 23.056 219.1665 22.944
\o 
\m 221.0161 23.552
\c 220.9457 27.088 220.8049 30.496 220.6065 33.808
\c 221.1441 33.888 221.6689 33.968 222.2209 34.016
\l 223.5521 34.016
\l 223.5521 23.92
\c 222.6449 23.888 221.8049 23.744 221.0161 23.552
\o 
\m 224.5777 34.016
\l 225.9025 34.016
\c 226.4593 33.968 226.9777 33.888 227.5121 33.808
\c 227.3217 30.496 227.1777 27.072 227.0993 23.536
\c 226.3233 23.744 225.4817 23.872 224.5777 23.92
\l 224.5777 34.016
\o 
\m 228.5249 33.68
\c 229.3585 33.536 230.1601 33.36 230.9313 33.168
\c 229.7121 27.92 229.1281 24.176 228.9473 22.896
\c 228.6849 23.008 228.4065 23.104 228.1217 23.216
\c 228.1905 26.816 228.3345 30.304 228.5249 33.68
\o 
\m 259.3873 90.24
\c 256.9249 87.952 254.6257 85.408 252.5473 82.576
\c 240.2913 65.968 234.0817 46.368 231.1649 34.16
\c 230.3377 34.368 229.4817 34.544 228.5841 34.704
\c 230.5281 66.512 237.4593 88.304 243.2033 101.344
\c 248.6753 95.664 254.2721 92.256 259.3873 90.24
\o 
\m 229.1153 134.048
\c 228.9873 125.184 232.1025 114.736 239.7473 105.264
\c 240.6401 104.144 241.5377 103.12 242.4401 102.144
\c 236.6193 89.04 229.5441 67.04 227.5617 34.848
\c 227.0513 34.912 226.5329 34.992 225.9921 35.04
\l 224.5777 35.04
\l 224.5777 89.344
\c 225.3665 93.904 227.3681 99.824 232.4689 102.112
\c 232.4689 102.112 226.5073 104.816 224.5777 113.792
\l 224.5777 134.048
\l 229.1153 134.048
\o 
\m 208.3777 105.264
\c 216.0161 114.736 219.1297 125.184 219.0049 134.048
\l 223.5521 134.048
\l 223.5521 113.856
\c 222.7505 110.368 220.7009 105.008 215.4689 101.92
\c 215.4689 101.92 221.7057 100.528 223.5521 89.488
\l 223.5521 35.04
\l 222.1265 35.04
\c 221.5857 34.992 221.0769 34.912 220.5585 34.848
\c 218.5761 67.04 211.5009 89.04 205.6769 102.144
\c 206.5825 103.12 207.4801 104.144 208.3777 105.264
\o 
\m 204.9153 101.344
\c 210.6641 88.304 217.5921 66.512 219.5361 34.704
\c 218.6433 34.544 217.7857 34.368 216.9553 34.16
\c 214.0401 46.368 207.8305 65.968 195.5777 82.576
\c 193.4961 85.408 191.1953 87.952 188.7345 90.256
\c 193.8497 92.256 199.4481 95.664 204.9153 101.344
\o 
\m 171.1921 70.672
\c 171.8289 73.232 172.1185 75.568 172.1185 77.632
\c 172.1185 82.736 170.6289 86.336 169.7777 87.968
\c 172.3249 87.536 179.2513 86.816 187.6577 89.84
\c 190.2129 87.504 192.5985 84.88 194.7569 81.968
\c 206.9233 65.488 213.0753 46.016 215.9665 33.904
\c 215.2801 33.696 214.6177 33.488 213.9809 33.248
\c 199.8193 66.144 175.2465 70.24 171.1921 70.672
\o 
\m 213.4049 31.952
\c 214.7073 28.832 215.9185 25.472 217.0145 21.824
\c 216.3313 21.392 215.8161 21.008 215.4881 20.736
\c 214.1137 24.288 212.5121 27.6 210.6849 30.624
\c 211.5441 31.104 212.4401 31.552 213.4049 31.952
\o 
\m 223.8097 5.92
\c 219.9377 5.92 216.7921 8.848 216.7921 12.464
\c 216.7921 16.08 219.9377 19.008 223.8097 19.008
\c 227.6945 19.008 230.8369 16.08 230.8369 12.464
\c 230.8369 8.848 227.6945 5.92 223.8097 5.92
\o 
\m 224.1009 20.416
\c 221.1937 20.416 218.6225 19.056 216.8417 16.944
\c 216.5361 17.872 216.2257 18.816 215.8929 19.728
\c 216.4433 20.224 219.6305 22.944 224.0625 22.944
\c 228.8977 22.944 232.1185 19.536 232.1537 19.504
\c 231.8561 18.688 231.5777 17.856 231.2977 17.008
\c 229.5217 19.088 226.9681 20.416 224.1009 20.416
\o 
\m 232.5505 20.544
\c 232.2529 20.816 231.7505 21.248 231.0721 21.696
\c 232.1713 25.392 233.4001 28.8 234.7153 31.952
\c 235.6849 31.552 236.5777 31.104 237.4337 30.624
\c 235.5745 27.536 233.9441 24.16 232.5505 20.544
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian7.pgf <==
\m 119.3227 118.5663
\l 15.907 118.5663
\l 15.907 16.9065
\l 119.3227 16.9065
\l 119.3227 118.5663
\o 
\m 116.3937 19.771
\l 18.8335 19.771
\l 18.8335 115.7018
\l 116.3937 115.7018
\l 116.3937 19.771
\o
\s
\m 110.6276 110.0274
\l 24.5996 110.0274
\l 24.5996 25.4428
\l 110.6276 25.4428
\l 110.6276 110.0274
\o
\m 46.3125 99.6807
\c 46.9424 102.8204 48.5495 105.2881 50.8311 106.6298
\c 52.5275 107.6243 55.1662 108.2244 56.8973 108.3608
\c 60.9944 108.6783 63.5215 107.2051 64.9153 105.913
\c 65.5527 105.3228 65.9867 104.7425 66.2818 104.2365
\c 63.2686 103.5719 61.0142 100.8959 61.0142 97.6842
\c 61.0142 93.9741 64.025 90.9633 67.7351 90.9633
\c 71.4478 90.9633 74.4561 93.9741 74.4561 97.6842
\c 74.4561 100.9331 72.1521 103.6413 69.0892 104.2688
\c 69.3844 104.7673 69.8134 105.3352 70.4359 105.913
\c 71.8322 107.2051 74.3594 108.6783 78.4539 108.3608
\c 80.19 108.2244 82.8262 107.6243 84.5226 106.6298
\c 86.8042 105.2881 88.4113 102.8204 89.0413 99.6807
\c 89.8349 95.7299 88.9668 91.4643 86.7794 88.5477
\c 85.0558 86.2512 74.4313 75.6391 72.3183 73.9725
\c 72.0256 73.7418 71.7355 73.5236 71.4478 73.3078
\c 70.5128 73.9353 69.4216 74.3544 68.2361 74.4759
\l 68.2361 80.9712
\l 66.8225 80.9712
\l 66.8225 74.4759
\c 65.7065 74.3643 64.6772 73.9725 63.7745 73.4021
\c 63.5315 73.5905 63.2834 73.779 63.0354 73.9725
\c 60.9249 75.6391 50.3004 86.2512 48.5743 88.5477
\c 46.3869 91.4643 45.5213 95.7299 46.3125 99.6807
\o 
\m 97.714 60.9869
\c 100.9009 60.9869 103.557 63.214 104.2489 66.1901
\c 104.7921 65.8999 105.4542 65.4287 106.1189 64.712
\c 107.4085 63.3157 108.8841 60.791 108.5617 56.694
\c 108.4278 54.9604 107.8301 52.3241 106.8356 50.6253
\c 105.4964 48.3411 103.0263 46.7366 99.884 46.1091
\c 95.9333 45.3155 91.6651 46.1785 88.7536 48.3684
\c 86.4546 50.0921 75.8474 60.7166 74.1783 62.8321
\c 73.9377 63.1346 73.7046 63.4397 73.4765 63.7423
\c 74.0394 64.64 74.4214 65.6544 74.533 66.763
\l 81.0307 66.763
\l 81.0307 68.1791
\l 74.533 68.1791
\c 74.4214 69.2876 74.0394 70.3045 73.4765 71.1998
\c 73.7046 71.5023 73.9377 71.8074 74.1783 72.1099
\c 75.8474 74.2229 86.4546 84.85 88.7536 86.5736
\c 91.6676 88.761 95.9333 89.629 99.884 88.8379
\c 103.0263 88.203 105.4964 86.5984 106.8356 84.3143
\c 107.8301 82.6204 108.4278 79.9816 108.5617 78.2506
\c 108.8841 74.1535 107.4085 71.6263 106.1189 70.2301
\c 105.484 69.5456 104.8565 69.0868 104.3233 68.7966
\c 103.8 71.9859 101.0521 74.4263 97.714 74.4263
\c 94.0014 74.4263 90.9931 71.418 90.9931 67.7054
\c 90.9931 63.9952 94.0014 60.9869 97.714 60.9869
\o 
\m 37.7588 74.4263
\c 34.4008 74.4263 31.6405 71.9537 31.142 68.7346
\c 30.5865 69.0248 29.9168 69.4985 29.2373 70.2301
\c 27.9427 71.6263 26.4696 74.1535 26.7895 78.2481
\c 26.9259 79.9816 27.5186 82.6204 28.5156 84.3168
\c 29.8598 86.5984 32.3299 88.203 35.4672 88.8379
\c 39.4179 89.629 43.6861 88.7635 46.6001 86.5736
\c 48.8992 84.85 59.5113 74.2229 61.1754 72.1099
\c 61.3589 71.8843 61.5375 71.6511 61.7111 71.4205
\c 61.0712 70.4781 60.6447 69.3745 60.5232 68.1791
\l 54.0304 68.1791
\l 54.0304 66.763
\l 60.5232 66.763
\c 60.6447 65.5676 61.0712 64.464 61.7111 63.524
\c 61.535 63.2934 61.3589 63.0602 61.1754 62.8321
\c 59.5113 60.7166 48.8992 50.0921 46.6001 48.3684
\c 43.6836 46.181 39.4179 45.3155 35.4672 46.1091
\c 32.3299 46.7366 29.8598 48.3411 28.5156 50.6277
\c 27.5186 52.3241 26.9259 54.9604 26.7895 56.694
\c 26.7622 57.0784 26.7473 57.4504 26.7473 57.805
\c 26.7473 61.2548 28.0643 63.4471 29.2373 64.712
\c 29.9441 65.4758 30.6435 65.9545 31.209 66.2397
\c 31.881 63.2363 34.5521 60.9869 37.7588 60.9869
\c 41.4689 60.9869 44.4797 63.9952 44.4797 67.7054
\c 44.4797 71.418 41.4689 74.4263 37.7588 74.4263
\o 
\m 61.6342 67.4698
\c 61.6342 70.7286 64.2755 73.3673 67.5293 73.3673
\c 70.7856 73.3673 73.4269 70.7286 73.4269 67.4698
\c 73.4269 64.2135 70.7856 61.5747 67.5293 61.5747
\c 64.2755 61.5747 61.6342 64.2135 61.6342 67.4698
\o 
\m 45.4692 102.8948
\c 45.0898 102.002 44.7823 101.0497 44.5789 100.0279
\c 43.8101 96.1937 44.4524 92.0868 46.2455 88.9024
\c 43.0636 90.6954 38.9542 91.3378 35.12 90.569
\c 33.7684 90.2962 32.5184 89.8621 31.4024 89.2868
\c 28.5107 93.7533 25.0907 100.8413 25.0609 109.4769
\c 33.6865 109.1346 40.3727 106.2181 45.4692 102.8948
\o 
\m 25.0609 26.0554
\c 25.0907 34.4107 28.2974 41.3276 31.1222 45.814
\c 32.3126 45.1617 33.6518 44.6682 35.12 44.3731
\c 38.9542 43.6042 43.0636 44.2441 46.2455 46.0397
\c 44.4499 42.8578 43.8101 38.7458 44.5789 34.9142
\c 44.7476 34.0709 44.9856 33.2699 45.2783 32.511
\c 40.2016 29.2398 33.5774 26.3902 25.0609 26.0554
\o 
\m 89.0413 35.2638
\c 88.4113 32.1216 86.8042 29.654 84.5226 28.3123
\c 82.8262 27.3202 80.19 26.7176 78.4539 26.5837
\c 74.3594 26.2662 71.8322 27.7369 70.4359 29.029
\c 69.6175 29.7879 69.1264 30.5369 68.8512 31.1222
\c 72.0281 31.6554 74.4561 34.3983 74.4561 37.729
\c 74.4561 41.4416 71.4478 44.4499 67.7351 44.4499
\c 64.025 44.4499 61.0142 41.4416 61.0142 37.729
\c 61.0142 34.4355 63.3826 31.7124 66.51 31.1296
\c 66.2372 30.5468 65.7387 29.7904 64.9153 29.029
\c 63.5215 27.7369 60.9944 26.2662 56.8973 26.5837
\c 55.1662 26.7176 52.5275 27.3202 50.8311 28.3123
\c 48.5495 29.654 46.9424 32.1216 46.3125 35.2638
\c 45.5213 39.2146 46.3893 43.4802 48.5743 46.3943
\c 50.3004 48.6933 60.9249 59.303 63.0354 60.9696
\c 63.281 61.163 63.5315 61.3515 63.7745 61.54
\c 64.6772 60.9696 65.7015 60.5802 66.8225 60.4686
\l 66.8225 53.9709
\l 68.2361 53.9709
\l 68.2361 60.4686
\c 69.4216 60.5852 70.5103 61.0092 71.4478 61.6367
\c 71.7355 61.4184 72.0256 61.1977 72.3183 60.9696
\c 74.4313 59.303 85.0558 48.6933 86.7794 46.3943
\c 88.9668 43.4802 89.8349 39.2146 89.0413 35.2638
\o 
\m 90.0308 32.387
\c 90.3433 33.1806 90.5987 34.0238 90.7748 34.9142
\c 91.5436 38.7458 90.9013 42.8578 89.1082 46.0421
\c 92.2901 44.2466 96.402 43.6042 100.2337 44.3731
\c 101.6275 44.6533 102.9122 45.1121 104.0555 45.7123
\c 106.8703 41.2234 110.0299 34.3512 110.0547 26.0554
\c 101.6523 26.3877 95.0777 29.1704 90.0308 32.387
\o
\m 103.7703 89.3686
\c 102.6989 89.9018 101.5134 90.311 100.2337 90.569
\c 96.402 91.3378 92.2901 90.6954 89.1107 88.9048
\c 90.9013 92.0868 91.5436 96.1962 90.7748 100.0279
\c 90.5615 101.0968 90.2342 102.0888 89.8249 103.0114
\c 94.9016 106.2875 101.5357 109.1396 110.0547 109.4769
\c 110.0274 100.8984 106.6521 93.8426 103.7703 89.3686
\o
\s
\m 134.9792 135.4728
\l 0 135.4728
\l 0 0
\l 136.063 0
\l 136.063 135.4728
\l 134.9792 135.4728
\o 
\m 133.8979 2.1502
\c 131.78 2.1502 4.283 2.1502 2.1676 2.1502
\c 2.1676 4.2483 2.1676 131.2244 2.1676 133.3226
\c 4.283 133.3226 131.78 133.3226 133.8979 133.3226
\c 133.8979 131.2244 133.8979 4.2483 133.8979 2.1502
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian70.pgf <==
\r 0 0 226 79
\i  
\m 199.0251 68.6723
\c 186.7051 68.4003 182.3083 62.8803 175.3723 56.0483
\c 168.4363 49.2323 167.6379 47.4083 164.9099 47.4083
\c 162.1803 47.4083 160.5883 48.7683 161.0443 52.0643
\c 155.3595 50.2563 157.2923 44.3363 161.2715 43.6643
\c 165.2507 42.9763 167.4123 44.2243 170.9371 48.8963
\c 172.4747 50.9283 174.0971 52.4963 175.4395 53.6323
\c 174.3787 51.4243 173.5323 47.8563 174.1211 42.1763
\c 175.3723 30.1283 186.0603 23.1843 194.7051 24.2083
\c 203.3451 25.2323 209.7131 30.3523 210.1691 38.8803
\c 210.6235 47.4083 205.7339 51.2803 201.4123 52.1923
\c 197.0923 53.0883 190.2683 51.2803 189.5851 45.0243
\c 188.9051 38.7683 194.4763 37.1683 194.4763 37.1683
\c 194.4763 37.1683 192.2011 39.5683 192.6571 42.8643
\c 192.8891 44.5443 193.9099 45.9363 195.4539 46.6563
\c 197.1835 47.4723 201.0715 47.4083 200.7307 44.3363
\c 200.7307 44.3363 196.4091 44.9123 196.2955 42.0643
\c 196.4091 40.2403 200.5035 39.5683 200.3883 35.5843
\c 200.2763 31.6003 196.9771 27.3923 190.4971 27.5043
\c 184.0139 27.6163 176.8507 33.3123 175.7131 43.2003
\c 174.5755 53.0883 178.4411 55.8243 178.4411 55.8243
\c 178.4411 55.8243 177.5323 50.1443 180.2619 47.8563
\c 182.9915 45.5843 186.8571 47.7443 187.0859 49.0083
\c 183.9019 50.2563 177.1915 56.6243 186.6299 63.2163
\c 196.0683 69.8083 214.9451 67.7603 221.9947 52.7523
\c 224.9515 44.5603 224.1563 39.5683 224.1563 39.5683
\c 224.1435 39.4563 224.1259 39.3443 224.1115 39.2323
\c 223.4587 40.6723 222.2139 42.1923 219.8347 42.6403
\c 214.9451 43.5363 214.0363 39.5683 215.5131 37.7443
\c 216.9915 35.9203 219.1515 36.8323 220.9707 36.4963
\c 222.6971 36.1763 223.0891 34.2083 221.6683 29.8243
\c 217.5883 19.8243 208.2971 9.8883 190.3819 12.2723
\c 166.3883 15.4563 158.2011 32.9603 141.9403 49.2323
\c 125.6795 65.4883 106.4619 68.6723 95.8859 65.7123
\c 95.5755 65.6323 95.2875 65.5203 94.9867 65.4243
\c 101.5403 69.6323 104.8075 69.7603 112.8299 68.8963
\c 116.7947 68.4803 120.5483 67.7603 123.2539 67.1523
\c 126.8075 65.1363 132.0763 63.2163 138.8699 61.5043
\c 152.5147 58.0963 160.2475 60.9443 163.4331 66.1763
\c 166.6171 71.4083 162.0667 75.7283 160.2475 75.8403
\c 160.2475 75.8403 162.8635 71.5203 160.1339 69.0083
\c 157.4059 66.5123 153.0827 67.9843 151.2651 70.6083
\c 149.9019 70.8323 148.5355 69.0083 146.9435 69.4723
\c 148.6491 73.2163 147.3979 74.3523 146.6027 75.0403
\c 145.5787 72.5443 144.3275 71.6323 141.4859 72.6563
\c 138.6411 73.6803 137.3915 73.2163 135.7995 72.6563
\c 135.7995 72.6563 139.7787 77.0883 134.4347 79.0243
\c 132.8427 76.7523 131.1371 77.2003 127.1579 78.2243
\c 123.1771 79.2483 118.1739 77.6643 117.9467 73.4563
\c 117.8779 72.1763 118.5291 70.8963 119.8379 69.6163
\c 118.2587 69.7283 116.0059 69.9203 112.8795 70.2563
\c 102.5979 71.3603 96.9483 70.1123 86.7083 61.0723
\c 84.4235 59.2643 82.8811 57.4403 81.9787 56.1923
\c 81.0683 55.7283 80.2363 55.1043 79.6251 54.3523
\c 80.0795 58.2083 80.3067 58.4323 81.1051 61.3923
\c 81.9003 64.3523 80.3067 71.5203 73.0299 70.7203
\c 75.9851 69.2483 75.5323 67.9843 75.4171 64.6883
\c 75.3051 61.3923 76.5547 60.9443 78.2603 59.4563
\c 78.9243 58.1283 79.3595 51.9683 74.7707 48.2883
\c 74.4347 48.5923 74.1067 48.9123 73.7659 49.2163
\c 66.2347 55.9523 57.8699 62.0003 48.3307 65.5363
\c 43.0171 67.5043 37.0715 68.4963 31.3915 68.3363
\c 20.6139 68.0323 11.9707 64.2563 6.3899 57.4243
\c 1.0907 50.9443 -1.0597 42.1123 0.4923 33.2003
\c 2.0907 24.0003 9.7723 14.9923 19.1723 11.3123
\c 22.5595 9.9683 26.0331 9.3603 29.5051 9.4563
\c 29.2539 9.3123 29.2491 9.3123 29.2491 9.3123
\c 29.2491 9.3123 41.8731 9.2003 50.7419 17.1683
\c 59.6123 25.1203 56.8827 28.9923 62.6827 30.3523
\c 68.4811 31.7123 69.3915 24.6723 65.8651 24.0963
\c 65.8651 24.0963 68.8235 20.1123 73.1435 23.1843
\c 77.4651 26.2563 75.0763 34.2243 68.2539 34.3363
\c 61.4315 34.4483 58.1323 29.9043 54.9483 25.0083
\c 57.3371 34.1123 55.6315 46.6083 43.9195 51.3923
\c 32.2075 56.1603 16.8427 50.4643 17.6507 37.4083
\c 18.4475 24.5603 27.9995 24.0963 30.9563 24.3203
\c 35.3899 24.4483 41.0763 29.6643 36.8683 37.2963
\c 36.8683 37.2963 38.0059 30.2403 33.1163 28.8803
\c 28.2267 27.5043 25.8379 30.4643 25.6107 32.0643
\c 30.9563 31.4883 32.4347 32.8483 33.4571 36.0323
\c 29.2491 37.9683 27.4315 42.1763 30.6139 46.4963
\c 33.7979 50.8163 44.0331 52.5283 49.9467 44.9123
\c 55.8587 37.2963 55.4043 26.8323 50.6283 22.9603
\c 51.0827 28.1923 49.4923 30.9283 46.6475 31.2643
\c 43.8059 31.6003 41.6443 29.6643 41.0763 27.6163
\c 45.2827 27.6163 46.6475 25.8083 46.6475 22.8483
\c 46.6475 19.9523 44.1227 14.6723 34.0011 11.6803
\c 29.1819 10.5603 24.2795 10.7683 19.6715 12.5763
\c 10.6923 16.0963 3.3579 24.6723 1.8347 33.4243
\c 1.4539 35.6163 1.3099 37.8083 1.3867 39.9523
\c 3.1483 33.4723 9.4795 35.1363 9.8043 37.8563
\c 10.1467 40.7043 7.5307 41.3923 7.5307 41.3923
\c 7.5307 41.3923 5.0299 38.7683 3.2107 40.8163
\c 2.0459 41.9363 1.9675 44.0323 2.2315 46.0323
\c 3.1979 49.9203 4.9547 53.5203 7.4443 56.5603
\c 12.7691 63.0723 21.0619 66.6723 31.4299 66.9763
\c 40.3275 67.2163 49.9643 64.2563 57.4731 59.6483
\c 64.9691 55.0243 71.6667 48.9603 77.8827 42.7683
\c 83.8555 36.8163 88.8491 30.3043 95.9035 25.4883
\c 98.8827 23.4403 102.1227 21.6643 105.5259 20.3523
\c 105.3243 20.3523 105.2107 20.3523 105.2107 20.3523
\c 105.2107 20.3523 113.2923 15.5843 126.7547 15.9843
\c 121.3483 14.6723 114.4667 14.0323 106.2939 15.3443
\c 104.1547 16.3683 101.4315 17.3283 97.9707 18.1443
\c 84.4779 21.3283 73.5611 19.3603 69.4667 10.1123
\c 65.9787 1.7763 75.0763 -1.4077 75.6827 0.7203
\c 76.2907 2.8323 74.1675 2.6883 72.8027 2.9923
\c 71.4379 3.2963 69.0123 6.9283 72.6507 10.1123
\c 76.2907 13.2963 80.2315 10.7203 80.6859 10.4163
\c 82.1259 12.8323 88.9483 14.3203 88.4955 12.0483
\c 86.5243 9.7763 80.3835 9.8083 82.2027 0.5603
\c 84.6299 4.1923 85.2347 4.3523 88.2667 3.2963
\c 91.3003 2.2243 94.3339 6.1763 95.5451 5.2643
\c 96.7595 4.3523 92.5883 2.9443 94.4827 -0.0477
\c 94.4827 -0.0477 96.9019 2.5123 99.7899 1.3123
\c 105.2107 -0.9117 113.5883 0.2563 113.7387 7.3763
\c 113.7675 8.5923 113.0363 10.8483 109.9707 13.1683
\c 127.0075 10.9923 137.0651 17.7123 140.2939 20.3683
\c 141.2891 20.9923 142.2827 21.6643 143.3051 22.4003
\c 140.2347 16.8163 138.0747 10.1123 140.8027 6.3523
\c 143.5323 2.6083 147.5115 3.9683 149.5595 5.7923
\c 144.5563 5.2163 144.6699 6.1283 145.0107 9.6483
\c 145.3515 13.1843 145.0107 14.2083 142.0539 15.7923
\c 142.8491 20.1123 145.8075 22.8483 148.8763 26.1443
\c 151.2715 28.7203 152.7547 31.2803 153.2955 33.0403
\c 153.4139 32.8963 153.5339 32.7683 153.6523 32.6243
\c 167.1851 17.0563 181.7403 9.7763 196.2955 10.1123
\c 210.8507 10.4483 225.5195 20.9123 225.6347 41.1523
\c 225.7483 61.3923 209.1451 68.8963 199.0251 68.6723
\o 
\m 137.7323 26.5923
\c 137.7323 26.5923 137.2779 24.5603 141.1451 23.7603
\c 135.7995 19.6643 128.2955 17.1683 121.5851 18.5283
\c 123.6315 23.0723 120.7883 26.7203 115.6731 26.4963
\c 110.5563 26.2563 110.1019 31.4883 110.5563 33.4243
\c 108.1675 33.8723 106.4619 30.8003 107.0299 26.7203
\c 103.1643 28.6403 102.1403 32.7363 104.8699 36.9443
\c 107.5979 41.1523 104.9835 42.9763 103.5051 43.8883
\c 102.7083 46.8483 104.3019 48.6563 104.3019 48.6563
\c 104.3019 48.6563 99.2987 50.5923 98.7291 43.4243
\c 95.5451 46.0483 95.5451 51.9523 101.0043 54.5763
\c 95.4315 56.0483 89.8587 52.1923 92.1339 41.3923
\c 94.4075 30.5763 106.4619 23.1843 111.4651 20.2403
\c 111.4235 20.2403 111.3787 20.2403 111.3355 20.2403
\c 109.9915 20.5763 108.6283 20.9283 108.5275 20.9603
\c 103.5787 22.5443 99.0507 25.0563 95.0203 28.3203
\c 88.8315 33.3443 83.6651 39.4723 78.0523 45.1203
\c 78.6219 47.2643 81.2107 54.8803 88.9483 53.2003
\c 89.5691 56.4963 87.0795 57.5043 84.3867 57.0243
\l 84.6299 57.1843
\c 85.4235 58.3843 89.2571 61.4083 94.8971 63.2323
\c 95.2571 62.2563 96.5403 60.5763 101.1067 60.4963
\c 106.4251 60.3843 110.4347 59.9843 114.3435 56.9923
\c 105.5083 54.9443 108.0491 47.4563 111.1227 45.4723
\c 114.3067 43.4243 114.4219 41.1523 112.4891 38.9923
\c 118.1739 39.5683 118.7419 44.2243 117.6059 47.1843
\c 123.4043 47.0723 118.8555 40.0163 121.1307 37.4083
\c 122.3467 36.0003 123.5179 36.2723 123.9723 32.7363
\c 129.2043 35.3603 127.7259 40.1283 127.7259 40.1283
\c 127.7259 40.1283 130.0011 39.4563 130.9099 36.2723
\c 132.3883 32.1763 130.1131 27.8563 126.2475 25.0083
\c 137.6203 27.1683 136.2539 39.9043 129.3179 48.5443
\c 125.4347 53.3923 121.5195 55.5043 118.8235 56.4483
\c 113.8251 60.6563 107.3483 61.6323 101.6859 61.7443
\c 97.7723 61.8083 96.3611 62.9283 95.8827 63.5363
\c 99.7547 64.6403 104.3819 65.1363 109.4171 64.1283
\c 127.5323 61.7603 138.0075 50.6403 149.8667 36.9923
\c 149.1083 34.4163 146.3915 28.0483 137.7323 26.5923
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian71.pgf <==
\r 0 0 443 81
\i  
\m 49.6387 55.2774
\c 50.7134 52.4966 52.7706 52.5096 54.6485 53.7571
\c 56.5241 55.0045 58.0457 53.2243 58.0457 53.2243
\c 57.4201 55.9011 54.5584 56.5248 52.7706 56.4339
\c 50.9827 56.3429 50.8924 56.4339 48.6571 58.7598
\c 46.4231 61.0858 43.2024 64.7502 43.2024 64.7502
\c 37.926 70.5586 32.2057 70.5586 28.6277 70.3896
\c 25.0505 70.2077 23.89 69.493 24.6044 68.5964
\c 25.3202 67.6998 26.3911 68.8693 26.3911 68.8693
\c 31.5787 70.1168 36.2283 69.493 41.0552 65.114
\c 45.8877 60.7349 41.1467 54.7446 38.3734 56.2519
\c 35.6014 57.7853 37.3919 61.2677 37.3919 61.2677
\c 36.4085 61.9824 32.83 60.9948 33.0964 56.6158
\c 33.3667 52.2367 37.926 49.8198 42.217 52.4187
\c 46.5119 55.0045 45.6185 59.8383 45.6185 59.8383
\c 45.6185 59.8383 48.5677 58.0451 49.6387 55.2774
\o
\s 
\m 26.244 16.8145
\c 31.3567 17.6851 35.7904 20.6348 38.6569 24.8839
\c 40.0618 24.2342 41.3243 24.0913 41.5985 24.611
\c 41.8611 25.1048 41.0858 26.0534 39.8156 26.833
\c 40.3079 27.7946 40.7343 28.7822 41.0763 29.8347
\c 43.0717 35.981 41.7749 42.1792 37.6088 46.4283
\c 33.4124 50.7034 28.1677 52.0808 23.5843 50.0927
\c 20.2393 48.6373 17.8967 45.6487 17.2115 42.2702
\c 16.2126 39.0736 16.7953 35.6301 19.242 33.3431
\c 22.7543 30.0686 27.9432 31.5889 28.5814 35.825
\c 29.2184 40.0482 25.9471 41.3216 23.8712 40.6849
\c 21.7963 40.0482 20.9993 37.3454 19.0033 38.9307
\c 17.6349 40.0222 18.3256 43.0108 18.8967 44.804
\c 19.962 46.8052 21.6833 48.4684 23.8774 49.417
\c 28.2363 51.3012 33.0507 50.0277 37.0847 45.9215
\c 41.0541 41.8674 42.2888 35.942 40.3771 30.0556
\c 40.0522 29.0551 39.6443 28.1065 39.1747 27.1969
\c 37.6482 27.9765 36.2029 28.1715 35.9095 27.6257
\c 35.6242 27.0929 36.5505 26.0404 37.9995 25.2218
\c 35.2397 21.1806 31.0027 18.3608 26.1222 17.5422
\c 17.8777 16.1518 11.8641 19.8682 8.4201 22.9868
\c 7.3388 24.4161 6.3181 26.4692 6.8669 28.7952
\c 7.9049 33.1872 10.3008 32.0697 10.6992 31.2771
\c 11.0976 30.4714 12.5366 30.0686 13.1737 31.7449
\c 13.8146 33.4211 10.9378 35.7471 7.745 33.2652
\c 5.6221 31.6149 5.136 27.8986 6.613 24.806
\c 5.6118 25.9235 5.0802 26.7161 5.0611 26.7421
\c 3.0042 30.2505 1.8189 33.668 1.2263 36.8646
\c 1.2174 37.8391 1.484 38.3069 2.4002 39.0086
\c 3.8354 40.1261 5.2705 39.5674 5.1108 40.6069
\c 4.9533 41.6465 2.8771 40.9318 1.5194 42.0493
\c 1.1312 42.3741 0.8977 42.8679 0.7555 43.4267
\c 1.0792 51.587 4.6449 57.2265 4.702 57.3175
\c 5.4139 58.435 6.1512 59.4615 6.896 60.4621
\c 6.9279 60.4231 6.9571 60.3971 6.9887 60.3581
\c 10.6649 56.8497 16.1303 56.5898 19.1873 59.7864
\c 22.101 62.827 21.7823 67.9078 18.5743 71.4162
\c 24.659 75.2365 30.7107 76.7048 35.5227 77.1596
\c 40.4919 77.2116 44.0013 75.6393 47.1565 73.8981
\c 51.6818 71.4162 52.9937 69.9738 52.9278 68.6614
\c 52.8616 67.349 52.9937 65.7767 54.4367 66.7513
\c 55.8781 67.7388 60.4045 73.9631 60.4045 73.9631
\c 61.3233 75.5354 59.2879 75.3404 58.0443 74.6907
\c 56.7969 74.028 55.5495 74.8207 55.5495 74.8207
\c 48.2555 78.2122 41.3575 78.511 36.3069 77.9653
\c 32.4835 77.6794 27.7972 76.7958 22.8857 74.5738
\c 21.8128 74.4698 20.2927 74.7037 20.0641 76.9387
\c 20.0641 76.9387 21.4029 78.2122 20.1174 79.3037
\c 18.8308 80.3822 17.0313 79.1997 17.8519 76.8348
\c 18.4246 75.1975 19.8599 73.9241 21.5768 73.9501
\c 20.4068 73.3653 19.2317 72.7156 18.0501 71.9619
\c 14.3741 75.4574 8.9264 75.7173 5.872 72.5207
\c 2.9902 69.506 3.2681 64.5033 6.3808 60.9948
\c 5.6004 59.9553 4.8317 58.8768 4.0853 57.7073
\c 3.9921 57.5774 -5.2898 42.9329 4.4381 26.3523
\c 4.5119 26.2483 10.3945 17.3603 21.0743 16.5676
\c 21.1111 14.2287 20.3522 14.5015 17.0873 14.3456
\c 13.7319 14.1897 8.3045 12.7473 4.2325 8.0434
\c 0.1615 3.3265 0.64 0.2989 0.64 0.2989
\c 3.1969 6.1203 5.9901 6.679 8.1448 4.7689
\c 10.3008 2.8457 11.2574 3.0926 13.5714 8.1993
\c 15.8892 13.3061 18.1233 13.6309 19.4017 12.2665
\c 20.6784 10.9151 19.0819 9.3948 17.6442 6.6011
\c 16.209 3.8073 19.5618 1.7282 19.5618 1.7282
\c 20.2012 5.1717 22.4345 6.0423 22.4345 6.0423
\c 22.4345 6.0423 22.9141 4.0412 25.5486 3.1706
\c 28.1832 2.287 28.3429 0.7797 28.3429 0.7797
\c 36.1673 8.992 27.6234 10.8372 25.3087 12.2665
\c 23.3635 13.475 24.121 15.8659 24.4141 16.5936
\c 25.013 16.6456 25.6197 16.7106 26.244 16.8145
\o 
\m 18.825 64.3733
\c 17.2115 62.801 14.0974 63.3858 11.8692 65.6727
\c 11.7919 65.7637 11.7308 65.8547 11.6573 65.9326
\c 13.7294 67.9727 15.8505 69.662 17.9805 71.0524
\c 19.962 68.7914 20.3661 65.8807 18.825 64.3733
\o 
\m 10.7595 72.6636
\c 12.3158 74.171 15.2516 73.6772 17.4551 71.5981
\c 15.3449 70.2077 13.2384 68.5185 11.1788 66.5044
\c 9.5636 68.6614 9.3325 71.2733 10.7595 72.6636
\o
\s 
\m 78.9619 56.6288
\c 78.5476 56.6288 78.1612 56.5118 77.8439 56.2909
\c 77.0357 57.0446 69.0513 64.5682 66.2875 67.1281
\c 64.3384 68.9343 64.2572 70.7925 64.4126 71.819
\c 65.2368 72.4687 66.2723 71.897 69.5894 70.0648
\l 70.2415 69.701
\l 73.2396 67.9727
\c 77.7741 65.3089 83.9515 61.6965 89.6681 60.9818
\c 97.9763 59.0977 102.7076 64.5033 104.4449 67.1021
\c 105.5702 68.2326 106.3278 69.3891 106.6877 70.5586
\c 107.1607 72.0659 106.9567 73.5992 106.0861 75.0806
\c 104.836 77.2246 103.178 78.0043 101.7226 78.2382
\c 100.8415 78.563 99.6334 78.7839 98.0091 78.55
\c 94.22 78.0173 94.0677 74.5348 95.659 73.6252
\c 97.2503 72.7156 99.1486 73.5472 99.7553 75.2105
\c 100.212 76.4709 100.457 77.4715 101.7889 77.4975
\c 103.0181 77.2506 104.3864 76.5229 105.452 74.7167
\c 106.2108 73.4173 106.3927 72.0789 105.986 70.7665
\c 105.5741 69.4411 104.5463 68.0897 102.9727 66.7513
\c 102.1059 66.4784 101.2639 66.6213 100.2107 66.8682
\c 98.3136 67.336 98.9203 66.4134 95.357 63.5417
\c 94.0385 62.4762 92.7309 61.9044 91.6084 61.5926
\c 89.4601 61.5926 87.1874 62.0993 84.926 62.905
\c 86.2457 63.1649 88.554 63.9705 89.139 66.4134
\c 89.9742 69.9089 87.5477 68.9213 87.6252 72.4817
\c 87.6987 76.0551 84.6641 77.7184 80.7232 74.6907
\c 77.2387 72.0009 79.0736 66.6083 74.9951 67.8038
\c 74.5205 68.0767 74.0561 68.3496 73.6121 68.6094
\l 70.5969 70.3507
\l 69.9446 70.7145
\c 64.8155 73.5342 64.5084 73.7032 62.605 70.5846
\l 62.0974 69.7529
\l 60.8183 67.8168
\c 59.1711 65.3869 57.9782 63.6327 60.3132 62.0214
\l 60.7117 61.7615
\c 63.1303 60.1242 68.4187 56.5378 72.994 45.9475
\c 73.0106 44.5701 72.6031 42.738 70.409 42.2832
\c 66.7862 41.5425 66.7037 44.0894 63.0821 45.4148
\c 59.4605 46.7272 56.0064 42.8679 56.0064 42.8679
\c 56.0064 42.8679 61.1887 39.0736 60.1203 37.2674
\c 59.0512 35.4482 57.4841 38.3329 54.2767 35.4482
\c 51.0688 32.5765 50.2453 27.7167 50.2453 27.7167
\c 50.2453 27.7167 52.7959 33.5641 55.9226 30.6793
\c 59.0512 27.7946 62.3411 27.7167 62.3411 27.7167
\c 62.3411 27.7167 61.5993 25.3257 61.4381 22.7009
\c 61.4381 22.7009 67.4467 21.6224 71.7238 25.8195
\c 74.7197 28.7562 76.1765 32.4985 76.193 36.1239
\c 77.0458 31.7838 76.8911 28.0285 76.094 24.702
\c 75.023 22.0642 72.7631 18.6077 68.0259 17.0354
\c 59.8566 14.3066 57.5876 14.1637 55.3949 11.279
\c 55.3949 11.279 58.1192 10.7592 58.0443 8.0304
\c 57.9782 5.6525 53.7627 2.6508 48.7197 2.0271
\c 46.439 2.0791 44.3484 2.6768 42.6834 4.0152
\c 38.8905 7.0429 38.6598 11.5129 40.6253 14.0857
\c 40.695 14.1767 40.7686 14.2676 40.8421 14.3456
\c 41.4488 14.7484 42.3211 15.1123 43.4512 14.9693
\c 45.7989 14.6835 44.3902 11.4609 46.6261 10.8242
\c 48.8697 10.1615 50.9989 13.1631 48.7961 16.1258
\c 46.9763 18.5687 42.5476 17.7111 40.6544 15.2032
\c 40.4266 14.9953 40.2215 14.7744 40.0403 14.5405
\c 37.8601 11.6818 38.0809 6.757 42.2254 3.4435
\c 44.0629 1.9751 46.3851 1.3384 48.9104 1.3124
\c 51.7447 0.8576 56.8819 0.7147 63.412 3.4954
\c 71.8442 7.0818 75.2433 15.2682 76.4963 23.2856
\c 77.9619 28.2624 78.0269 34.1488 75.4812 41.5555
\c 70.5056 56.018 63.9291 60.4621 61.1202 62.3722
\l 60.7294 62.6321
\c 60.1533 63.0219 59.8576 63.4118 59.7777 63.8536
\c 60.1051 64.7112 61.2116 65.7897 64.9373 64.3214
\c 70.0944 62.2813 76.985 56.9536 77.8351 56.2909
\c 77.3249 55.9401 76.9873 55.3683 76.9873 54.7056
\c 76.9873 53.6531 77.8706 52.7825 78.9619 52.7825
\c 80.0532 52.7825 80.9364 53.6531 80.9364 54.7056
\c 80.9364 55.7712 80.0532 56.6288 78.9619 56.6288
\o
\s 
\m 186.5358 38.3719
\c 186.9101 38.216 187.2375 37.9951 187.5065 37.7222
\c 186.4917 42.9719 180.9041 44.1154 180.9041 44.1154
\c 177.6452 44.843 175.0048 42.2312 173.04 39.8143
\c 171.4418 37.8262 168.279 38.138 167.2004 38.2939
\c 167.3512 38.8137 167.4356 39.3465 167.4356 39.9052
\c 167.4356 41.7634 166.5416 43.4397 165.137 44.5442
\c 166.9172 47.6368 170.9896 46.8571 170.9896 46.8571
\c 174.6903 45.9345 178.3625 47.6108 180.1297 50.9633
\c 181.3343 53.2503 180.9782 57.4864 178.1949 60.3191
\c 178.4547 59.2926 178.2052 58.2011 177.4204 57.4734
\c 176.2392 56.3689 174.3148 56.5118 173.1219 57.7983
\c 171.9277 59.0717 171.9186 61.0078 173.1024 62.1123
\c 173.3974 62.3852 173.7417 62.5801 174.1043 62.6971
\c 168.9404 64.0745 165.4761 59.5395 165.4761 59.5395
\c 163.4009 56.9276 164.5938 53.4192 165.9218 50.5995
\c 166.9614 48.3775 165.4761 45.7786 164.8095 44.791
\c 163.7414 45.5317 162.4277 45.9735 161.0022 45.9735
\c 159.7574 45.9735 158.5996 45.6357 157.6146 45.0639
\c 155.4654 48.0396 158.0252 51.4441 158.0252 51.4441
\c 160.4642 54.3808 160.5669 58.409 158.3202 61.4626
\c 156.7947 63.5547 152.8275 65.075 149.0605 63.8146
\c 150.0975 63.6067 150.9707 62.905 151.2851 61.8784
\c 151.7568 60.3321 150.7875 58.6689 149.1151 58.1491
\c 147.444 57.6293 145.7028 58.474 145.2285 60.0203
\c 145.1103 60.4101 145.0817 60.7999 145.1337 61.1768
\c 141.6382 57.1356 144.1981 52.0418 144.1981 52.0418
\c 145.6405 49.0272 149.3178 48.5724 152.4455 48.5334
\c 155.0197 48.4944 156.7518 45.7526 157.2638 44.843
\c 155.6343 43.7385 154.5688 41.9323 154.5688 39.9052
\c 154.5688 39.3465 154.6545 38.8007 154.8027 38.2939
\c 151.4281 37.2934 149.0034 40.6069 149.0034 40.6069
\c 146.923 43.8035 143.0936 45.0769 139.5098 43.8295
\c 137.0734 42.9849 134.4485 39.6453 134.5499 35.6691
\c 135.0606 36.5917 135.9871 37.2284 137.0604 37.2284
\c 138.6743 37.2284 139.9867 35.812 139.9867 34.0578
\c 139.9867 32.3036 138.6743 30.8872 137.0604 30.8872
\c 136.6537 30.8872 136.269 30.9782 135.9208 31.1341
\c 138.7613 26.6121 144.38 27.5607 144.38 27.5607
\c 147.6831 28.0675 149.2061 31.446 150.1624 34.4217
\c 150.9083 36.7476 153.7709 37.6312 154.9326 37.9041
\c 155.7538 35.6821 157.9005 34.0448 160.4772 33.8499
\c 161.0867 30.3415 157.4587 28.3404 157.4587 28.3404
\c 154.0334 26.6641 152.2896 23.0257 153.0861 19.3224
\c 153.6267 16.7885 156.6167 13.7739 160.5682 13.384
\c 159.7119 14.0078 159.2038 14.9953 159.3364 16.0608
\c 159.5378 17.6721 161.1049 18.7896 162.8422 18.5687
\c 164.5821 18.3608 165.8218 16.8795 165.6217 15.2812
\c 165.5736 14.8784 165.4371 14.5015 165.2344 14.1767
\c 170.0787 16.4377 169.8305 22.1291 169.8305 22.1291
\c 169.7499 25.4687 166.5819 27.3918 163.7492 28.7172
\c 161.561 29.7308 161.0217 32.6155 160.8879 33.8239
\c 160.9268 33.8239 160.9619 33.8239 161.0022 33.8239
\c 163.8025 33.8239 166.1869 35.5262 167.0653 37.8911
\c 170.7778 37.7742 171.8836 33.616 171.8836 33.616
\c 172.6749 29.8867 175.7818 27.3138 179.5761 27.1839
\c 182.1542 27.0929 185.8082 29.263 187.1492 33.0053
\c 186.3383 32.3296 185.2455 32.0697 184.2476 32.4595
\c 182.7389 33.0443 182.0307 34.8375 182.661 36.4748
\c 183.2912 38.099 185.0272 38.9566 186.5358 38.3719
\o 
\m 161.0022 34.5646
\c 157.8615 34.5646 155.3016 36.9555 155.3016 39.9052
\c 155.3016 42.8549 157.8615 45.2458 161.0022 45.2458
\c 164.1442 45.2458 166.7015 42.8549 166.7015 39.9052
\c 166.7015 36.9555 164.1442 34.5646 161.0022 34.5646
\o
\s 
\m 161.305 41.8154
\c 160.0861 41.8154 159.1025 40.8278 159.1025 39.6064
\c 159.1025 38.3849 160.0861 37.3973 161.305 37.3973
\c 162.5225 37.3973 163.5075 38.3849 163.5075 39.6064
\c 163.5075 40.8278 162.5225 41.8154 161.305 41.8154
\o
\s 
\m 198.8336 42.9849
\c 198.8154 43.3617 198.8063 43.7515 198.7764 44.1283
\c 198.4268 48.8582 197.2937 53.3153 195.4655 57.3694
\c 194.8391 59.4095 193.8178 62.4242 192.3507 65.8157
\c 189.6609 72.0399 190.0872 74.6647 191.714 75.7952
\c 193.3396 76.9257 196.3114 75.7952 196.6687 72.4687
\c 196.6687 72.4687 199.851 75.2235 197.0897 78.1992
\c 194.3311 81.1748 188.9541 79.4076 188.9541 73.3913
\c 188.9541 73.3913 188.5785 70.4286 191.9505 63.4897
\c 190.1768 65.9586 188.0886 68.1806 185.712 70.1038
\c 168.7182 83.9036 147.5272 79.8234 137.2527 75.0676
\c 135.5193 74.4438 133.4311 73.5732 131.0908 72.3648
\c 124.5301 68.9733 120.0068 69.0512 118.7996 71.3122
\c 117.5937 73.5732 119.8547 76.445 123.1748 74.7817
\c 123.1748 74.7817 122.7226 79.3037 118.3487 78.8489
\c 113.9723 78.4071 112.617 72.2218 116.614 69.8049
\c 120.6097 67.388 125.8879 68.5964 129.3574 70.5586
\c 130.827 71.3902 132.4136 72.2608 134.1562 73.1314
\c 131.3338 71.0264 126.791 66.9072 123.6205 60.4621
\c 120.5993 60.9039 117.699 59.4095 116.7647 56.7457
\c 115.7642 53.9 117.3456 50.7164 120.3264 49.2741
\c 120.2212 48.4294 120.138 47.5718 120.0886 46.6752
\c 120.0886 46.6492 120.0886 46.0255 120.1783 45.0249
\c 119.3467 44.5831 114.9 41.7504 114.9 30.9132
\c 114.9 26.1573 114.7428 21.2195 113.8709 16.7885
\c 108.2197 20.9597 104.3786 24.741 102.8297 26.3523
\c 103.1052 29.0031 102.3359 29.5878 102.3359 29.5878
\c 104.6125 29.5878 105.3987 29.5878 107.1477 31.0692
\c 108.8993 32.5505 110.8225 30.4584 110.8225 30.4584
\c 108.8097 34.1358 105.3987 32.0307 102.7751 32.1217
\c 100.1493 32.2127 95.0753 37.4623 92.2759 39.7363
\c 91.4434 40.412 90.908 40.7758 90.5634 40.9708
\c 90.5031 41.4905 90.474 42.0493 90.4905 42.712
\l 90.4994 42.8029
\l 90.5984 42.8159
\c 94.5449 42.8159 94.9611 41.3606 102.3385 40.6329
\c 109.7141 39.9052 111.8958 43.7515 110.6483 47.4938
\c 109.4035 51.2362 105.7677 49.0532 106.6006 47.182
\c 107.4297 45.3108 109.4035 46.1424 109.4035 46.1424
\c 110.2351 43.8555 108.0508 42.608 108.0508 42.608
\c 104.8308 41.0487 99.2197 43.3357 95.1685 47.182
\c 91.1186 51.0283 88.1035 51.0283 85.7166 50.8204
\c 83.3285 50.6125 81.6636 51.9639 81.6636 51.9639
\l 81.5709 51.8599
\c 81.5709 51.8599 82.8831 50.1707 82.614 47.7797
\c 82.3475 45.4018 82.2739 42.3871 86.0174 38.242
\c 89.7583 34.0968 91.9028 28.4313 90.2659 25.2478
\c 90.2659 25.2478 88.9691 23.1037 86.7026 23.9873
\c 86.7026 23.9873 87.5832 25.9364 85.7331 26.8201
\c 83.8855 27.6907 81.6128 24.1173 85.322 22.7789
\c 89.0312 21.4405 92.927 23.5195 92.3825 30.9132
\c 91.9688 36.5137 91.0427 38.138 90.6592 40.2951
\c 92.0823 39.0476 95.5549 35.942 98.1385 33.0833
\c 101.4601 29.4059 100.7614 27.6517 100.7614 23.6365
\c 100.7614 19.6083 103.1234 19.1665 103.1234 19.1665
\c 103.1234 19.1665 101.8136 20.9207 102.5984 24.8579
\c 102.64 25.0528 102.6725 25.2478 102.705 25.4297
\c 104.5086 23.5845 108.3146 19.9461 113.7111 15.9959
\c 112.3363 9.7327 109.4126 4.587 103.2234 2.5599
\c 98.0143 0.8576 93.2301 1.4294 90.1036 4.1452
\c 87.8036 6.1463 86.7444 9.083 87.2686 12.0067
\c 87.9234 15.645 90.6644 17.4642 93.0361 17.3863
\c 93.1819 17.3863 93.3304 17.3603 93.4791 17.3343
\c 95.532 16.4117 96.2693 14.4626 94.8736 13.371
\c 93.121 11.9937 92.8724 8.4462 96.036 8.3813
\c 99.1956 8.3033 101.516 12.6953 98.5624 15.8919
\c 96.8968 17.6981 94.9103 18.0879 93.4942 18.0749
\c 93.3494 18.0879 93.2048 18.1139 93.0614 18.1269
\c 90.3724 18.2179 87.2736 16.1778 86.5452 12.1366
\c 85.9743 8.953 87.1265 5.7694 89.6189 3.5994
\c 92.9479 0.7017 97.9889 0.065 103.4495 1.8582
\c 109.7063 3.9113 112.8002 9.057 114.2997 15.5671
\c 116.627 13.8778 119.231 12.1496 122.0884 10.4993
\c 120.0834 10.1875 117.7874 9.4988 117.3495 7.9395
\c 116.5503 5.0677 120.8852 4.535 123.154 4.8728
\c 125.4215 5.2107 129.2236 6.6011 129.0897 0
\c 129.0897 0 130.6724 2.1181 128.9156 6.9259
\c 129.8369 6.4971 130.7699 6.0813 131.7275 5.6785
\c 146.641 -0.5977 167.7995 -1.2474 182.2231 8.1344
\c 184.0007 8.6022 186.8867 9.2129 190.0677 9.2779
\c 188.624 8.7191 187.4129 7.7705 186.9075 6.5231
\c 185.6743 3.4695 188.2004 1.5203 190.3172 2.9367
\c 192.4339 4.3531 192.7276 6.9389 195.7825 6.757
\c 198.8375 6.5751 198.0773 1.5853 198.0773 1.5853
\c 198.8401 3.7553 199.1909 6.757 196.3712 8.8101
\c 195.3108 9.5897 193.8841 9.8886 192.4534 9.7976
\c 190.8356 9.9925 187.9327 10.0835 183.8058 9.2259
\c 185.621 10.5513 187.3181 12.0326 188.8605 13.7219
\c 189.7857 14.7354 190.6472 15.801 191.4541 16.9315
\c 191.9609 16.6976 192.521 16.5546 193.12 16.5546
\c 195.2991 16.5546 197.0676 18.3218 197.0676 20.5049
\c 197.0676 21.8563 196.379 23.0647 195.3303 23.7664
\c 197.2769 28.1974 198.4658 33.0963 198.7933 38.112
\c 199.4872 38.8917 200.9503 41.0097 198.8336 42.9849
\o 
\m 119.5429 50.2096
\c 117.2091 51.8859 116.2982 54.6147 117.5093 56.2909
\c 118.4345 57.5774 120.3355 57.8762 122.2249 57.2005
\c 121.3894 54.9265 120.7435 52.4316 120.3758 49.6899
\c 120.0938 49.8328 119.8145 50.0147 119.5429 50.2096
\o 
\m 123.9336 56.2909
\c 126.2687 54.6017 127.1796 51.8859 125.9685 50.1966
\c 125.0134 48.8712 123.0227 48.6113 121.0788 49.378
\c 121.427 52.1328 122.0664 54.6407 122.898 56.9017
\c 123.2501 56.7327 123.5971 56.5378 123.9336 56.2909
\o 
\m 193.12 24.4551
\c 190.9383 24.4551 189.1685 22.6749 189.1685 20.5049
\c 189.1685 19.1795 189.8208 18.023 190.8187 17.2953
\c 190.0391 16.2168 189.2074 15.1902 188.3186 14.2157
\c 185.5808 11.227 182.3426 8.8361 178.7861 6.9649
\c 182.4128 11.4219 180.2765 17.3603 176.8603 17.1004
\c 173.1843 16.8275 173.2765 12.6044 173.2765 12.6044
\c 173.2765 12.6044 177.3164 16.6456 178.2351 11.7728
\c 178.7692 8.953 177.9168 7.1598 177.1007 6.1333
\c 171.2131 3.4045 164.5561 2.0271 157.8277 1.7802
\c 160.9268 3.8333 160.2992 7.5236 158.3943 8.953
\c 156.3152 10.5123 154.2868 8.2773 154.9105 6.9259
\c 155.5342 5.5745 157.2508 6.2502 157.2508 6.2502
\c 157.2508 6.2502 158.7074 5.2107 157.5639 3.2356
\c 157.126 2.4689 156.4451 2.0141 155.772 1.7412
\c 147.3804 1.7152 139.0017 3.4045 132.0121 6.3542
\c 131.7717 6.4581 131.5352 6.5621 131.2935 6.666
\c 135.3101 6.3152 143.2248 6.6141 145.9679 13.7999
\c 145.9679 13.7999 143.9005 9.4728 138.6963 9.6027
\c 133.4948 9.7457 133.1621 14.2806 129.8252 17.945
\c 126.4896 21.6094 122.5549 19.2184 123.0201 15.9439
\c 123.0201 15.9439 123.0201 13.0722 125.2226 10.7462
\c 125.2226 10.7462 124.4092 10.7462 123.3112 10.6423
\c 120.0315 12.5004 117.0714 14.4496 114.4725 16.3337
\c 115.3964 20.7907 115.6342 25.8065 115.6342 30.9132
\c 115.6342 40.36 119.153 43.4656 120.2628 44.2063
\c 120.6903 40.6329 122.1703 33.8369 127.3576 28.7042
\c 132.1486 23.9743 138.964 21.6873 147.6143 21.8952
\c 147.8183 21.9082 147.9807 22.0772 147.9729 22.2721
\c 147.969 22.48 147.8001 22.6359 147.5974 22.6359
\c 139.155 22.428 132.5215 24.637 127.88 29.224
\c 120.7695 36.2539 120.8228 46.5453 120.8228 46.6492
\c 120.8644 47.4419 120.9385 48.2215 121.0281 48.9752
\c 121.0554 48.9752 121.0788 48.9622 121.1035 48.9492
\c 124.5807 47.7407 128.2763 49.2481 129.3574 52.3277
\c 130.4385 55.4203 128.4946 58.9028 125.0173 60.1242
\c 124.7951 60.2022 124.5729 60.2412 124.3507 60.2931
\c 127.8631 67.349 133.0478 71.5072 135.5699 73.2354
\c 133.4857 71.1693 132.1979 67.9078 132.4487 64.1524
\c 132.8243 58.4999 137.8777 58.344 139.0836 60.605
\c 140.2907 62.866 138.4053 64.6072 138.4053 64.6072
\c 138.556 62.5671 134.2588 60.9039 133.9561 66.4134
\c 133.73 70.5586 136.8473 73.5602 138.3923 74.7687
\c 144.0214 77.2246 152.5391 79.3557 161.7598 78.6929
\c 152.5859 76.4969 151.5944 69.1422 151.5944 69.1422
\c 151.5944 69.1422 153.2226 73.8071 156.5465 73.5992
\c 159.8743 73.3913 161.1451 70.6235 164.4717 71.767
\c 167.7969 72.8975 166.7379 76.7828 166.7379 76.7828
\c 166.6638 77.4585 167.2017 77.7444 167.9359 77.8093
\c 173.8028 76.5489 179.7503 74.002 185.2481 69.545
\c 189.4959 66.0886 192.7938 61.6835 194.9964 56.6288
\c 193.4747 58.396 190.4419 61.0208 186.263 60.1632
\c 186.263 60.1632 183.1508 59.2406 183.4354 55.6282
\c 183.7187 52.0158 187.6105 52.5226 187.821 54.6407
\c 188.0367 56.7587 185.2026 57.1875 186.4761 58.8898
\c 187.6403 60.4361 192.5833 59.3186 195.6942 54.9005
\c 196.9611 51.5221 197.7615 47.8837 198.0435 44.0764
\c 198.0643 43.7905 198.0695 43.5046 198.0851 43.2188
\c 197.7836 43.1798 197.399 43.0368 197.004 42.595
\c 196.1606 41.6724 195.6799 40.9578 192.3923 40.5939
\c 192.3923 40.5939 196.2022 39.7883 196.9221 38.8267
\c 197.3132 38.3069 197.7381 38.0471 198.0461 37.9171
\c 197.707 33.0963 196.5505 28.3924 194.6832 24.1173
\c 194.2024 24.3382 193.6762 24.4551 193.12 24.4551
\o
\s 
\m 416.5698 68.8693
\c 416.5698 68.8693 417.6431 67.6998 418.3591 68.5964
\c 419.0764 69.493 417.9108 70.2077 414.3348 70.3896
\c 410.7614 70.5586 405.0348 70.5586 399.7592 64.7502
\c 399.7592 64.7502 396.5405 61.0858 394.3094 58.7598
\c 392.0692 56.4339 391.9834 56.3429 390.1915 56.4339
\c 388.4061 56.5248 385.5435 55.9011 384.9185 53.2243
\c 384.9185 53.2243 386.4375 55.0045 388.3126 53.7571
\c 390.1915 52.5096 392.2485 52.4966 393.3231 55.2774
\c 394.3965 58.0451 397.3461 59.8383 397.3461 59.8383
\c 397.3461 59.8383 396.4521 55.0045 400.7454 52.4187
\c 405.0374 49.8198 409.5971 52.2367 409.8648 56.6158
\c 410.1337 60.9948 406.5551 61.9824 405.5728 61.2677
\c 405.5728 61.2677 407.3608 57.7853 404.5891 56.2519
\c 401.8174 54.7446 397.0785 60.7349 401.9058 65.114
\c 406.7345 69.493 411.3864 70.1168 416.5698 68.8693
\o
\s 
\m 425.8775 14.3456
\c 422.6121 14.5015 421.8532 14.2287 421.887 16.5676
\c 432.5696 17.3603 438.452 26.2483 438.5261 26.3523
\c 448.2536 42.9329 438.9718 57.5774 438.8782 57.7073
\c 438.1324 58.8768 437.3605 59.9553 436.5835 60.9948
\c 439.693 64.5033 439.9711 69.506 437.0915 72.5207
\c 434.0366 75.7173 428.5881 75.4574 424.9121 71.9619
\c 423.7348 72.7156 422.5549 73.3653 421.388 73.9501
\c 423.1046 73.9241 424.5391 75.1975 425.1096 76.8348
\c 425.9321 79.1997 424.1324 80.3822 422.846 79.3037
\c 421.5609 78.2122 422.898 76.9387 422.898 76.9387
\c 422.6693 74.7037 421.1515 74.4698 420.0743 74.5738
\c 415.1664 76.7958 410.482 77.6794 406.6578 77.9653
\c 401.6056 78.511 394.7083 78.2122 387.4121 74.8207
\c 387.4121 74.8207 386.1646 74.028 384.9198 74.6907
\c 383.6736 75.3404 381.6413 75.5354 382.5561 73.9631
\c 382.5561 73.9631 387.0859 67.7388 388.527 66.7513
\c 389.9706 65.7767 390.0993 67.349 390.0356 68.6614
\c 389.9706 69.9738 391.283 71.4162 395.8076 73.8981
\c 398.96 75.6393 402.4737 77.2116 407.4413 77.1596
\c 412.2531 76.7048 418.3045 75.2365 424.3897 71.4162
\c 421.1801 67.9078 420.8631 62.827 423.7738 59.7864
\c 426.8339 56.5898 432.2967 56.8497 435.9727 60.3581
\c 436.0065 60.3971 436.0364 60.4231 436.0676 60.4621
\c 436.8135 59.4615 437.5476 58.435 438.261 57.3175
\c 438.3195 57.2265 441.8825 51.587 442.2087 43.4267
\c 442.0657 42.8679 441.8305 42.3741 441.4433 42.0493
\c 440.0867 40.9318 438.0128 41.6465 437.8504 40.6069
\c 437.6932 39.5674 439.129 40.1261 440.5636 39.0086
\c 441.4797 38.3069 441.7448 37.8391 441.7383 36.8646
\c 441.1431 33.668 439.9581 30.2505 437.9011 26.7421
\c 437.8816 26.7161 437.3527 25.9235 436.3496 24.806
\c 437.8296 27.8986 437.3423 31.6149 435.2165 33.2652
\c 432.0238 35.7471 429.1521 33.4211 429.7875 31.7449
\c 430.4255 30.0686 431.8666 30.4714 432.2655 31.2771
\c 432.6631 32.0697 435.0592 33.1872 436.0949 28.7952
\c 436.6445 26.4692 435.6232 24.4161 434.5447 22.9868
\c 431.0999 19.8682 425.0862 16.1518 416.8414 17.5422
\c 411.9607 18.3608 407.7233 21.1806 404.9672 25.2218
\c 406.4109 26.0404 407.34 27.0929 407.0528 27.6257
\c 406.7617 28.1715 405.3142 27.9765 403.79 27.1969
\c 403.3183 28.1065 402.9103 29.0551 402.5854 30.0556
\c 400.6753 35.942 401.9084 41.8674 405.8781 45.9215
\c 409.9128 50.0277 414.7272 51.3012 419.0868 49.417
\c 421.2789 48.4684 423.0019 46.8052 424.0648 44.804
\c 424.6379 43.0108 425.3279 40.0222 423.9596 38.9307
\c 421.965 37.3454 421.1671 40.0482 419.0933 40.6849
\c 417.0168 41.3216 413.7422 40.0482 414.3829 35.825
\c 415.0196 31.5889 420.2095 30.0686 423.7218 33.3431
\c 426.1686 35.6301 426.7507 39.0736 425.7489 42.2702
\c 425.0693 45.6487 422.7238 48.6373 419.3804 50.0927
\c 414.7909 52.0808 409.549 50.7034 405.3519 46.4283
\c 401.1872 42.1792 399.8917 35.981 401.8889 29.8347
\c 402.2268 28.7822 402.6556 27.7946 403.1481 26.833
\c 401.8785 26.0534 401.1002 25.1048 401.3652 24.611
\c 401.6368 24.0913 402.9038 24.2342 404.3071 24.8839
\c 407.1737 20.6348 411.6047 17.6851 416.7205 16.8145
\c 417.3442 16.7106 417.9511 16.6456 418.5488 16.5936
\c 418.8425 15.8659 419.6 13.475 417.6548 12.2665
\c 415.3405 10.8372 406.7968 8.992 414.6206 0.7797
\c 414.6206 0.7797 414.7805 2.287 417.4157 3.1706
\c 420.047 4.0412 420.5291 6.0423 420.5291 6.0423
\c 420.5291 6.0423 422.7628 5.1717 423.4021 1.7282
\c 423.4021 1.7282 426.752 3.8073 425.3175 6.6011
\c 423.8816 9.3948 422.2833 10.9151 423.562 12.2665
\c 424.838 13.6309 427.0743 13.3061 429.3912 8.1993
\c 431.7067 3.0926 432.6631 2.8457 434.8175 4.7689
\c 436.9733 6.679 439.7657 6.1203 442.323 0.2989
\c 442.323 0.2989 442.8012 3.3265 438.7288 8.0434
\c 434.659 12.7473 429.2287 14.1897 425.8775 14.3456
\o 
\m 432.2031 72.6636
\c 433.6312 71.2733 433.4012 68.6614 431.7834 66.5044
\c 429.7251 68.5185 427.6188 70.2077 425.5059 71.5981
\c 427.711 73.6772 430.6477 74.171 432.2031 72.6636
\o 
\m 424.1376 64.3733
\c 422.5978 65.8807 423.0019 68.7914 424.9835 71.0524
\c 427.1107 69.662 429.2352 67.9727 431.3065 65.9326
\c 431.2337 65.8547 431.1727 65.7637 431.0921 65.6727
\c 428.8662 63.3858 425.7528 62.801 424.1376 64.3733
\o
\s 
\m 402.3099 15.2032
\c 400.4141 17.7111 395.9869 18.5687 394.1652 16.1258
\c 391.9626 13.1631 394.095 10.1615 396.3352 10.8242
\c 398.5715 11.4609 397.1655 14.6835 399.5136 14.9693
\c 400.6415 15.1123 401.5108 14.7484 402.1189 14.3456
\c 402.1956 14.2676 402.2696 14.1767 402.3372 14.0857
\c 404.3019 11.5129 404.0706 7.0429 400.2789 4.0152
\c 398.6144 2.6768 396.5236 2.0791 394.2444 2.0271
\c 389.2014 2.6508 384.986 5.6525 384.9198 8.0304
\c 384.8444 10.7592 387.5693 11.279 387.5693 11.279
\c 385.3733 14.1637 383.1071 14.3066 374.9376 17.0354
\c 370.2012 18.6077 367.9376 22.0642 366.8669 24.702
\c 366.073 28.0285 365.9209 31.7838 366.7708 36.1239
\c 366.7877 32.4985 368.2443 28.7562 371.2408 25.8195
\c 375.5185 21.6224 381.5244 22.7009 381.5244 22.7009
\c 381.3633 25.3257 380.6213 27.7167 380.6213 27.7167
\c 380.6213 27.7167 383.914 27.7946 387.0391 30.6793
\c 390.1681 33.5641 392.7189 27.7167 392.7189 27.7167
\c 392.7189 27.7167 391.8951 32.5765 388.6868 35.4482
\c 385.4772 38.3329 383.914 35.4482 382.8433 37.2674
\c 381.7726 39.0736 386.9599 42.8679 386.9599 42.8679
\c 386.9599 42.8679 383.5008 46.7272 379.8819 45.4148
\c 376.2604 44.0894 376.176 41.5425 372.5571 42.2832
\c 370.3598 42.738 369.953 44.5701 369.9699 45.9475
\c 374.5439 56.5378 379.8312 60.1242 382.2547 61.7615
\l 382.651 62.0214
\c 384.9834 63.6327 383.7932 65.3869 382.1429 67.8168
\l 380.8669 69.7529
\l 380.3614 70.5846
\c 378.4539 73.7032 378.1485 73.5342 373.0197 70.7145
\l 372.3674 70.3507
\l 369.3527 68.6094
\c 368.9083 68.3496 368.4431 68.0767 367.9714 67.8038
\c 363.8899 66.6083 365.7234 72.0009 362.241 74.6907
\c 358.2972 77.7184 355.2657 76.0551 355.3397 72.4817
\c 355.4164 68.9213 352.9891 69.9089 353.822 66.4134
\c 354.4107 63.9705 356.7158 63.1649 358.036 62.905
\c 355.7764 62.0993 353.505 61.5926 351.3557 61.5926
\c 350.2304 61.9044 348.9245 62.4762 347.6069 63.5417
\c 344.0413 66.4134 344.6494 67.336 342.7549 66.8682
\c 341.6997 66.6213 340.8564 66.4784 339.991 66.7513
\c 338.4174 68.0897 337.3895 69.4411 336.9789 70.7665
\c 336.5709 72.0789 336.7489 73.4173 337.5104 74.7167
\c 338.572 76.5229 339.9429 77.2506 341.1748 77.4975
\c 342.5054 77.4715 342.7523 76.4709 343.2084 75.2105
\c 343.8165 73.5472 345.711 72.7156 347.3028 73.6252
\c 348.8959 74.5348 348.7439 78.0173 344.9522 78.55
\c 343.3305 78.7839 342.1207 78.563 341.2397 78.2382
\c 339.7844 78.0043 338.1263 77.2246 336.8776 75.0806
\c 336.0057 73.5992 335.803 72.0659 336.2759 70.5586
\c 336.6359 69.3891 337.3921 68.2326 338.5187 67.1021
\c 340.2548 64.5033 344.9886 59.0977 353.2932 60.9818
\c 359.0132 61.6965 365.1868 65.3089 369.7217 67.9727
\l 372.7195 69.701
\l 373.3731 70.0648
\c 376.6918 71.897 377.7275 72.4687 378.5487 71.819
\c 378.7072 70.7925 378.6254 68.9343 376.6762 67.1281
\c 373.9124 64.5682 365.9274 57.0446 365.1192 56.2909
\c 364.8034 56.5118 364.4149 56.6288 363.9991 56.6288
\c 362.9115 56.6288 362.0253 55.7712 362.0253 54.7056
\c 362.0253 53.6531 362.9115 52.7825 363.9991 52.7825
\c 365.088 52.7825 365.9742 53.6531 365.9742 54.7056
\c 365.9742 55.3683 365.639 55.9401 365.127 56.2909
\c 365.9794 56.9536 372.8689 62.2813 378.0263 64.3214
\c 381.7505 65.7897 382.8563 64.7112 383.1863 63.8536
\c 383.1071 63.4118 382.8095 63.0219 382.2352 62.6321
\l 381.8427 62.3722
\c 379.0334 60.4621 372.4557 56.018 367.4815 41.5555
\c 364.9386 34.1488 364.9996 28.2624 366.4667 23.2856
\c 367.7219 15.2682 371.1212 7.0818 379.5493 3.4954
\c 386.0815 0.7147 391.2181 0.8576 394.0508 1.3124
\c 396.5795 1.3384 398.9002 1.9751 400.7389 3.4435
\c 404.8828 6.757 405.1011 11.6818 402.922 14.5405
\c 402.7426 14.7744 402.5347 14.9953 402.3099 15.2032
\o
\s 
\m 361.3002 51.9639
\c 361.3002 51.9639 359.6369 50.6125 357.2473 50.8204
\c 354.8577 51.0283 351.8456 51.0283 347.794 47.182
\c 343.7424 43.3357 338.1302 41.0487 334.9089 42.608
\c 334.9089 42.608 332.7298 43.8555 333.5589 46.1424
\c 333.5589 46.1424 335.5314 45.3108 336.3643 47.182
\c 337.1959 49.0532 333.5589 51.2362 332.3127 47.4938
\c 331.0666 43.7515 333.2496 39.9052 340.6251 40.6329
\c 348.0006 41.3606 348.419 42.8159 352.3641 42.8159
\l 352.4641 42.8029
\l 352.4732 42.712
\c 352.4901 42.0493 352.4589 41.4905 352.3992 40.9708
\c 352.0561 40.7758 351.5208 40.412 350.6878 39.7363
\c 347.8889 37.4623 342.8133 32.2127 340.1885 32.1217
\c 337.5624 32.0307 334.1501 34.1358 332.1399 30.4584
\c 332.1399 30.4584 334.0643 32.5505 335.8133 31.0692
\c 337.5624 29.5878 338.3511 29.5878 340.6251 29.5878
\c 340.6251 29.5878 339.8584 29.0031 340.1339 26.3523
\c 338.5824 24.741 334.7426 20.9597 329.0927 16.7885
\c 328.2208 21.2195 328.0623 26.1573 328.0623 30.9132
\c 328.0623 41.7504 323.617 44.5831 322.7853 45.0249
\c 322.8724 46.0255 322.8724 46.6492 322.8724 46.6752
\c 322.8269 47.5718 322.7399 48.4294 322.6372 49.2741
\c 325.6155 50.7164 327.1969 53.9 326.2015 56.7457
\c 325.2633 59.4095 322.3617 60.9039 319.3432 60.4621
\c 316.1726 66.9072 311.6285 71.0264 308.8075 73.1314
\c 310.5513 72.2608 312.1366 71.3902 313.6062 70.5586
\c 317.0757 68.5964 322.3513 67.388 326.3484 69.8049
\c 330.3441 72.2218 328.9901 78.4071 324.6162 78.8489
\c 320.2398 79.3037 319.7915 74.7817 319.7915 74.7817
\c 323.105 76.445 325.3699 73.5732 324.1614 71.3122
\c 322.9543 69.0512 318.4336 68.9733 311.8702 72.3648
\c 309.5352 73.5732 307.4431 74.4438 305.7084 75.0676
\c 295.4364 79.8234 274.2455 83.9036 257.2542 70.1038
\c 254.875 68.1806 252.7881 65.9586 251.0157 63.4897
\c 254.3825 70.4286 254.0083 73.3913 254.0083 73.3913
\c 254.0083 79.4076 248.6313 81.1748 245.8713 78.1992
\c 243.1126 75.2235 246.2975 72.4687 246.2975 72.4687
\c 246.651 75.7952 249.6214 76.9257 251.2496 75.7952
\c 252.8778 74.6647 253.3027 72.0399 250.6116 65.8157
\c 249.1458 62.4242 248.1258 59.4095 247.4956 57.3694
\c 245.6686 53.3153 244.5368 48.8582 244.1873 44.1283
\c 244.1587 43.7515 244.1496 43.3617 244.1275 42.9849
\c 242.012 41.0097 243.4778 38.8917 244.1717 38.112
\c 244.4991 33.0963 245.6829 28.1974 247.6294 23.7664
\c 246.5847 23.0647 245.8973 21.8563 245.8973 20.5049
\c 245.8973 18.3218 247.6619 16.5546 249.8436 16.5546
\c 250.4414 16.5546 251.0027 16.6976 251.5082 16.9315
\c 252.3164 15.801 253.178 14.7354 254.1005 13.7219
\c 255.643 12.0326 257.34 10.5513 259.1592 9.2259
\c 255.0283 10.0835 252.1267 9.9925 250.5102 9.7976
\c 249.0796 9.8886 247.6528 9.5897 246.5951 8.8101
\c 243.7714 6.757 244.1249 3.7553 244.8863 1.5853
\c 244.8863 1.5853 244.1249 6.5751 247.1785 6.757
\c 250.2361 6.9389 250.531 4.3531 252.6478 2.9367
\c 254.7619 1.5203 257.2893 3.4695 256.0562 6.5231
\c 255.5481 7.7705 254.3383 8.7191 252.896 9.2779
\c 256.0757 9.2129 258.963 8.6022 260.7419 8.1344
\c 275.1642 -1.2474 296.3226 -0.5977 311.2387 5.6785
\c 312.1925 6.0813 313.1255 6.4971 314.0454 6.9259
\c 312.2912 2.1181 313.8713 0 313.8713 0
\c 313.7375 6.6011 317.5409 5.2107 319.8097 4.8728
\c 322.0772 4.535 326.412 5.0677 325.6142 7.9395
\c 325.1763 9.4988 322.8776 10.1875 320.8765 10.4993
\c 323.7352 12.1496 326.3367 13.8778 328.6626 15.5671
\c 330.1635 9.057 333.2574 3.9113 339.5128 1.8582
\c 344.9704 0.065 350.0121 0.7017 353.3412 3.5994
\c 355.8387 5.7694 356.9874 8.953 356.417 12.1366
\c 355.6906 16.1778 352.5889 18.2179 349.903 18.1269
\c 349.7587 18.1139 349.6145 18.0879 349.4703 18.0749
\c 348.0526 18.0879 346.0632 17.6981 344.3986 15.8919
\c 341.4476 12.6953 343.7684 8.3033 346.9286 8.3813
\c 350.0914 8.4462 349.8458 11.9937 348.089 13.371
\c 346.6934 14.4626 347.4315 16.4117 349.4846 17.3343
\c 349.634 17.3603 349.7808 17.3863 349.9277 17.3863
\c 352.2978 17.4642 355.0409 15.645 355.6945 12.0067
\c 356.2182 9.083 355.1565 6.1463 352.8605 4.1452
\c 349.7327 1.4294 344.9496 0.8576 339.7415 2.5599
\c 333.5524 4.587 330.6287 9.7327 329.2526 15.9959
\c 334.6465 19.9461 338.4525 23.5845 340.2626 25.4297
\c 340.2899 25.2478 340.3249 25.0528 340.3639 24.8579
\c 341.1501 20.9207 339.8364 19.1665 339.8364 19.1665
\c 339.8364 19.1665 342.2013 19.6083 342.2013 23.6365
\c 342.2013 27.6517 341.5009 29.4059 344.8261 33.0833
\c 347.4094 35.942 350.8814 39.0476 352.3043 40.2951
\c 351.921 38.138 350.9958 36.5137 350.5813 30.9132
\c 350.0368 23.5195 353.9338 21.4405 357.6423 22.7789
\c 361.3509 24.1173 359.0782 27.6907 357.2304 26.8201
\c 355.3813 25.9364 356.261 23.9873 356.261 23.9873
\c 353.9948 23.1037 352.698 25.2478 352.698 25.2478
\c 351.0582 28.4313 353.2074 34.0968 356.9471 38.242
\c 360.6895 42.3871 360.6154 45.4018 360.3503 47.7797
\c 360.0839 50.1707 361.3938 51.8599 361.3938 51.8599
\l 361.3002 51.9639
\o 
\m 325.4544 56.2909
\c 326.6654 54.6147 325.7558 51.8859 323.4182 50.2096
\c 323.1492 50.0147 322.8698 49.8328 322.5878 49.6899
\c 322.2201 52.4316 321.5743 54.9265 320.7388 57.2005
\c 322.6281 57.8762 324.5266 57.5774 325.4544 56.2909
\o 
\m 320.0657 56.9017
\c 320.8986 54.6407 321.534 52.1328 321.8874 49.378
\c 319.9409 48.6113 317.9515 48.8712 316.9964 50.1966
\c 315.7828 51.8859 316.695 54.6017 319.03 56.2909
\c 319.3653 56.5378 319.7122 56.7327 320.0657 56.9017
\o 
\m 319.6524 10.6423
\c 318.5557 10.7462 317.7397 10.7462 317.7397 10.7462
\c 319.9435 13.0722 319.9435 15.9439 319.9435 15.9439
\c 320.41 19.2184 316.4741 21.6094 313.1384 17.945
\c 309.8015 14.2806 309.4702 9.7457 304.266 9.6027
\c 299.0618 9.4728 296.9957 13.7999 296.9957 13.7999
\c 299.7362 6.6141 307.6536 6.3152 311.6701 6.666
\c 311.431 6.5621 311.1932 6.4581 310.9489 6.3542
\c 303.9619 3.4045 295.5833 1.7152 287.1916 1.7412
\c 286.5185 2.0141 285.8376 2.4689 285.3997 3.2356
\c 284.2549 5.2107 285.7116 6.2502 285.7116 6.2502
\c 285.7116 6.2502 287.4281 5.5745 288.0531 6.9259
\c 288.6781 8.2773 286.6484 10.5123 284.5668 8.953
\c 282.6631 7.5236 282.0342 3.8333 285.1359 1.7802
\c 278.4075 2.0271 271.7532 3.4045 265.8629 6.1333
\c 265.0495 7.1598 264.1957 8.953 264.7259 11.7728
\c 265.6459 16.6456 269.6884 12.6044 269.6884 12.6044
\c 269.6884 12.6044 269.7755 16.8275 266.1033 17.1004
\c 262.6884 17.3603 260.5535 11.4219 264.1776 6.9649
\c 260.6223 8.8361 257.3829 11.227 254.6424 14.2157
\c 253.7549 15.1902 252.922 16.2168 252.1449 17.2953
\c 253.1403 18.023 253.7952 19.1795 253.7952 20.5049
\c 253.7952 22.6749 252.0254 24.4551 249.8436 24.4551
\c 249.2875 24.4551 248.7599 24.3382 248.2778 24.1173
\c 246.4119 28.3924 245.2567 33.0963 244.9149 37.9171
\c 245.2242 38.0471 245.6478 38.3069 246.0389 38.8267
\c 246.7627 39.7883 250.5713 40.5939 250.5713 40.5939
\c 247.2825 40.9578 246.803 41.6724 245.961 42.595
\c 245.562 43.0368 245.1774 43.1798 244.8798 43.2188
\c 244.8941 43.5046 244.8993 43.7905 244.9214 44.0764
\c 245.2034 47.8837 246.0012 51.5221 247.2695 54.9005
\c 250.3803 59.3186 255.322 60.4361 256.4876 58.8898
\c 257.7584 57.1875 254.927 56.7587 255.1427 54.6407
\c 255.3532 52.5226 259.245 52.0158 259.5269 55.6282
\c 259.8102 59.2406 256.6968 60.1632 256.6968 60.1632
\c 252.5204 61.0208 249.4876 58.396 247.9686 56.6288
\c 250.1685 61.6835 253.4677 66.0886 257.7155 69.545
\c 263.2134 74.002 269.1608 76.5489 275.0264 77.8093
\c 275.7593 77.7444 276.2999 77.4585 276.2271 76.7828
\c 276.2271 76.7828 275.1668 72.8975 278.4907 71.767
\c 281.8159 70.6235 283.0906 73.3913 286.412 73.5992
\c 289.7411 73.8071 291.3692 69.1422 291.3692 69.1422
\c 291.3692 69.1422 290.3765 76.4969 281.2013 78.6929
\c 290.4246 79.3557 298.9397 77.2246 304.5688 74.7687
\c 306.1138 73.5602 309.2337 70.5586 309.0076 66.4134
\c 308.7061 60.9039 304.4076 62.5671 304.5584 64.6072
\c 304.5584 64.6072 302.6729 62.866 303.8814 60.605
\c 305.0872 58.344 310.1394 58.4999 310.5162 64.1524
\c 310.7631 67.9078 309.478 71.1693 307.3937 73.2354
\c 309.9133 71.5072 315.1019 67.349 318.6142 60.2931
\c 318.3894 60.2412 318.1685 60.2022 317.9463 60.1242
\c 314.4691 58.9028 312.5264 55.4203 313.6062 52.3277
\c 314.6848 49.2481 318.3829 47.7407 321.8589 48.9492
\c 321.8874 48.9622 321.9108 48.9752 321.9355 48.9752
\c 322.0239 48.2215 322.098 47.4419 322.1395 46.6492
\c 322.1421 46.5453 322.1941 36.2539 315.0824 29.224
\c 310.4421 24.637 303.8073 22.428 295.3663 22.6359
\c 295.1636 22.6359 294.9946 22.48 294.9907 22.2721
\c 294.9855 22.0772 295.1428 21.9082 295.3468 21.8952
\c 304.0035 21.6873 310.8138 23.9743 315.6034 28.7042
\c 320.7907 33.8369 322.2734 40.6329 322.7009 44.2063
\c 323.808 43.4656 327.3281 40.36 327.3281 30.9132
\c 327.3281 25.8065 327.5646 20.7907 328.4898 16.3337
\c 325.8923 14.4496 322.9309 12.5004 319.6524 10.6423
\o
\s 
\m 298.5797 27.5607
\c 298.5797 27.5607 304.2036 26.6121 307.0429 31.1341
\c 306.6959 30.9782 306.3074 30.8872 305.9033 30.8872
\c 304.2868 30.8872 302.9783 32.3036 302.9783 34.0578
\c 302.9783 35.812 304.2868 37.2284 305.9033 37.2284
\c 306.9779 37.2284 307.9018 36.5917 308.4138 35.6691
\c 308.5125 39.6453 305.889 42.9849 303.4526 43.8295
\c 299.8688 45.0769 296.042 43.8035 293.9577 40.6069
\c 293.9577 40.6069 291.5369 37.2934 288.1584 38.2939
\c 288.3078 38.8007 288.3962 39.3465 288.3962 39.9052
\c 288.3962 41.9323 287.3293 43.7385 285.7038 44.843
\c 286.2092 45.7526 287.9427 48.4944 290.5194 48.5334
\c 293.6458 48.5724 297.3232 49.0272 298.7655 52.0418
\c 298.7655 52.0418 301.3254 57.1356 297.83 61.1768
\c 297.8819 60.7999 297.8534 60.4101 297.7351 60.0203
\c 297.2595 58.474 295.5196 57.6293 293.8459 58.1491
\c 292.1762 58.6689 291.2042 60.3321 291.6785 61.8784
\c 291.9904 62.905 292.8649 63.6067 293.9018 63.8146
\c 290.1387 65.075 286.1716 63.5547 284.6434 61.4626
\c 282.3967 58.409 282.4968 54.3808 284.9371 51.4441
\c 284.9371 51.4441 287.4983 48.0396 285.349 45.0639
\c 284.3641 45.6357 283.205 45.9735 281.9601 45.9735
\c 280.536 45.9735 279.2197 45.5317 278.1541 44.791
\c 277.4875 45.7786 275.9997 48.3775 277.0431 50.5995
\c 278.3698 53.4192 279.5653 56.9276 277.4849 59.5395
\c 277.4849 59.5395 274.0207 64.0745 268.8607 62.6971
\c 269.2219 62.5801 269.5676 62.3852 269.8599 62.1123
\c 271.0463 61.0078 271.0359 59.0717 269.8404 57.7983
\c 268.6489 56.5118 266.7244 56.3689 265.5406 57.4734
\c 264.7558 58.2011 264.5089 59.2926 264.7675 60.3191
\c 261.988 57.4864 261.6294 53.2503 262.8314 50.9633
\c 264.6012 47.6108 268.2733 45.9345 271.9715 46.8571
\c 271.9715 46.8571 276.0504 47.6368 277.8241 44.5442
\c 276.422 43.4397 275.528 41.7634 275.528 39.9052
\c 275.528 39.3465 275.6125 38.8137 275.7619 38.2939
\c 274.6847 38.138 271.5193 37.8262 269.9223 39.8143
\c 267.9563 42.2312 265.3184 44.843 262.0582 44.1154
\c 262.0582 44.1154 256.4694 42.9719 255.4571 37.7222
\c 255.7261 37.9951 256.0536 38.216 256.4278 38.3719
\c 257.9364 38.9566 259.6699 38.099 260.304 36.4748
\c 260.9355 34.8375 260.2247 33.0443 258.7174 32.4595
\c 257.7181 32.0697 256.6266 32.3296 255.8145 33.0053
\c 257.1529 29.263 260.8069 27.0929 263.3849 27.1839
\c 267.1792 27.3138 270.2861 29.8867 271.0814 33.616
\c 271.0814 33.616 272.1859 37.7742 275.8931 37.8911
\c 276.7767 35.5262 279.1586 33.8239 281.9601 33.8239
\c 281.9991 33.8239 282.0368 33.8239 282.0758 33.8239
\c 281.9406 32.6155 281.4027 29.7308 279.2132 28.7172
\c 276.383 27.3918 273.2137 25.4687 273.1306 22.1291
\c 273.1306 22.1291 272.885 16.4377 277.7318 14.1767
\c 277.5278 14.5015 277.3901 14.8784 277.3407 15.2812
\c 277.1406 16.8795 278.3828 18.3608 280.1202 18.5687
\c 281.8562 18.7896 283.4259 17.6721 283.626 16.0608
\c 283.7598 14.9953 283.2518 14.0078 282.3915 13.384
\c 286.3457 13.7739 289.3356 16.7885 289.8775 19.3224
\c 290.6728 23.0257 288.9276 26.6641 285.5037 28.3404
\c 285.5037 28.3404 281.8744 30.3415 282.4864 33.8499
\c 285.0619 34.0448 287.2085 35.6821 288.0297 37.9041
\c 289.194 37.6312 292.054 36.7476 292.8012 34.4217
\c 293.7589 31.446 295.2766 28.0675 298.5797 27.5607
\o 
\m 281.9601 34.5646
\c 278.8181 34.5646 276.2622 36.9555 276.2622 39.9052
\c 276.2622 42.8549 278.8181 45.2458 281.9601 45.2458
\c 285.1034 45.2458 287.6594 42.8549 287.6594 39.9052
\c 287.6594 36.9555 285.1034 34.5646 281.9601 34.5646
\o
\s 
\m 281.6587 41.8154
\c 280.4398 41.8154 279.4535 40.8278 279.4535 39.6064
\c 279.4535 38.3849 280.4398 37.3973 281.6587 37.3973
\c 282.8762 37.3973 283.8625 38.3849 283.8625 39.6064
\c 283.8625 40.8278 282.8762 41.8154 281.6587 41.8154
\o
\s 
\m 239.3248 41.0357
\l 228.806 41.0357
\c 228.6631 43.9594 226.8387 46.4283 224.3035 47.4419
\c 224.6738 49.3 225.9096 54.8486 227.3221 54.2898
\c 229.0165 53.6141 230.1171 50.2226 233.0824 52.0938
\c 236.0503 53.952 232.0663 63.8666 238.0852 69.0383
\c 238.0852 69.0383 225.0169 60.709 223.8799 47.5978
\c 223.2029 47.8187 222.4869 47.9356 221.7437 47.9356
\c 221.5851 47.9356 221.4357 47.9227 221.2798 47.9227
\c 221.3421 49.1441 221.5942 54.4847 221.6618 58.305
\c 221.7437 62.6321 224.9753 64.6852 228.129 67.6869
\c 231.2827 70.6755 229.3128 74.7037 229.3128 74.7037
\c 229.3128 74.7037 228.2083 73.5992 227.2636 73.8331
\c 226.3163 74.067 225.842 73.6772 225.842 73.6772
\c 225.1312 78.563 221.3473 80.85 221.3473 80.85
\l 221.1706 80.9539
\l 221.0147 80.85
\c 221.0147 80.85 217.2269 78.563 216.52 73.6772
\c 216.52 73.6772 216.0457 74.067 215.0997 73.8331
\c 214.1537 73.5992 213.0505 74.7037 213.0505 74.7037
\c 213.0505 74.7037 211.0793 70.6755 214.2317 67.6869
\c 217.3867 64.6852 220.621 62.6321 220.7002 58.305
\c 220.7691 54.4717 221.0199 49.1051 221.0809 47.9097
\c 220.3728 47.8447 219.6945 47.6628 219.0603 47.3899
\c 217.8935 60.4751 204.8629 68.7784 204.8629 68.7784
\c 210.8792 63.6067 206.8965 53.6921 209.8604 51.8339
\c 212.8283 49.9627 213.9289 53.3542 215.6247 54.0299
\c 217.0359 54.6017 218.2677 49.0791 218.6393 47.195
\c 216.3368 46.0385 214.7333 43.6476 214.6683 40.8538
\l 203.9143 40.8538
\c 203.7103 40.8538 203.5466 40.6979 203.5466 40.49
\c 203.5466 40.2951 203.7103 40.1261 203.9143 40.1261
\l 214.6826 40.1261
\c 214.8775 37.4883 216.4485 35.2403 218.6627 34.1358
\c 218.3158 32.3816 217.0631 26.6251 215.6247 27.1969
\c 213.9289 27.8726 212.8283 31.2641 209.8604 29.4059
\c 206.8965 27.5347 210.8792 17.6202 204.8629 12.4485
\c 204.8629 12.4485 217.9688 20.8037 219.0733 33.9409
\c 219.7036 33.681 220.3806 33.5121 221.0848 33.4341
\c 221.0407 32.5375 220.7717 26.911 220.7002 22.9348
\c 220.621 18.5947 217.3867 16.5416 214.2317 13.553
\c 211.0793 10.5513 213.0505 6.5361 213.0505 6.5361
\c 213.0505 6.5361 214.1537 7.6406 215.0997 7.3937
\c 216.0457 7.1598 216.52 7.5496 216.52 7.5496
\c 217.2269 2.6638 221.0147 0.3768 221.0147 0.3768
\l 221.1706 0.2729
\l 221.3473 0.3768
\c 221.3473 0.3768 225.1312 2.6638 225.842 7.5496
\c 225.842 7.5496 226.3163 7.1598 227.2636 7.3937
\c 228.2083 7.6406 229.3128 6.5361 229.3128 6.5361
\c 229.3128 6.5361 231.2827 10.5513 228.129 13.553
\c 224.9753 16.5416 221.7437 18.5947 221.6618 22.9348
\c 221.5903 26.898 221.3213 32.4985 221.2759 33.4341
\c 221.4318 33.4211 221.5851 33.4081 221.7437 33.4081
\c 222.4817 33.4081 223.1977 33.5251 223.8708 33.746
\c 224.9415 20.5828 238.0852 12.2016 238.0852 12.2016
\c 232.0663 17.3603 236.0503 27.2878 233.0824 29.146
\c 230.1171 31.0172 229.0165 27.6257 227.3221 26.95
\c 225.8797 26.3653 224.6232 32.1477 224.2814 33.9019
\c 226.827 34.9025 228.6631 37.3843 228.806 40.308
\l 239.3248 40.308
\c 239.5262 40.308 239.6913 40.477 239.6913 40.6719
\c 239.6913 40.8798 239.5262 41.0357 239.3248 41.0357
\o 
\m 221.7437 34.1358
\c 218.2417 34.1358 215.3921 37.0725 215.3921 40.6719
\c 215.3921 44.2713 218.2417 47.208 221.7437 47.208
\c 225.2404 47.208 228.0874 44.2713 228.0874 40.6719
\c 228.0874 37.0725 225.2404 34.1358 221.7437 34.1358
\o
\s 
\m 221.984 43.1798
\c 220.7028 43.1798 219.6646 42.1402 219.6646 40.8538
\c 219.6646 39.5804 220.7028 38.5408 221.984 38.5408
\c 223.2679 38.5408 224.3035 39.5804 224.3035 40.8538
\c 224.3035 42.1402 223.2679 43.1798 221.984 43.1798
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian72.pgf <==
\r 0 0 216 58
\i
\m 0.0198 30.944
\c 0.9158 12.736 24.8422 3.744 46.223 3.744
\c 64.3878 3.744 80.6134 9.952 92.6103 19.952
\c 96.0567 22.816 99.4263 26.512 100.6423 28.784
\c 103.8759 25.728 108.2103 22.384 119.5543 22.672
\c 134.0343 23.024 143.6279 26.704 153.9911 31.488
\c 158.3479 33.504 166.4695 37.696 171.2103 39.392
\c 193.1655 47.264 208.8535 42.176 209.0343 42.128
\c 209.4279 42.048 209.8151 42.288 209.9031 42.688
\c 209.9911 43.072 209.7447 43.456 209.3511 43.552
\c 209.1655 43.584 190.6039 47.6 168.2311 39.568
\c 163.4279 37.856 158.8903 35.76 154.5063 33.728
\c 143.8183 28.784 132.7031 23.6 118.5415 23.6
\c 108.8135 23.6 103.7607 26.608 100.9175 29.568
\c 101.7799 30.992 102.1047 32.24 102.1047 33.28
\c 102.1047 34.336 101.8695 35.168 101.5447 35.728
\c 100.9383 36.768 99.9159 37.2 98.9415 36.832
\c 98.0695 36.512 97.5703 35.504 97.5703 34.192
\c 97.5703 33.856 97.6039 33.52 97.6663 33.152
\c 97.8983 31.872 98.8167 30.608 100.2071 29.472
\c 99.1511 27.312 96.5351 24.496 92.9575 21.52
\c 81.2134 11.728 63.5542 5.888 45.7206 5.888
\c 25.007 5.888 1.6982 13.616 0.8502 30.88
\c 0.5734 36.544 4.1734 42.144 9.8502 46.416
\c 19.5798 53.744 40.1478 60.864 65.8422 50.352
\c 66.2134 50.208 66.639 50.432 66.767 50.8
\c 66.8982 51.184 66.695 51.6 66.3142 51.728
\c 40.007 60.72 18.9846 55.12 8.9766 47.584
\c 2.8982 43.008 -0.2842 37.104 0.0198 30.944
\o
\m 100.3735 30.352
\c 99.5975 31.168 99.0295 31.984 98.8231 32.784
\c 98.7511 33.056 98.7207 33.296 98.7207 33.52
\c 98.7207 34.256 99.0599 34.672 99.3079 34.736
\c 99.8663 34.88 100.2951 34.464 100.4519 34.272
\c 100.7319 33.952 100.9671 33.376 100.9671 32.624
\c 100.9671 32 100.7799 31.232 100.3735 30.352
\o
\s 
\m 158.0167 44.992
\c 157.8663 45.104 144.5783 56.816 116.9223 56.816
\c 86.1846 56.816 63.4886 42.88 62.6326 30.64
\c 61.895 20.032 70.3734 15.408 70.7014 15.216
\c 71.0486 15.008 71.1638 14.56 70.9606 14.208
\c 70.7574 13.856 70.311 13.744 69.9638 13.952
\c 69.8758 14 61.2038 19.2 62.007 30.736
\c 62.9078 43.632 83.423 57.552 114.9975 57.552
\c 143.1687 57.552 158.7287 46.272 158.8807 46.16
\c 159.2071 45.92 159.2759 45.472 159.0343 45.136
\c 158.7943 44.816 158.3383 44.752 158.0167 44.992
\o
\s 
\m 168.1719 17.312
\c 198.5559 30.08 216.1815 26.736 216.1815 26.736
\c 216.1815 26.736 201.2903 27.344 185.7943 21.872
\c 170.2967 16.4 140.8247 0 116.5159 0
\c 92.2071 0 78.535 9.104 78.535 9.104
\c 113.4791 -5.168 139.0375 5.072 168.1719 17.312
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian73.pgf <==
\r 0 0 216 58
\i
\m 207.1879 47.584
\c 197.1751 55.12 176.1559 60.72 149.8503 51.728
\c 149.4695 51.6 149.2663 51.184 149.3975 50.8
\c 149.5287 50.416 149.9495 50.192 150.3223 50.352
\c 176.0151 60.864 196.5847 53.728 206.3127 46.416
\c 211.9911 42.144 215.5911 36.528 215.3127 30.88
\c 214.4663 13.616 191.1559 5.888 170.4471 5.888
\c 152.6103 5.888 134.9495 11.728 123.2039 21.52
\c 119.6279 24.496 117.0151 27.312 115.9559 29.472
\c 117.3463 30.608 118.2631 31.872 118.4935 33.152
\c 118.5591 33.52 118.5911 33.856 118.5911 34.192
\c 118.5911 35.488 118.0903 36.512 117.2215 36.832
\c 116.2471 37.2 115.2215 36.752 114.6183 35.728
\c 114.2935 35.152 114.0599 34.336 114.0599 33.264
\c 114.0599 32.24 114.3847 30.992 115.2439 29.568
\c 112.4039 26.608 107.3495 23.6 97.6215 23.6
\c 83.4599 23.6 72.3447 28.784 61.6567 33.728
\c 57.2727 35.76 52.7367 37.856 47.9319 39.568
\c 25.5591 47.6 6.9975 43.584 6.8119 43.552
\c 6.4183 43.456 6.1719 43.072 6.2599 42.672
\c 6.3463 42.288 6.7383 42.032 7.1319 42.128
\c 7.3127 42.16 22.9975 47.264 44.9527 39.392
\c 49.6967 37.696 57.8151 33.504 62.1687 31.488
\c 72.5351 26.704 82.1287 23.024 96.6071 22.656
\c 107.9527 22.368 112.2871 25.728 115.5223 28.784
\c 116.7367 26.496 120.1063 22.816 123.5495 19.952
\c 135.5463 9.952 151.7719 3.744 169.9399 3.744
\c 191.3223 3.744 215.2471 12.736 216.1447 30.944
\c 216.4439 37.104 213.2663 43.008 207.1879 47.584
\o 
\m 115.1975 32.624
\c 115.1975 33.376 115.4311 33.936 115.7127 34.272
\c 115.8695 34.464 116.2967 34.88 116.8567 34.736
\c 117.1031 34.672 117.4439 34.256 117.4439 33.52
\c 117.4439 33.296 117.4119 33.056 117.3415 32.784
\c 117.1319 31.984 116.5655 31.168 115.7911 30.352
\c 115.3815 31.232 115.1975 32 115.1975 32.624
\o
\s 
\m 58.1463 44.976
\c 58.2999 45.088 71.5847 56.816 99.2407 56.816
\c 129.9783 56.816 152.6759 42.864 153.5319 30.624
\c 154.2695 20.032 145.7911 15.408 145.4631 15.2
\c 145.1159 15.008 145.0007 14.56 145.2039 14.208
\c 145.4071 13.856 145.8503 13.744 146.2007 13.952
\c 146.2871 14 154.9591 19.2 154.1559 30.736
\c 153.2567 43.632 132.7399 57.536 101.1655 57.536
\c 72.9943 57.536 57.4343 46.272 57.2775 46.16
\c 56.9559 45.92 56.8871 45.456 57.1287 45.136
\c 57.3687 44.816 57.8247 44.752 58.1463 44.976
\o
\s 
\m 47.9911 17.312
\c 17.6071 30.064 -0.0185 26.736 -0.0185 26.736
\c -0.0185 26.736 14.8711 27.344 30.3687 21.872
\c 45.8663 16.4 75.3383 0 99.6471 0
\c 123.9527 0 137.6279 9.104 137.6279 9.104
\c 102.6839 -5.168 77.1255 5.072 47.9911 17.312
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian74.pgf <==
\r 0 0 308 93
\i
\m 146.6618 56.704
\c 63.9437 51.216 0 1.216 0 1.216
\c 0 1.216 73.7702 51.088 152.3338 53.872
\c 232.145 56.704 267.393 45.36 301.0186 30.784
\c 301.0186 30.784 250.377 63.6 146.6618 56.704
\o
\s 
\m 216.345 81.824
\c 270.2282 81.424 308.313 57.52 308.313 57.52
\c 259.6954 89.936 216.345 81.824 216.345 81.824
\o
\s 
\m 36.2499 29.296
\l 37.4898 30.64
\c 37.3813 30.736 26.5562 41.008 29.6594 56.528
\c 33.8954 77.696 68.1 89.92 99.7002 91.04
\c 133.1034 92.272 156.1594 81.12 156.3914 81.008
\l 153.953 83.04
\c 153.721 83.152 133.5034 94.08 99.6346 92.864
\c 67.3187 91.712 32.2936 78.992 27.8718 56.88
\c 24.5688 40.368 35.7702 29.744 36.2499 29.296
\o
\s 
\m 261.3162 23.888
\c 197.305 49.008 146.257 10.928 109.3882 10.112
\c 76.8938 9.408 51.4562 21.056 51.4562 21.056
\c 116.681 -12.976 160.8426 28.752 207.8378 29.968
\c 239.593 30.8 261.3162 23.888 261.3162 23.888
\o
\s 
\m 84.7586 27.632
\c 82.8 27.84 80.7499 28.08 78.5986 28.352
\c 78.5986 28.352 80.8344 27.904 84.7586 27.632
\o
\s 
\m 140.585 35.232
\c 157.5994 40.912 175.0218 39.28 175.0218 39.28
\c 150.7146 42.944 138.5578 36.448 116.681 30.784
\c 102.9242 27.216 91.4122 27.168 84.7586 27.632
\c 114.529 24.528 123.0938 29.408 140.585 35.232
\o
\s 
\m 184.745 1.216
\c 239.441 15.392 285.625 0 285.625 0
\c 239.8442 19.84 184.745 1.216 184.745 1.216
\o
\s 
\m 96.4234 70.48
\l 104.1226 70.896
\c 112.225 73.312 130.4554 74.544 130.4554 74.544
\c 110.1994 74.944 103.313 73.312 103.313 73.312
\l 96.4234 70.48
\o
\s 
\m 78.5266 65.216
\l 85.6531 68.144
\l 78.2157 67.76
\c 78.2157 67.76 71.3 66.272 53.1718 57.216
\c 53.1718 57.216 70.1658 63.936 78.5266 65.216
\o
\s 
\m 89.4815 71.056
\c 88.8688 70.784 88.5562 70.144 88.7813 69.648
\l 90.0058 66.96
\c 90.233 66.464 90.9114 66.288 91.5242 66.56
\c 92.1338 66.848 92.4474 67.472 92.2218 67.968
\l 90.993 70.656
\c 90.769 71.152 90.0922 71.344 89.4815 71.056
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian75.pgf <==
\r 0 0 373 120
\i   
\m 236.441 119.408
\c 236.441 119.408 213.9562 113.328 187.8218 112.72
\c 161.6938 112.112 136.4714 120.32 136.4714 120.32
\c 186.6058 97.84 236.441 119.408 236.441 119.408
\o
\s 
\m 305.2586 120.32
\c 280.6458 119.088 269.0986 111.504 269.0986 111.504
\c 269.0986 111.504 303.4746 123.68 338.9866 113.632
\c 380.7899 101.824 382.9211 62.096 336.577 48.976
\c 330.7434 61.056 309.905 77.392 262.5802 76.576
\c 244.7994 76.256 230.313 72.272 218.9434 67.184
\c 212.8106 70.832 202.4346 77.52 189.7434 83.744
\c 207.2522 92.176 217.7994 94.16 227.6282 95.408
\c 241.9098 97.232 259.2298 92.672 262.8746 89.936
\c 266.521 87.2 268.9514 86.592 270.7738 87.504
\c 272.5994 88.416 275.337 91.152 278.0714 88.416
\c 280.8058 85.68 282.9306 89.632 285.9706 89.024
\c 289.009 88.416 292.3514 89.024 292.3514 89.024
\c 288.705 92.064 285.0586 91.456 283.5402 90.544
\c 282.0202 89.632 280.1962 89.328 280.1962 89.328
\c 274.4234 94.496 271.993 89.936 270.7738 89.632
\c 269.5578 89.328 267.737 89.632 267.737 89.632
\c 241.409 104.992 210.4682 96.368 186.681 85.2
\c 162.8938 96.368 131.9514 104.992 105.625 89.632
\c 105.625 89.632 103.801 89.328 102.585 89.632
\c 101.3722 89.936 98.9402 94.496 93.1658 89.328
\c 93.1658 89.328 91.3434 89.632 89.825 90.544
\c 88.305 91.456 84.6586 92.064 81.0122 89.024
\c 81.0122 89.024 84.3546 88.416 87.393 89.024
\c 90.4314 89.632 92.5594 85.68 95.2938 88.416
\c 98.0282 91.152 100.7626 88.416 102.585 87.504
\c 104.409 86.592 106.841 87.2 110.4874 89.936
\c 114.1322 92.672 131.4522 97.232 145.7338 95.408
\c 155.5626 94.16 166.1098 92.176 183.6186 83.744
\c 170.9786 77.536 160.6314 70.88 154.4906 67.216
\c 143.1338 72.304 128.681 76.256 110.9482 76.576
\c 63.569 77.392 42.7402 61.024 36.9338 48.944
\c -9.5638 62.016 -7.4694 101.808 34.3802 113.632
\c 69.8906 123.68 104.265 111.504 104.265 111.504
\c 104.265 111.504 92.7178 119.088 68.1066 120.32
\c 37.7194 121.84 -1.4774 108.464 0.0426 81.728
\c 1.1578 62.096 16.9322 51.808 36.0186 46.656
\c 32.2698 34.656 44.7882 19.056 71.1434 16.704
\c 98.4906 14.272 115.5066 27.648 115.5066 27.648
\c 115.5066 27.648 91.8058 14.272 65.3706 19.44
\c 38.9354 24.608 37.8362 39.696 38.0234 43.44
\c 38.057 44.112 38.2074 44.976 38.5258 46.016
\c 47.5466 43.824 57.1818 42.704 66.281 42.224
\c 94.097 40.8 121.3722 44.784 154.9962 64.128
\c 176.0442 54.912 185.3898 42.224 185.3898 42.224
\c 185.3898 42.224 179.3162 34.944 177.4922 25.216
\c 173.9578 6.352 182.041 0 186.9114 0
\c 192.9898 0 198.6714 6.064 196.9402 20.96
\c 195.4186 34.032 188.137 42.224 188.137 42.224
\c 188.137 42.224 197.4586 54.88 218.4378 64.096
\c 252.0282 44.784 279.2858 40.8 307.0794 42.224
\c 316.233 42.704 325.9274 43.84 334.993 46.048
\c 335.321 45.008 335.4746 44.112 335.5082 43.44
\c 335.6954 39.696 334.5962 24.608 308.161 19.44
\c 281.7274 14.272 258.0202 27.648 258.0202 27.648
\c 258.0202 27.648 275.0426 14.272 302.3898 16.704
\c 328.7738 19.056 341.2922 34.688 337.5018 46.704
\c 356.521 51.872 372.2091 62.144 373.3211 81.728
\c 374.8395 108.464 335.6426 121.84 305.2586 120.32
\o 
\m 44.7098 47.088
\c 42.8762 47.456 41.1114 47.856 39.4026 48.272
\c 43.6602 57.52 59.3594 73.792 107.9114 73.52
\c 125.7754 73.424 140.2154 70.048 151.5882 65.552
\c 135.9722 56.816 98.3178 36.608 44.7098 47.088
\o 
\m 194.2058 17.92
\c 194.8106 3.648 188.1242 3.952 186.6058 3.952
\c 185.0874 3.952 178.1002 5.152 179.0122 18.528
\c 180.0282 33.408 187.2154 39.504 187.2154 39.504
\c 187.2154 39.504 193.609 31.92 194.2058 17.92
\o 
\m 186.7658 43.44
\c 186.7658 43.44 177.4266 56.048 157.713 65.712
\c 158.8282 66.368 159.953 67.056 161.0842 67.76
\c 171.025 73.888 179.4234 78.576 186.681 82.224
\c 193.937 78.576 202.3338 73.888 212.2762 67.76
\c 213.4346 67.04 214.5834 66.352 215.7274 65.664
\c 196.0746 56.016 186.7658 43.44 186.7658 43.44
\o 
\m 328.6554 47.088
\c 275.1242 36.624 237.5034 56.768 221.8442 65.504
\c 233.2314 70.032 247.7034 73.424 265.617 73.52
\c 314.105 73.792 329.8266 57.568 334.1114 48.32
\c 332.3546 47.872 330.5402 47.456 328.6554 47.088
\o
\s 
\m 120.7754 87.92
\c 121.9898 90.336 119.9642 91.968 117.1274 89.936
\c 114.2938 87.904 113.0762 89.12 113.0762 89.12
\c 113.0762 86.688 119.5594 85.488 120.7754 87.92
\o
\s 
\m 252.3994 87.92
\c 253.6154 85.488 260.0954 86.688 260.0954 89.12
\c 260.0954 89.12 258.881 87.904 256.0474 89.936
\c 253.209 91.968 251.1834 90.336 252.3994 87.92
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian76.pgf <==
\r 0 0 308 93
\i
\m 161.6496 56.72
\c 244.3712 51.216 308.3088 1.216 308.3088 1.216
\c 308.3088 1.216 234.544 51.088 155.9776 53.872
\c 76.168 56.72 40.9216 45.376 7.2928 30.784
\c 7.2928 30.784 57.9376 63.6 161.6496 56.72
\o
\s 
\m 91.968 81.824
\c 38.0832 81.424 0 57.52 0 57.52
\c 48.6144 89.936 91.968 81.824 91.968 81.824
\o
\s 
\m 272.0624 29.312
\l 270.8192 30.64
\c 270.9312 30.752 281.7536 41.008 278.6528 56.528
\c 274.4176 77.712 240.216 89.92 208.616 91.056
\c 175.2096 92.272 152.1504 81.12 151.9216 81.008
\l 154.3584 83.056
\c 154.5936 83.168 174.8128 94.08 208.6768 92.88
\c 240.9936 91.712 276.0176 78.992 280.44 56.896
\c 283.744 40.384 272.5408 29.76 272.0624 29.312
\o
\s 
\m 46.9968 23.904
\c 111.0064 49.024 162.056 10.944 198.9248 10.128
\c 231.4176 9.408 256.8592 21.056 256.8592 21.056
\c 191.6304 -12.976 147.472 28.768 100.4752 29.968
\c 68.7184 30.8 46.9968 23.904 46.9968 23.904
\o
\s 
\m 223.5504 27.632
\c 225.512 27.84 227.5616 28.08 229.712 28.352
\c 229.712 28.352 227.4768 27.904 223.5504 27.632
\o
\s 
\m 167.728 35.248
\c 150.712 40.912 133.2896 39.296 133.2896 39.296
\c 157.6 42.944 169.7504 36.464 191.6304 30.784
\c 205.3904 27.216 216.8992 27.184 223.5504 27.632
\c 193.784 24.544 185.2176 29.408 167.728 35.248
\o
\s 
\m 123.5648 1.216
\c 68.8752 15.392 22.6848 0 22.6848 0
\c 68.4656 19.856 123.5648 1.216 123.5648 1.216
\o
\s 
\m 211.8848 70.496
\l 204.1904 70.896
\c 196.0896 73.328 177.856 74.544 177.856 74.544
\c 198.112 74.944 205 73.328 205 73.328
\l 211.8848 70.496
\o
\s 
\m 229.7872 65.216
\l 222.6592 68.16
\l 230.096 67.76
\c 230.096 67.76 237.0128 66.272 255.1408 57.216
\c 255.1408 57.216 238.1504 63.936 229.7872 65.216
\o
\s 
\m 218.8304 71.056
\c 219.4432 70.784 219.7536 70.16 219.5312 69.664
\l 218.3056 66.96
\c 218.08 66.464 217.4032 66.288 216.7904 66.56
\c 216.1776 66.848 215.8656 67.472 216.0896 67.968
\l 217.3184 70.672
\c 217.544 71.168 218.2192 71.344 218.8304 71.056
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian77.pgf <==
\m 131.4064 75.0395
\c 132.8608 75.0395 134.1888 75.5515 135.2352 76.3995
\c 137.0128 74.5275 138.776 71.4235 139.4448 70.0955
\l 140.6 70.6715
\c 140.4944 70.8795 138.4752 74.8795 136.1472 77.3115
\c 136.9968 78.3515 137.5104 79.6955 137.5104 81.1515
\c 137.5104 84.5275 134.776 87.2475 131.4064 87.2475
\c 128.0352 87.2475 125.304 84.5275 125.304 81.1515
\c 125.304 77.7755 128.0352 75.0395 131.4064 75.0395
\o
\s 
\m -0.0011 0
\l 206.8011 0
\l 206.8011 89.407
\l -0.0011 89.407
\o
\i
\m 201.0576 41.2955
\c 195.672 50.9915 187.4128 54.5755 187.4128 54.5755
\c 170.1824 66.4315 150.0752 61.7595 150.0752 61.7595
\c 148.544 61.7595 147.8128 66.0155 147.5136 69.8555
\c 150.5728 69.9195 153.0384 72.4155 153.0384 75.4875
\c 153.0384 78.6235 150.504 81.1515 147.3824 81.1515
\c 144.2608 81.1515 141.7264 78.6235 141.7264 75.4875
\c 141.7264 72.8475 143.5504 70.6555 146 70.0315
\c 146.0544 69.8715 146.064 69.7755 146.016 69.7915
\c 145.7168 65.7755 147.56 61.7595 147.56 61.7595
\l 138.5856 61.4075
\c 141.816 64.6395 137.1472 72.8955 131.7632 68.9435
\c 126.3792 64.9915 132.1232 59.9675 132.1232 59.9675
\c 102.3264 57.8075 96.9376 59.9675 87.96 66.4315
\c 78.9856 72.8955 77.5504 83.6635 77.5504 83.6635
\c 77.5504 83.6635 72.1632 79.3595 61.3952 81.1515
\c 50.6224 82.9435 45.2352 89.4075 45.2352 89.4075
\c 45.2352 89.4075 45.2352 82.5915 39.8509 81.5035
\c 34.4656 80.4315 22.2602 81.5035 22.2602 81.5035
\c 24.4134 76.4795 21.9008 72.8955 13.2821 71.1035
\c 4.6658 69.2955 0 66.4315 0 66.4315
\c 2.869 63.5515 4.307 66.4315 16.5133 62.1275
\c 28.7227 57.8075 24.0539 48.4795 24.0539 48.4795
\c 28.6008 49.6635 34.2851 49.9195 34.2851 49.9195
\c 34.2851 49.9195 34.4946 49.9515 34.7968 49.9835
\c 32.4539 46.7675 27.4851 40.3195 22.6195 36.9915
\c 15.7968 32.3195 11.4883 35.1995 11.4883 35.1995
\c 14.7195 25.1355 3.9477 19.7595 3.9477 19.7595
\c 15.4382 11.4875 0.7166 4.3195 0.7166 4.3195
\c 5.3851 3.5995 7.1789 6.4635 12.5664 8.6235
\c 17.9509 10.7835 19.029 8.9755 19.029 8.9755
\c 18.6688 16.8795 28.3634 16.8795 28.3634 16.8795
\c 27.2851 26.5755 33.7477 28.0155 33.7477 28.0155
\c 29.0821 29.4555 27.6446 34.1115 28.7227 37.3435
\c 29.5101 39.7115 34.6976 46.7515 37.2539 50.1275
\c 37.2688 50.1115 37.2758 50.0955 37.2539 50.0635
\c 47.3824 49.2155 47.392 42.0155 47.392 42.0155
\c 47.392 42.0155 51.3408 45.5995 59.5968 45.5995
\c 67.8576 45.5995 71.448 39.5035 71.448 39.5035
\c 71.448 39.5035 71.8032 44.5275 82.576 50.9915
\c 93.3472 57.4555 111.3008 56.0155 122.4288 57.0875
\c 133.56 58.1755 146.1264 58.8955 146.1264 58.8955
\c 138.5856 55.6635 128.8912 46.3195 119.5568 45.2475
\c 110.2224 44.1755 105.1952 48.1115 105.1952 48.1115
\c 105.1952 33.7595 82.9344 30.1595 82.9344 30.1595
\c 91.9136 20.1115 73.96 4.3195 73.96 4.3195
\c 73.96 4.3195 78.2688 6.8315 86.1664 9.3435
\c 94.0656 11.8555 98.3728 9.6955 95.1408 6.1115
\c 91.9104 2.5275 92.6288 -0.0005 92.6288 -0.0005
\c 107.3504 10.4155 113.4544 0.7195 113.4544 0.7195
\c 120.9952 19.0395 134.6352 17.2475 134.6352 17.2475
\c 129.2512 30.5275 141.816 34.1115 141.816 34.1115
\c 127.4544 46.3195 149.3568 58.1755 149.3568 58.1755
\c 161.5632 39.8555 179.5168 47.4075 179.5168 47.4075
\c 175.5664 39.1355 165.5136 40.2235 165.5136 40.2235
\c 167.6656 31.9675 155.4608 25.5035 155.4608 25.5035
\c 161.5632 23.3435 158.3312 16.5275 156.5376 12.9275
\c 154.7408 9.3435 155.1008 7.9035 155.1008 7.9035
\c 163.0016 17.2315 168.3856 11.1355 168.3856 11.1355
\c 174.1296 21.9035 180.592 17.5995 180.592 17.5995
\c 178.4384 30.1595 188.8512 32.6715 188.8512 32.6715
\c 177.36 37.7115 185.6192 49.9195 185.6192 49.9195
\c 189.9296 49.9195 197.1072 38.7835 200.3376 33.3915
\c 203.5696 28.0155 201.776 24.0635 201.776 24.0635
\l 198.1824 23.7115
\c 193.8752 22.2715 194.9536 15.0875 200.3376 15.4395
\c 205.7232 15.8075 206.8 21.1995 206.8 26.2235
\c 206.8 31.2475 206.4416 31.5995 201.0576 41.2955
\o 
\m 12.2072 14.0155
\c 12.2072 14.0155 20.8227 25.5035 23.3342 33.0395
\c 23.3342 33.0395 25.4914 34.4795 25.4914 31.2475
\c 25.4914 28.0155 17.9509 14.3675 12.2072 14.0155
\o 
\m 54.9312 72.1755
\c 56.0096 72.1755 48.8288 68.2235 44.8789 80.0795
\c 44.8789 80.0795 53.8576 72.1755 54.9312 72.1755
\o 
\m 49.9072 61.0395
\c 46.6758 58.1755 40.2133 54.2235 36.9821 56.3835
\c 36.9821 56.3835 49.5472 64.2715 50.9856 66.0635
\c 52.4192 67.8715 53.1376 63.9195 49.9072 61.0395
\o 
\m 85.4512 58.1755
\c 82.5344 58.3835 80.7008 60.6395 75.1312 62.7835
\c 72.3376 61.1995 67.0352 58.0315 61.3952 53.8715
\c 61.3952 53.8715 64.7968 60.3035 71.5856 63.9515
\c 67.744 65.0395 62.5664 65.9835 55.2912 66.4315
\c 31.9539 67.8715 31.5946 62.4795 16.8758 66.4315
\c 16.8758 66.4315 36.9821 70.0155 54.5728 69.6635
\c 60.32 69.5515 65.6352 68.6555 70.3632 67.4555
\c 69.032 70.1755 67.6576 74.0635 68.9344 76.8475
\c 68.9344 76.8475 72.4352 70.0955 75.472 65.9835
\c 82.6256 63.6795 87.9104 60.9595 90.4752 59.9675
\c 90.4752 59.9675 90.4752 57.8075 85.4512 58.1755
\o 
\m 132.1232 40.9435
\c 130.5408 39.1515 127.9696 36.3995 123.8288 33.1995
\c 123.0064 30.3195 121.4096 23.1835 124.2256 18.6875
\c 124.2256 18.6875 118.8416 20.1115 120.2752 30.5275
\l 120.5856 30.8315
\c 117.7408 28.8795 114.3296 26.8315 110.2224 24.7835
\c 109.776 24.5595 109.3296 24.3355 108.8848 24.1115
\c 107.6656 20.5435 105.6848 14.5435 105.1952 11.8555
\c 105.1952 11.8555 102.7856 15.1995 105.4576 22.4315
\c 94.4512 17.0715 85.0912 12.9275 85.0912 12.9275
\c 85.0912 12.9275 90.8352 19.3915 103.76 25.1355
\c 103.76 25.1355 103.9888 25.2315 104.392 25.3755
\c 102.344 26.4795 99.3296 28.2715 99.0912 29.4555
\c 99.0912 29.4555 104.6288 27.3435 108.2448 26.9595
\c 112.6448 28.8795 119.2352 32.0795 123.1472 35.5835
\c 116.7664 36.0315 113.4544 38.7835 113.4544 38.7835
\c 116.4784 37.7755 122.3232 37.8235 125.544 37.9515
\c 129.832 42.5275 130.7728 45.5515 133.92 47.7595
\c 133.92 47.7595 134.9968 44.1755 132.1232 40.9435
\o 
\m 169.104 28.3675
\c 169.104 28.3675 168.744 24.0635 163.0016 24.4155
\c 163.0016 24.4155 164.7952 28.3675 169.104 28.3675
\o 
\m 179.1568 37.3435
\c 178.4384 34.1115 174.848 31.5995 177.0032 26.2235
\l 174.488 28.7355
\c 174.488 28.7355 165.872 15.4555 162.6416 17.2475
\c 162.6416 17.2475 170.8976 28.3675 174.1312 32.6715
\c 174.1312 32.6715 171.2576 31.9675 169.104 34.1115
\c 169.104 34.1115 175.5664 33.7595 179.1568 42.3835
\c 179.1568 42.3835 179.8752 40.5755 179.1568 37.3435
\o 
\m 167.3072 48.4795
\c 155.8192 49.9195 151.8688 59.2475 151.8688 59.2475
\c 151.8688 59.2475 170.5376 62.1275 183.104 52.0635
\c 183.104 52.0635 178.7968 47.0395 167.3072 48.4795
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian78.pgf <==
\m 142.5136 92.304
\c 142.5072 86.288 145.4064 87.248 145.4064 87.248
\c 144.5408 87.68 144.0688 90.336 143.8288 92.368
\c 146.1568 92.8 147.9184 94.848 147.9184 97.296
\c 147.9184 100.08 145.6688 102.32 142.8944 102.32
\c 140.1152 102.32 137.8656 100.08 137.8656 97.296
\c 137.8656 94.656 139.9184 92.512 142.5136 92.304
\o
\s 
\m 9.3344 108.064
\c 9.3344 110.64 7.2448 112.736 4.6656 112.736
\c 2.0912 112.736 0 110.64 0 108.064
\c 0 105.488 2.0912 103.408 4.6656 103.408
\c 7.2448 103.408 9.3344 105.488 9.3344 108.064
\o
\s 
\m 199.4416 23.168
\c 192.9792 24.784 183.2848 38.784 183.2848 38.784
\c 183.2848 38.784 185.9792 44.704 189.2096 45.248
\c 192.4416 45.776 195.6688 43.088 195.6688 43.088
\c 195.6688 54.4 203.2096 57.088 203.2096 57.088
\l 201.056 60.864
\c 197.8256 66.24 203.7504 74.32 203.7504 74.32
\c 197.8256 74.32 198.3632 79.712 198.3632 82.944
\c 198.3632 86.176 201.5936 93.168 201.5936 93.168
\c 192.9792 87.792 192.4416 100.704 193.5152 104.48
\c 194.5936 108.256 194.0528 108.784 194.0528 108.784
\c 191.9008 105.552 186.5152 98.016 186.5152 98.016
\c 184.9008 94.256 181.128 97.472 181.128 97.472
\c 183.2848 78.096 173.5904 83.472 173.5904 83.472
\c 179.5136 61.392 168.2064 62.464 168.2064 62.464
\c 178.976 55.472 179.5136 42.016 179.5136 42.016
\c 169.2816 44.16 152.5872 64.624 150.432 73.248
\c 148.7408 80 151.3568 84.112 152.5632 85.552
\c 153.4784 84.608 154.7568 84.016 156.1792 84.016
\c 158.9536 84.016 161.2032 86.272 161.2032 89.04
\c 161.2032 91.808 158.9536 94.064 156.1792 94.064
\c 153.4 94.064 151.1504 91.808 151.1504 89.04
\c 151.1504 88.448 151.2688 87.904 151.456 87.376
\c 147.648 84.576 146.6624 79.712 146.6624 79.712
\c 144.7184 83.984 141.0976 86.288 139.232 87.248
\c 139.2592 87.488 139.304 87.712 139.304 87.968
\c 139.304 91.136 136.7312 93.712 133.56 93.712
\c 130.3872 93.712 127.816 91.136 127.816 87.968
\c 127.816 84.8 130.3872 82.224 133.56 82.224
\c 135.776 82.224 137.6752 83.488 138.6352 85.328
\c 143 83.616 146.6624 75.392 146.6624 75.392
\c 147.7408 64.096 163.3568 49.552 163.3568 49.552
\c 157.9728 53.856 148.2784 52.24 127.8128 71.088
\c 107.3504 89.936 120.8128 99.632 120.8128 99.632
\c 106.8096 101.792 106.272 119.024 106.272 119.024
\c 93.8848 113.104 85.2688 128.72 85.2688 128.72
\c 79.344 115.248 61.5728 131.952 61.5728 131.952
\c 71.8064 120.64 64.2656 108.256 64.2656 108.256
\c 61.0352 109.872 52.416 110.944 45.9536 110.944
\c 39.4912 110.944 30.3376 109.504 20.1072 113.808
\c 5.6512 119.904 9.3344 122.784 9.3344 122.784
\c 12.5632 121.712 15.256 124.944 13.6416 128.72
\c 12.0256 132.48 5.0256 131.952 5.0256 125.488
\c 5.0256 119.024 7.7184 114.176 22.7968 109.872
\c 37.8752 105.552 58.8784 109.872 70.1904 102.32
\c 81.4976 94.784 75.0384 88.32 75.0384 88.32
\c 92.2688 89.408 97.1152 75.392 97.1152 75.392
\c 103.5792 83.472 111.1184 82.4 119.7344 74.32
\c 128.3536 66.24 139.1216 58.704 139.1216 58.704
\c 139.1216 58.704 132.1216 58.704 129.4288 58.704
\c 126.7376 58.704 122.4288 61.392 107.888 61.936
\c 93.3472 62.464 83.1136 54.4 83.1136 54.4
\c 83.1136 54.4 82.0656 54.736 80.0064 54.88
\c 75.4256 63.872 82.5792 70.368 82.5792 70.368
\c 70.3696 71.44 68.9312 88.688 68.9312 88.688
\c 68.9312 88.688 65.344 81.504 57.8032 87.248
\c 50.2656 92.992 48.8288 101.968 48.8288 101.968
\c 43.0848 92.272 31.9536 101.968 30.8752 103.04
\c 29.7968 104.128 29.0816 103.76 29.0816 103.76
\c 39.8528 87.6 28.7216 83.296 28.7216 83.296
\c 47.7504 74.32 37.3376 62.832 37.3376 62.832
\c 54.216 64.912 55.7104 54.768 55.7136 51.152
\c 55.6912 51.152 55.6688 51.168 55.6464 51.168
\c 51.3376 51.696 51.3376 50.624 47.032 48.48
\c 42.7216 46.32 42.7216 43.632 35.7216 42.016
\c 28.7216 40.384 30.3376 37.696 25.4912 33.936
\c 21.1728 30.576 17.2912 31.488 16.4944 31.728
\c 16.4944 31.808 16.5168 31.872 16.5168 31.952
\c 16.5168 34.736 14.2656 36.976 11.488 36.976
\c 8.7136 36.976 6.4624 34.736 6.4624 31.952
\c 6.4624 29.184 8.7136 26.928 11.488 26.928
\c 13.504 26.928 15.2288 28.128 16.032 29.84
\c 20.0064 29.36 24.4128 30.16 24.4128 30.16
\l 23.8752 28.544
\c 19.1136 25.52 17.1376 21.44 16.544 19.968
\c 15.704 20.496 14.7136 20.832 13.6416 20.832
\c 10.6688 20.832 8.256 18.416 8.256 15.44
\c 8.256 12.464 10.6688 10.048 13.6416 10.048
\c 16.616 10.048 19.0288 12.464 19.0288 15.44
\c 19.0288 16.784 18.5184 17.984 17.7136 18.928
\l 17.9504 18.848
\c 19.0256 22.08 25.4912 25.856 28.1824 29.088
\c 30.8752 32.32 31.4128 37.168 38.416 39.856
\c 45.416 42.544 53.4944 49.008 53.4944 49.008
\c 53.4944 49.008 62.1104 47.936 65.8816 47.936
\c 69.6512 47.936 77.1904 53.328 77.1904 53.328
\l 78.5376 53.008
\c 78.0688 50.768 75.6256 48.512 68.9312 45.952
\c 61.3936 43.088 56.0096 45.6 56.0096 45.6
\c 56.0096 45.6 58.5216 39.136 52.4192 35.552
\c 46.3168 31.952 42.0064 34.464 42.0064 34.464
\c 44.16 22.624 33.0288 17.952 33.0288 17.952
\c 33.0288 17.952 40.5696 15.44 38.416 10.416
\c 36.2624 5.392 28.3632 2.16 26.5696 2.16
\c 24.7728 2.16 24.4128 1.072 24.4128 1.072
\c 33.7472 -1.44 47.3904 4.672 48.8288 4.672
\c 50.2624 4.672 53.4944 0 53.4944 0
\c 59.9568 14.368 70.728 10.768 70.728 10.768
\c 65.7008 22.976 78.6288 26.208 78.6288 26.208
\c 73.6 29.808 74.3184 40.928 77.1904 45.232
\c 79.2096 48.272 80.1632 51.12 80.5504 52.544
\l 81.904 52.24
\c 83.9248 44.784 79.344 38.784 79.344 38.784
\c 88.3216 34.464 82.216 23.696 82.216 23.696
\c 95.144 17.6 92.6288 3.952 92.6288 3.952
\c 98.3728 10.416 105.1968 7.536 112.7344 5.392
\c 120.2752 3.232 124.944 2.88 124.944 2.88
\l 125.6592 3.952
\c 122.0688 5.024 115.9664 8.976 115.9664 8.976
\c 105.9136 16.512 117.4032 25.136 117.4032 25.136
\c 98.7312 30.528 106.9904 38.784 106.9904 38.784
\c 94.0656 39.488 96.9376 49.552 96.9376 49.552
\c 89.7808 45.968 85.584 49.776 84.0128 51.744
\l 84.1904 51.696
\c 86.3472 53.328 95.5008 57.088 107.3504 58.16
\c 119.1968 59.248 122.9664 56.544 126.7376 55.472
\c 130.5072 54.4 133.1968 56.016 133.1968 56.016
\c 155.2784 50.624 177.8976 38.24 177.8976 38.24
\c 181.056 33.136 185.4192 28.8 189.2592 25.584
\c 174.1344 23.008 174.128 35.184 174.128 35.184
\c 159.7696 31.6 157.9728 42.72 157.9728 42.72
\c 157.9728 42.72 156.1792 35.904 147.9184 34.832
\c 139.6624 33.76 133.56 37.696 133.56 37.696
\c 143.6096 21.904 122.4288 14.72 122.4288 14.72
\c 145.7664 15.088 147.9184 1.44 147.9184 1.44
\c 147.9184 1.44 150.7904 11.488 158.6912 11.856
\c 169.0976 12.32 172.6944 5.744 172.6944 5.744
\c 173.5904 22.192 186.432 24.192 190.704 24.4
\c 194.7072 21.216 197.8256 19.392 197.8256 19.392
\c 197.2848 10.24 206.9824 13.472 206.9824 19.392
\c 206.9824 25.312 199.4416 23.168 199.4416 23.168
\o 
\m 99.8096 112.736
\c 99.8096 112.736 97.2976 105.2 98.7312 102.688
\c 98.7312 102.688 99.4496 100.176 97.656 100.176
\c 95.8592 100.176 95.8592 104.128 95.8592 106.64
\c 95.8592 109.152 95.8624 112.384 99.8096 112.736
\o 
\m 94.784 93.344
\c 94.784 93.344 91.5536 95.856 82.9344 93.712
\c 82.9344 93.712 85.0912 96.576 91.1936 97.296
\c 97.2944 98.016 97.656 95.136 94.784 93.344
\o 
\m 105.5536 87.968
\c 102.3216 91.92 94.4256 100.528 86.8848 105.2
\c 85.4224 106.096 83.8816 107.024 82.3376 107.968
\c 79.7504 107.808 75.904 107.456 72.1632 106.64
\c 72.1632 106.64 70.9216 110.064 79.1664 109.952
\c 73.9536 113.312 69.416 117.008 68.9312 121.36
\c 68.9312 121.36 75.7312 114.88 81.3344 111.152
\c 81.776 113.76 83.048 119.44 85.8096 120.272
\c 85.8096 120.272 84.2 111.904 85.2528 108.576
\c 90.2688 105.168 98.448 99.136 104.7536 93.376
\c 104.8096 96.064 105.4816 100.288 109.144 100.528
\c 109.144 100.528 106.9344 95.488 107.5472 90.72
\c 109.8352 88.416 111.6816 86.24 112.7344 84.368
\c 112.7344 84.368 108.7856 84.016 105.5536 87.968
\o 
\m 54.2128 68.576
\c 51.7008 68.576 49.1872 69.648 43.8 66.784
\c 43.8 66.784 45.9568 72.88 54.5728 71.44
\c 54.5728 71.44 56.728 68.576 54.2128 68.576
\o 
\m 45.1184 81.232
\c 43.6064 81.52 38.8448 82.576 37.3376 84.368
\c 37.3376 84.368 40.36 85.12 43.2352 83.68
\c 40.7664 87.104 38.7936 90.72 37.6976 94.432
\c 37.6976 94.432 42.0224 88.992 48.4528 82.16
\c 48.1136 84.32 48.0384 87.824 50.9824 88.32
\c 50.9824 88.32 50.2976 83.872 50.2288 80.288
\c 52.8816 77.536 55.8288 74.624 58.9312 71.792
\c 59.128 73.968 60.072 80.608 64.2656 81.504
\c 64.2656 81.504 61.8688 73.584 62.1696 68.928
\c 64.4848 66.944 66.8592 65.04 69.248 63.328
\c 69.1632 65.632 69.1728 71.872 71.8064 72.16
\c 71.8064 72.16 71.272 64.656 72.288 61.232
\c 73.8128 60.24 75.3312 59.328 76.832 58.528
\c 76.832 58.528 76.4752 57.44 74.6784 57.808
\c 74.1968 57.904 71.7312 59.184 68.2784 61.376
\c 67.0224 61.312 62.0032 61.04 58.8816 61.04
\c 58.8816 61.04 61.2624 63.104 65.4784 63.216
\c 59.256 67.424 51.144 73.792 45.1184 81.232
\o 
\m 67.4976 51.168
\c 65.4752 49.648 60.6064 50.512 56.456 51.056
\c 63.2224 60.08 72.9152 56.736 76.856 54.816
\c 73.6448 54.368 69.3632 52.56 67.4976 51.168
\o 
\m 74.3184 44.16
\c 74.3184 44.16 72.6944 42.32 70.656 39.936
\c 70.4128 39.024 69.6512 36.032 69.6512 34.832
\c 69.6512 33.392 69.6512 31.6 69.6512 31.6
\c 69.6512 31.6 67.4528 33.504 67.1872 35.824
\c 65.7536 34.096 64.4192 32.432 63.5472 31.232
\c 63.1536 30.688 62.5536 29.776 61.8032 28.608
\c 62.7344 28 63.9072 26.576 63.9072 23.344
\c 63.9072 17.952 63.5472 14.72 63.5472 14.72
\c 63.5472 14.72 61.0352 20.832 60.6752 23.344
\c 60.5152 24.464 60.2128 25.216 59.9248 25.712
\c 57.328 21.728 53.832 16.528 50.3504 12.496
\l 50.9824 6.816
\l 48.648 10.624
\c 45.6032 7.456 42.6976 5.52 40.5696 6.464
\c 40.5696 6.464 46.3168 9.696 52.0592 18.672
\c 52.1136 18.752 52.1664 18.832 52.2192 18.912
\c 50.2688 17.84 47.4192 17.248 44.16 19.744
\c 44.16 19.744 50.2848 20.544 53.5872 20.992
\c 54.8192 22.832 56.216 24.832 57.6912 26.864
\c 55.6848 27.28 52.328 28.096 51.3408 29.088
\l 59.3136 29.088
\c 61.0496 31.424 62.8384 33.76 64.5408 35.888
\c 62.9008 35.728 60.9152 35.68 59.9568 36.256
\l 66.8816 38.752
\c 69.5248 41.904 71.7408 44.24 72.8816 44.88
\c 72.8816 44.88 75.0384 45.952 74.3184 44.16
\o 
\m 84.7312 48.464
\c 84.7312 48.464 86.784 44.144 89.8624 38.352
\l 96.5792 34.112
\c 96.5792 34.112 94.128 33.968 92.0256 34.352
\c 94.3344 30.176 96.9904 25.632 99.7072 21.536
\l 99.8096 21.536
\l 105.1968 19.744
\c 105.1968 19.744 103.1072 19.616 101.2288 19.312
\c 103.4448 16.144 105.656 13.392 107.7104 11.488
\c 107.7104 11.488 104.0288 12.592 99.0416 18.752
\c 98.7248 18.624 98.4816 18.48 98.3728 18.304
\c 97.656 17.232 99.0912 14.368 95.8592 14
\l 97.4784 20.8
\c 95.9344 22.928 94.3008 25.536 92.6288 28.72
\c 92.2752 29.392 91.9472 30.032 91.616 30.656
\c 91.576 28.896 90.7824 27.344 88.3184 26.928
\c 88.3184 26.928 89.8224 30.32 90.1072 33.552
\c 84.2224 44.88 82.5104 48.784 84.7312 48.464
\o 
\m 188.1312 51.344
\c 188.1312 51.344 188.8464 57.808 194.2352 57.808
\c 194.2352 57.808 189.9248 51.696 188.1312 51.344
\o 
\m 179.1536 61.76
\c 179.1536 61.76 184.5408 62.464 184.9008 57.088
\l 184.1824 54.208
\c 184.1824 54.208 181.3104 61.76 179.1536 61.76
\o 
\m 182.3872 43.808
\c 182.3872 43.808 181.6688 45.6 182.3872 47.392
\c 183.104 49.184 185.6192 55.296 185.6192 63.552
\c 185.6192 65.408 185.528 67.728 185.448 70.272
\c 184.6128 71.536 180.7504 77.28 179.1536 77.904
\c 179.1536 77.904 183.4096 79.2 185.3536 74
\c 185.216 82.08 185.5968 91.184 189.2096 94.784
\c 189.2096 94.784 187.4224 85.264 187.6464 77.6
\c 189.016 79.936 191.0288 82.4 193.5152 82.576
\c 193.5152 82.576 189.8 76.88 187.928 73.296
\c 188.0688 70.896 188.1408 67.936 188.0512 64.816
\c 189.3504 66.592 192.3904 70.448 194.5936 70.736
\c 194.5936 70.736 192.2624 62.112 187.9312 62.096
\c 187.4848 54.608 186.016 46.784 182.3872 43.808
\o 
\m 177.7184 22.256
\c 177.7184 22.256 175.2064 23.344 170.6032 24.048
\c 169.16 22.384 165.7936 18.256 165.5136 15.44
\c 165.5136 15.44 162.8512 20.464 167.8624 24.368
\c 163.4384 24.784 157.6352 24.736 150.672 23.408
\c 149.2752 22.272 146.5568 19.776 145.7664 16.88
\c 145.7664 16.88 144.6384 20.064 146.3504 22.448
\c 142.8096 21.552 139.0192 20.32 134.9968 18.672
\c 134.9968 18.672 138.7008 22.736 146.8912 25.232
\c 145.2656 26.736 142.8816 29.408 143.6096 31.6
\c 143.6096 31.6 148.2688 27.232 151.5536 26.368
\c 155.3184 27.056 159.7792 27.36 164.9664 26.976
\c 163.4192 28.32 162.1136 30.192 162.9968 32.32
\c 162.9968 32.32 168.384 27.296 171.256 26.208
\c 171.256 26.208 182.0288 25.488 177.7184 22.256
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian79.pgf <==
\r 0 0 249 122
\i
\m 198.5439 18.6138
\c 195.7695 18.6138 193.5183 16.3578 193.5183 13.5898
\c 193.5183 10.8058 195.7695 8.5658 198.5439 8.5658
\c 201.3183 8.5658 203.5727 10.8058 203.5727 13.5898
\c 203.5727 16.3578 201.3183 18.6138 198.5439 18.6138
\o
\s 
\m 0 -0.0581
\l 248.8094 -0.0581
\l 248.8094 123.8137
\l 0 123.8137
\o
\i
\m 10.0495 86.4698
\c 10.0495 89.2378 7.8015 91.4938 5.0255 91.4938
\c 2.2495 91.4938 -0.0001 89.2378 -0.0001 86.4698
\c -0.0001 83.6858 2.2495 81.4458 5.0255 81.4458
\c 7.8015 81.4458 10.0495 83.6858 10.0495 86.4698
\o
\s 
\m 46.6751 82.1658
\c 47.3903 82.1658 48.0687 82.3098 48.6815 82.5818
\c 49.5695 81.3658 53.0623 76.7738 54.9311 76.7738
\c 57.0847 76.7738 59.2415 74.9818 59.2415 74.9818
\l 59.9567 76.4218
\c 59.5967 78.5658 57.4463 78.2138 54.2127 80.3578
\c 52.4447 81.5418 51.3215 83.0458 50.6671 84.1658
\c 51.3071 84.9978 51.7007 86.0378 51.7007 87.1898
\c 51.7007 89.9578 49.4495 92.2138 46.6751 92.2138
\c 43.8975 92.2138 41.6463 89.9578 41.6463 87.1898
\c 41.6463 84.4058 43.8975 82.1658 46.6751 82.1658
\o
\s 
\m 147.9183 53.4298
\c 147.9183 53.4298 147.7119 53.4778 147.3759 53.5258
\c 147.6655 53.3978 147.9183 53.4298 147.9183 53.4298
\o
\s 
\m 0 -0.0581
\l 248.8094 -0.0581
\l 248.8094 123.8137
\l 0 123.8137
\o
\i
\m 225.4671 36.1978
\c 205.7247 36.5658 194.5935 32.6138 188.8495 29.7338
\c 183.1039 26.8698 181.3087 25.0618 176.2847 25.0618
\c 171.2559 25.0618 162.9999 35.4778 162.6415 42.3098
\c 162.2815 49.1258 168.0255 54.1498 175.2047 53.7978
\c 182.3871 53.4298 186.3359 44.1018 186.3359 44.1018
\c 186.3359 44.1018 187.4159 48.7738 196.7471 52.3578
\c 206.0847 55.9418 213.2623 48.4058 213.2623 48.4058
\c 213.2623 48.4058 208.9567 53.7978 215.4191 60.9818
\c 221.8815 68.1498 229.4223 68.5178 229.4223 68.5178
\c 218.6495 88.9818 248.8095 99.0298 248.8095 99.0298
\c 219.3695 96.1498 220.0847 115.1898 220.0847 115.1898
\c 217.5711 106.5658 208.5967 104.4218 201.7759 104.4218
\c 194.9535 104.4218 189.5695 111.9578 189.5695 111.9578
\c 189.5695 111.9578 192.7999 106.9338 185.6191 97.2378
\c 178.4383 87.5418 165.8703 89.3338 165.8703 89.3338
\c 170.8975 84.3098 170.8975 81.0778 168.3839 73.5418
\c 165.8703 66.0058 158.6911 60.6138 159.7663 44.8218
\c 160.8447 29.0138 173.4127 22.5498 173.4127 22.5498
\c 168.7439 18.2458 156.5343 17.5258 152.5871 18.2458
\c 150.2847 18.6618 148.4751 20.6778 147.3663 22.2778
\c 148.7711 23.1578 149.7151 24.7258 149.7151 26.5018
\c 149.7151 29.2858 147.4655 31.5258 144.6911 31.5258
\c 141.9119 31.5258 139.6623 29.2858 139.6623 26.5018
\c 139.6623 23.7338 141.9119 21.4778 144.6911 21.4778
\c 145.1359 21.4778 145.5631 21.5578 145.9743 21.6698
\l 148.9967 17.8938
\c 146.1247 17.5258 142.5343 17.8938 138.2255 19.3338
\c 133.9183 20.7578 130.3279 23.2858 122.7871 24.7098
\c 115.2495 26.1498 109.5039 32.2458 108.7871 37.6378
\c 108.0687 43.0298 112.0191 49.4778 121.3535 50.9178
\c 130.6879 52.3578 132.8415 47.6858 132.8415 47.6858
\c 134.2783 52.3578 140.7407 54.5178 143.2527 54.1498
\c 145.0191 53.9098 146.5871 53.6538 147.3759 53.5258
\c 146.7599 53.7978 145.9775 54.7898 147.1999 58.4698
\c 148.9967 63.8458 156.1775 64.5658 156.1775 64.5658
\c 151.1535 67.4298 153.6655 72.8218 154.7407 74.6138
\c 155.8191 76.4218 158.3311 83.5898 158.3311 86.4698
\c 158.3311 89.3338 155.8191 88.2618 155.8191 88.2618
\c 156.5343 76.0538 143.6095 71.7498 140.7407 72.8218
\c 137.8655 73.8938 135.7119 76.0538 135.7119 76.0538
\c 138.9439 71.3818 135.3535 68.5178 132.4815 64.9178
\c 129.6095 61.3338 126.0191 66.0058 126.0191 66.0058
\c 127.0975 55.9418 122.0687 56.6618 115.6047 52.0058
\c 109.1439 47.3338 106.2703 42.6618 106.2703 42.6618
\c 102.6847 67.0778 119.9151 76.0538 122.7871 76.0538
\c 125.6591 76.0538 126.3775 76.4218 126.3775 76.4218
\c 126.3775 76.4218 122.4287 78.5658 122.4287 82.8698
\c 122.4287 87.1898 129.9695 92.5658 131.4047 92.5658
\c 132.8415 92.5658 132.1215 94.0058 132.1215 94.0058
\c 129.2495 94.0058 126.7359 95.0778 125.6591 98.3098
\c 124.5807 101.5418 126.7359 104.7738 128.5311 106.9338
\c 130.3279 109.0938 129.9695 110.5178 129.9695 110.5178
\c 126.0159 107.2858 121.3535 108.7258 120.2751 113.3978
\c 119.1967 118.0538 123.5071 121.2858 123.5071 121.2858
\c 120.6351 123.8138 118.4783 119.8618 116.3247 116.2618
\c 114.1727 112.6778 113.0943 111.6058 109.8623 112.6778
\c 106.6319 113.7498 106.6319 113.3978 106.6319 113.3978
\c 106.6319 113.3978 109.5039 109.7978 107.3503 105.8458
\c 105.1967 101.9098 103.0415 101.9098 100.1695 101.9098
\c 97.2975 101.9098 98.3711 101.1898 98.3711 101.1898
\c 103.3967 97.5898 103.3999 93.6538 102.6815 89.7018
\c 101.9663 85.7498 97.6559 85.3818 94.7839 85.7498
\c 91.9087 86.1018 92.6319 84.3098 92.6319 84.3098
\c 105.1967 79.2858 103.3999 72.8218 103.7599 54.1498
\c 104.1183 35.4778 107.7103 32.6138 107.7103 32.6138
\l 106.2703 32.2458
\c 99.8095 34.4058 84.7311 54.1498 81.1407 58.4698
\c 77.5503 62.7738 74.3183 63.8458 74.3183 63.8458
\c 70.7279 67.4298 65.3439 71.3818 65.3439 71.3818
\l 65.9935 81.4778
\c 68.6319 81.6218 70.7279 83.7818 70.7279 86.4698
\c 70.7279 89.2378 68.4783 91.4938 65.7039 91.4938
\c 62.9279 91.4938 60.6783 89.2378 60.6783 86.4698
\c 60.6783 84.4858 61.8351 82.7898 63.5007 81.9738
\l 63.1871 73.1738
\c 57.3871 75.1098 52.4447 74.0698 50.4703 73.4938
\c 49.5663 74.8218 48.0447 75.7018 46.3151 75.7018
\c 43.5407 75.7018 41.2911 73.4458 41.2911 70.6618
\c 41.2911 67.8938 43.5407 65.6378 46.3151 65.6378
\c 49.0911 65.6378 51.3391 67.8938 51.3391 70.6618
\c 51.3391 70.9498 51.3039 71.2058 51.2591 71.4618
\l 51.3391 71.3818
\c 66.4191 73.5418 69.6495 63.8458 72.8815 61.6858
\c 76.1119 59.5418 78.6287 56.3098 81.5007 52.3578
\c 84.3711 48.4058 95.1407 37.9898 95.1407 37.9898
\c 95.1407 37.9898 92.2671 38.3578 69.6495 48.7738
\c 47.0319 59.1738 26.5695 72.8218 18.3103 84.3098
\c 10.0527 95.7978 9.3343 102.9818 9.3343 102.9818
\c 15.4383 100.1018 21.9007 108.7258 16.1567 111.9578
\c 10.4095 115.1898 3.5871 110.1658 5.3839 101.5418
\c 7.1775 92.9338 15.0783 78.5658 29.0815 68.5178
\c 43.0847 58.4698 60.3151 48.0538 60.3151 48.0538
\c 45.2383 44.4538 40.2095 54.8698 40.2095 54.8698
\c 39.4943 53.0778 40.9279 50.5658 40.9279 50.5658
\c 30.5151 37.9898 20.8223 40.1498 17.9503 41.5898
\c 15.0783 43.0298 16.5151 40.8698 16.5151 40.8698
\c 18.3103 38.3578 25.4911 34.0378 17.2319 28.3098
\c 11.0159 23.9738 2.5119 14.6618 2.5119 14.6618
\c 13.6415 20.4058 29.7967 15.3818 29.7967 15.3818
\c 23.3359 11.4298 22.2591 4.6138 22.2591 4.6138
\c 27.2879 8.1978 35.1839 7.4778 42.3631 6.4058
\c 49.5439 5.3178 54.9311 -0.0582 54.9311 -0.0582
\c 54.9311 -0.0582 56.7247 6.4058 65.3439 7.4778
\c 73.9599 8.5498 77.9071 3.5258 77.9071 3.5258
\c 76.8319 12.5018 82.2159 13.5898 84.7311 14.2938
\c 87.2415 15.0138 90.8351 20.4058 90.8351 20.4058
\c 96.2191 23.6378 109.8623 22.5498 115.9663 21.1258
\c 122.0687 19.6858 127.4527 18.9658 127.4527 18.9658
\c 131.4047 14.6618 144.3311 14.6618 144.3311 14.6618
\c 140.9535 9.3178 135.3839 9.4778 133.1311 9.7978
\c 132.2383 11.2058 130.6783 12.1498 128.8943 12.1498
\c 126.1151 12.1498 123.8671 9.8938 123.8671 7.1258
\c 123.8671 4.3418 126.1151 2.1018 128.8943 2.1018
\c 131.6687 2.1018 133.9183 4.3418 133.9183 7.1258
\c 133.9183 7.2698 133.8879 7.4138 133.8703 7.5738
\c 135.3071 7.7018 137.9151 7.9418 139.6623 8.1978
\c 142.1711 8.5658 149.7151 14.6618 149.7151 14.6618
\c 166.2319 11.7818 178.7967 19.3338 187.4159 23.6378
\c 196.0319 27.9418 205.3663 31.1738 207.8783 31.8938
\c 210.3903 32.6138 210.3903 30.4538 210.3903 30.4538
\c 207.8751 27.5898 204.6463 20.4058 204.6463 18.9658
\c 204.6463 17.5258 205.7247 16.4538 209.3119 23.9898
\c 212.9039 31.5418 219.3695 31.5258 221.5215 31.1738
\c 223.6751 30.8218 226.5471 26.5018 226.5471 24.7098
\c 226.5471 22.9178 229.0591 22.1978 229.0591 24.3578
\c 229.0591 26.5018 225.8287 32.6138 225.8287 32.6138
\c 229.7807 32.6138 235.8815 32.2458 240.1903 28.6618
\c 244.5007 25.0618 240.5503 23.9898 239.4703 22.5498
\c 238.3935 21.1258 238.3935 17.5258 242.3471 17.1738
\c 246.2943 16.8218 248.0911 18.6138 248.0911 23.2858
\c 248.0911 27.9418 245.2159 35.8458 225.4671 36.1978
\o 
\m 199.6223 97.2378
\c 199.6223 97.2378 192.7999 86.4698 192.4415 83.5898
\c 192.4415 83.5898 190.2847 82.1498 190.2847 85.3818
\c 190.2847 88.6138 193.5151 96.8858 199.6223 97.2378
\o 
\m 164.0783 57.3818
\c 164.9087 59.2698 168.7567 63.6218 174.3439 68.7418
\l 174.1311 68.8698
\c 174.1311 68.8698 174.1279 82.1498 179.1567 82.8698
\c 179.1567 82.8698 176.6255 76.2298 177.5039 71.5578
\c 186.9151 79.6858 199.8911 88.8538 212.0447 92.9818
\c 212.6047 95.3658 214.4879 100.7418 220.0879 100.4698
\l 215.1711 93.9258
\c 219.9663 95.2058 224.5759 95.6058 228.7039 94.7258
\c 228.7039 94.7258 221.6783 93.4298 211.6879 89.2698
\c 213.6319 88.7738 216.8687 87.8938 219.0095 87.1898
\c 222.2415 86.1018 219.7247 84.6778 219.7247 84.6778
\c 219.7247 84.6778 212.3775 87.2058 208.7535 88.0058
\c 205.1183 86.3898 201.1807 84.3898 197.0943 81.9738
\c 200.7039 81.5258 208.9503 80.0058 213.6255 75.3338
\c 213.6255 75.3338 198.9039 78.9338 192.4447 78.9338
\l 192.7807 79.3018
\c 188.9631 76.8218 185.0751 73.9418 181.2415 70.6618
\c 186.4095 70.4218 196.2351 69.0938 203.5727 62.7738
\c 203.5727 62.7738 190.4015 67.5898 178.0447 67.7978
\c 173.2815 63.3818 168.6591 58.2618 164.4383 52.3578
\c 164.4383 52.3578 161.2015 50.9178 164.0783 57.3818
\o 
\m 137.8671 58.1018
\l 142.1743 58.4698
\c 142.1743 58.4698 140.3807 54.1498 137.8671 58.1018
\o 
\m 132.8415 58.8218
\c 134.0559 59.6538 135.8095 60.8538 137.7391 62.1498
\c 137.4447 63.4138 137.6495 65.4778 141.1007 67.0778
\l 140.3743 63.9418
\c 145.2255 67.2378 150.2095 70.7098 150.4351 71.3818
\c 150.4351 71.3818 146.8447 61.3338 127.8159 53.7978
\c 127.8159 53.7978 124.9439 52.7098 124.9439 54.1498
\c 124.9439 55.5898 128.1759 55.5898 132.8415 58.8218
\o 
\m 112.0191 76.7738
\l 112.3775 80.0058
\l 117.7631 81.7978
\c 117.7631 81.7978 115.2495 76.7738 112.0191 76.7738
\o 
\m 114.8911 88.2618
\c 112.0191 89.3338 118.1215 92.9338 121.3535 92.9338
\c 121.3535 92.9338 117.7631 87.1898 114.8911 88.2618
\o 
\m 122.0703 102.9818
\c 122.0703 102.9818 119.9151 97.5898 117.0447 97.5898
\c 117.0447 97.5898 115.6095 97.5898 117.0447 99.7498
\c 118.4783 101.9098 122.0703 102.9818 122.0703 102.9818
\o 
\m 108.3279 80.8218
\c 108.6975 83.2218 109.1279 85.7658 109.6415 88.3258
\l 109.5071 88.2618
\c 109.5071 88.2618 106.6319 91.8458 108.7871 94.3578
\c 108.7871 94.3578 109.2623 92.4858 110.2015 90.9978
\c 110.6703 93.1098 111.1935 95.2058 111.7743 97.2058
\c 111.1775 98.0538 109.7871 100.5338 110.9391 103.7018
\l 113.1695 101.4778
\c 114.4591 104.9818 115.9775 107.9418 117.7631 109.7978
\c 117.7631 109.7978 110.5839 79.2858 109.8623 73.8938
\c 109.1471 68.5178 106.6319 66.3578 106.6319 66.3578
\c 106.6319 66.3578 106.9871 71.2378 107.8911 77.7978
\c 106.8287 79.1098 105.1967 81.5258 105.1967 83.9578
\l 108.3279 80.8218
\o 
\m 68.2159 46.2618
\c 70.0127 44.8218 77.1903 41.2218 79.3471 41.2218
\c 79.3471 41.2218 80.7807 39.0778 78.6287 39.0778
\c 78.6287 39.0778 68.9343 41.9418 65.7039 46.2618
\c 65.7039 46.2618 66.4191 47.6858 68.2159 46.2618
\o 
\m 33.3903 31.5418
\c 33.3903 31.5418 28.0015 31.5418 26.2095 34.0378
\c 26.2095 34.0378 33.3903 35.8458 33.3903 31.5418
\o 
\m 90.1151 26.5018
\c 86.5279 27.2218 80.7807 25.7978 72.1663 16.8218
\c 72.1663 16.8218 70.7279 17.5258 72.5247 19.6858
\c 74.3183 21.8458 78.6287 26.8698 83.2975 28.3098
\c 83.2975 28.3098 79.2447 30.0058 73.5871 31.3498
\c 70.5007 29.7978 64.1247 25.7818 54.5711 15.7338
\c 54.5711 15.7338 58.1695 26.8218 69.3775 32.2138
\c 66.7183 32.6618 63.8783 32.9658 61.0351 32.9658
\c 58.6815 32.9658 56.2703 32.8698 53.7599 32.6298
\c 50.9839 30.1018 44.0751 23.7658 42.3663 21.4778
\c 42.3663 21.4778 40.6191 26.7418 49.2383 32.0538
\c 40.8751 30.7578 31.0847 27.8138 17.9535 21.8458
\c 17.9535 21.8458 25.8495 30.8218 46.3151 34.7738
\c 47.9663 35.0778 49.6463 35.3178 51.3359 35.4778
\c 51.3391 35.4778 45.9535 41.2218 43.4447 41.9418
\c 43.4447 41.9418 48.1967 45.1098 53.8351 35.6698
\c 59.3743 35.9898 64.9743 35.5738 70.1279 34.7738
\c 69.2943 36.4378 68.2159 38.8378 68.2159 40.1498
\c 68.2159 40.1498 69.2911 39.7978 70.7279 37.6378
\c 71.4463 36.5658 72.7087 35.2058 73.7839 34.1338
\c 84.1071 32.0858 91.8703 28.6618 92.2671 26.8698
\c 92.2671 26.8698 93.7071 25.7978 90.1151 26.5018
\o 
\m 84.7311 37.9898
\c 84.7311 37.9898 92.2703 35.4778 100.1695 31.8938
\c 108.0687 28.3098 113.0943 24.3578 113.0943 24.3578
\c 113.0943 24.3578 91.1935 25.0618 84.7311 37.9898
\o
\s 
\m 211.1087 18.2458
\c 208.3343 18.2458 206.0847 16.0058 206.0847 13.2218
\c 206.0847 10.4538 208.3343 8.1978 211.1087 8.1978
\c 213.8879 8.1978 216.1359 10.4538 216.1359 13.2218
\c 216.1359 16.0058 213.8879 18.2458 211.1087 18.2458
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian8.pgf <==
\r 0 0 134 134
\i   
\m 62.2243 106.224
\c 62.4634 107.5937 61.6807 109.5941 61.0423 110.5527
\c 60.8347 110.863 60.4117 110.948 60.1014 110.7405
\c 59.7911 110.5329 59.7081 110.11 59.9136 109.7996
\c 60.3722 109.1098 61.483 107.9713 62.2243 106.224
\o
\s
\m 57.1938 102.9527
\c 57.4152 103.3737 55.8181 108.4239 54.6144 107.5424
\c 54.476 107.4376 54.3633 107.2913 54.3258 107.1253
\c 54.1914 106.5323 54.8792 105.9512 55.2054 105.5381
\c 55.8735 104.6822 56.5277 103.8145 57.1938 102.9527
\o
\s
\m 48.7399 99.7783
\c 49.07 99.9542 47.5164 103.5595 47.5164 103.5595
\c 47.3444 103.8916 46.9313 104.0181 46.5993 103.8441
\c 46.2712 103.6682 46.1427 103.2591 46.3166 102.927
\c 46.3166 102.927 47.0934 100.9662 48.7399 99.7783
\o
\s
\m 46.9274 98.3789
\c 47.3029 98.3571 44.6998 101.747 44.6998 101.747
\c 44.4448 102.0237 44.0119 102.0336 43.7431 101.7786
\c 43.4683 101.5256 43.4545 101.0947 43.7095 100.8219
\c 43.7095 100.8219 45.2868 98.4816 46.9274 98.3789
\o
\s
\m 64.954 108.0405
\c 65.2524 109.7028 63.9696 112.2388 63.9696 112.2388
\c 63.8273 112.5847 63.432 112.7527 63.0841 112.6123
\c 62.7382 112.468 62.5722 112.0727 62.7145 111.7248
\c 62.7145 111.7248 64.8907 107.6728 64.954 108.0405
\o
\s
\m 26.5091 53.0337
\c 26.6238 53.0792 30.8201 54.7059 32.012 56.0658
\c 30.2192 56.0639 26.0703 54.3166 26.0387 54.3067
\c 25.6889 54.1742 25.509 53.7868 25.6375 53.437
\c 25.7699 53.0832 26.1573 52.9053 26.5091 53.0337
\o
\s
\m 87.0879 20.2598
\c 87.5425 18.5243 90.2643 14.9408 90.2821 14.917
\c 90.4936 14.6087 90.9185 14.5316 91.2249 14.7431
\c 91.5333 14.9566 91.6103 15.3796 91.3988 15.6879
\c 91.3277 15.7907 88.7047 19.4474 87.0879 20.2598
\o
\s
\m 32.4409 52.7966
\c 28.9502 51.4268 28.1043 51.1481 24.2163 50.5749
\c 23.8447 50.5175 23.5877 50.1736 23.645 49.804
\c 23.6984 49.4324 24.0443 49.1774 24.4139 49.2327
\c 25.7225 49.4265 26.9677 49.7526 28.0608 50.1123
\c 30.4248 50.8891 32.7868 52.9349 32.4409 52.7966
\o
\s
\m 42.318 53.5556
\c 41.9681 53.431 41.7803 53.0416 41.9088 52.6878
\c 42.0333 52.336 42.4227 52.1522 42.7726 52.2767
\c 42.7726 52.2767 44.8322 53.518 45.2967 53.8955
\c 45.5853 54.1347 42.318 53.5556 42.318 53.5556
\o
\s
\m 46.9254 52.1087
\c 45.7375 51.5987 43.3774 50.9188 43.3774 50.9188
\c 43.0651 50.7112 42.9821 50.2922 43.1877 49.9799
\c 43.3972 49.6676 43.8182 49.5826 44.1285 49.7901
\c 44.1285 49.7901 46.6408 50.5808 46.9254 52.1087
\o
\s
\m 50.9517 9.6593
\c 50.926 9.2877 51.2087 8.9655 51.5803 8.9359
\c 51.9539 8.9102 52.278 9.1928 52.3057 9.5644
\c 52.3057 9.5644 51.7285 11.9541 51.5823 13.235
\c 50.3963 12.2348 50.9517 9.6593 50.9517 9.6593
\o
\s
\m 45.0279 49.2743
\c 44.7176 49.0647 44.6405 48.6398 44.85 48.3334
\c 45.0635 48.0231 45.4845 47.946 45.7948 48.1575
\c 45.7948 48.1575 47.8841 49.2268 48.3802 50.7587
\c 48.4948 51.1164 45.0279 49.2743 45.0279 49.2743
\o
\s
\m 55.1303 39.8498
\c 55.1085 39.4782 55.3912 39.1561 55.7648 39.1323
\c 56.1383 39.1066 56.4605 39.3932 56.4862 39.7688
\c 56.4862 39.7688 56.3044 42.3324 56.0019 42.8938
\c 55.6284 42.9175 55.1303 39.8498 55.1303 39.8498
\o
\s
\m 58.7534 40.0139
\c 58.8067 39.6423 59.1487 39.3853 59.5203 39.4387
\c 59.8879 39.4901 60.1488 39.836 60.0935 40.2056
\c 59.8385 42.0024 60.3722 43.6884 60.562 44.2833
\c 60.2556 44.4929 58.4173 42.3601 58.7534 40.0139
\o
\s
\m 86.4791 46.7225
\c 86.236 46.4339 88.3727 44.2577 88.3727 44.2577
\c 88.6593 44.0185 89.0862 44.056 89.3274 44.3446
\c 89.5665 44.6332 89.527 45.0582 89.2404 45.2993
\c 89.2404 45.2993 86.7183 47.0091 86.4791 46.7225
\o
\s
\m 84.6626 18.8861
\c 84.3622 18.6587 85.9494 16.0595 85.9494 16.0595
\c 86.1747 15.7611 86.5997 15.6998 86.9001 15.9271
\c 87.1986 16.1524 87.2559 16.5774 87.0325 16.8778
\c 87.0325 16.8778 84.9591 19.1114 84.6626 18.8861
\o
\s
\m 56.7076 10.2187
\c 56.4447 10.1732 56.6088 8.0128 56.6088 8.0128
\c 56.6562 7.7519 56.9092 7.576 57.1681 7.6214
\c 57.431 7.6669 57.605 7.9179 57.5595 8.1808
\c 57.5595 8.1808 56.9705 10.2661 56.7076 10.2187
\o
\s
\m 78.7961 17.789
\c 78.5529 17.6863 79.2052 15.6187 79.2052 15.6187
\c 79.31 15.3756 79.5907 15.261 79.8357 15.3657
\c 80.0808 15.4705 80.1955 15.7531 80.0907 15.9963
\c 80.0907 15.9963 79.0431 17.8938 78.7961 17.789
\o
\s
\m 90.1121 21.4971
\c 89.8907 21.3489 90.9067 19.4355 90.9067 19.4355
\c 91.051 19.2142 91.3494 19.1529 91.5728 19.3011
\c 91.7942 19.4435 91.8535 19.7439 91.7092 19.9673
\c 91.7092 19.9673 90.3354 21.6414 90.1121 21.4971
\o
\s
\m 90.5548 46.0148
\c 90.8731 45.8132 91.2921 45.9121 91.4917 46.2283
\c 91.6874 46.5466 91.5945 46.9656 91.2723 47.1632
\c 91.2723 47.1632 88.1296 48.7722 87.9299 48.454
\c 87.7303 48.1377 90.5548 46.0148 90.5548 46.0148
\o
\s
\m 82.0772 18.2278
\c 81.6681 17.9808 83.6367 13.9406 83.6367 13.9406
\c 83.8799 13.5315 84.4096 13.399 84.8188 13.6441
\c 85.2279 13.8872 85.3603 14.413 85.1152 14.8241
\c 85.1152 14.8241 82.4844 18.471 82.0772 18.2278
\o
\s
\m 49.5108 14.2055
\c 49.1787 14.3715 47.6429 12.0134 48.2893 9.7324
\c 48.392 9.3707 48.7676 9.1632 49.1273 9.264
\c 49.4891 9.3668 49.6966 9.7403 49.5938 10.1021
\c 49.0977 11.8494 49.406 13.5888 49.5108 14.2055
\o
\s
\m 45.2868 9.3905
\c 45.3362 8.9359 45.7474 8.6058 46.204 8.6611
\c 46.6566 8.7125 46.9827 9.1217 46.9313 9.5783
\c 46.6803 11.7822 47.3958 13.82 47.6508 14.5395
\c 47.2812 14.8083 44.9626 12.2684 45.2868 9.3905
\o
\s
\m 85.4177 84.432
\c 87.25 84.6909 88.0268 85.695 88.0268 85.695
\c 88.3213 85.9302 88.3628 86.3572 88.1256 86.6458
\c 87.8884 86.9363 87.4615 86.9798 87.1709 86.7426
\c 87.1709 86.7426 85.048 84.3826 85.4177 84.432
\o
\s
\m 41.7942 98.7248
\c 42.2923 98.7248 42.6955 99.13 42.6955 99.63
\c 42.6955 100.1262 42.2923 100.5333 41.7942 100.5333
\c 41.2921 100.5333 40.8909 100.1262 40.8909 99.63
\c 40.8909 99.13 41.2921 98.7248 41.7942 98.7248
\o
\s
\m 49.0246 102.5673
\c 49.5246 102.5673 49.9298 102.9725 49.9298 103.4706
\c 49.9298 103.9687 49.5246 104.3739 49.0246 104.3739
\c 48.5265 104.3739 48.1213 103.9687 48.1213 103.4706
\c 48.1213 102.9725 48.5265 102.5673 49.0246 102.5673
\o
\s
\m 51.8511 105.2792
\c 52.1634 105.2792 52.4164 105.5302 52.4164 105.8445
\c 52.4164 106.1548 52.1634 106.4078 51.8511 106.4078
\c 51.5408 106.4078 51.2858 106.1548 51.2858 105.8445
\c 51.2858 105.5302 51.5408 105.2792 51.8511 105.2792
\o
\s
\m 58.0655 106.6331
\c 58.5676 106.6331 58.9708 107.0403 58.9708 107.5404
\c 58.9708 108.0385 58.5676 108.4437 58.0655 108.4437
\c 57.5674 108.4437 57.1622 108.0385 57.1622 107.5404
\c 57.1622 107.0403 57.5674 106.6331 58.0655 106.6331
\o
\s
\m 74.6274 111.4797
\c 75.1255 111.4797 75.5327 111.8869 75.5327 112.387
\c 75.5327 112.8871 75.1255 113.2883 74.6274 113.2883
\c 74.1254 113.2883 73.7221 112.8871 73.7221 112.387
\c 73.7221 111.8869 74.1254 111.4797 74.6274 111.4797
\o
\s
\m 78.6656 107.1727
\c 79.1657 107.1727 79.5689 107.5779 79.5689 108.078
\c 79.5689 108.5781 79.1657 108.9813 78.6656 108.9813
\c 78.1675 108.9813 77.7603 108.5781 77.7603 108.078
\c 77.7603 107.5779 78.1675 107.1727 78.6656 107.1727
\o
\s
\m 28.1181 89.9111
\c 28.6182 89.9111 29.0214 90.3124 29.0214 90.8144
\c 29.0214 91.3125 28.6182 91.7177 28.1181 91.7177
\c 27.62 91.7177 27.2148 91.3125 27.2148 90.8144
\c 27.2148 90.3124 27.62 89.9111 28.1181 89.9111
\o
\s
\m 28.2308 83.2104
\c 28.5608 83.2104 28.8277 83.4753 28.8277 83.8054
\c 28.8277 84.1375 28.5608 84.4023 28.2308 84.4023
\c 27.9026 84.4023 27.6358 84.1375 27.6358 83.8054
\c 27.6358 83.4753 27.9026 83.2104 28.2308 83.2104
\o
\s
\m 30.9446 82.1115
\c 31.4447 82.1115 31.8499 82.5167 31.8499 83.0167
\c 31.8499 83.5148 31.4447 83.92 30.9446 83.92
\c 30.4445 83.92 30.0413 83.5148 30.0413 83.0167
\c 30.0413 82.5167 30.4445 82.1115 30.9446 82.1115
\o
\s
\m 27.1041 76.913
\c 27.6022 76.913 28.0054 77.3162 28.0054 77.8163
\c 28.0054 78.3164 27.6022 78.7216 27.1041 78.7216
\c 26.602 78.7216 26.1968 78.3164 26.1968 77.8163
\c 26.1968 77.3162 26.602 76.913 27.1041 76.913
\o
\s
\m 30.2666 77.1383
\c 30.577 77.1383 30.832 77.3913 30.832 77.7056
\c 30.832 78.0179 30.577 78.269 30.2666 78.269
\c 29.9543 78.269 29.7013 78.0179 29.7013 77.7056
\c 29.7013 77.3913 29.9543 77.1383 30.2666 77.1383
\o
\s
\m 31.2846 58.0405
\c 31.7847 58.0405 32.1879 58.4457 32.1879 58.9438
\c 32.1879 59.4458 31.7847 59.849 31.2846 59.849
\c 30.7845 59.849 30.3773 59.4458 30.3773 58.9438
\c 30.3773 58.4457 30.7845 58.0405 31.2846 58.0405
\o
\s
\m 24.2776 55.6666
\c 24.7757 55.6666 25.1809 56.0737 25.1809 56.5719
\c 25.1809 57.07 24.7757 57.4732 24.2776 57.4732
\c 23.7775 57.4732 23.3743 57.07 23.3743 56.5719
\c 23.3743 56.0737 23.7775 55.6666 24.2776 55.6666
\o
\s
\m 17.4959 48.6615
\c 17.4959 49.1616 17.0907 49.5648 16.5926 49.5648
\c 16.0925 49.5648 15.6892 49.1616 15.6892 48.6615
\c 15.6892 48.1595 16.0925 47.7562 16.5926 47.7562
\c 17.0907 47.7562 17.4959 48.1595 17.4959 48.6615
\o
\s
\m 17.8358 45.3823
\c 17.3358 45.3823 16.9305 44.9791 16.9305 44.479
\c 16.9305 43.979 17.3358 43.5757 17.8358 43.5757
\c 18.3339 43.5757 18.7411 43.979 18.7411 44.479
\c 18.7411 44.9791 18.3339 45.3823 17.8358 45.3823
\o
\s
\m 29.9267 48.3215
\c 29.4286 48.3215 29.0214 47.9183 29.0214 47.4202
\c 29.0214 46.9182 29.4286 46.5129 29.9267 46.5129
\c 30.4268 46.5129 30.832 46.9182 30.832 47.4202
\c 30.832 47.9183 30.4268 48.3215 29.9267 48.3215
\o
\s
\m 24.0522 34.0841
\c 23.5521 34.0841 23.1469 33.6789 23.1469 33.1768
\c 23.1469 32.6787 23.5521 32.2755 24.0522 32.2755
\c 24.5503 32.2755 24.9555 32.6787 24.9555 33.1768
\c 24.9555 33.6789 24.5503 34.0841 24.0522 34.0841
\o
\s
\m 27.3275 35.3808
\c 26.9993 35.3808 26.7345 35.1159 26.7345 34.7898
\c 26.7345 34.4616 26.9993 34.1948 27.3275 34.1948
\c 27.6556 34.1948 27.9244 34.4616 27.9244 34.7898
\c 27.9244 35.1159 27.6556 35.3808 27.3275 35.3808
\o
\s
\m 25.6335 31.0322
\c 25.1315 31.0322 24.7282 30.627 24.7282 30.1289
\c 24.7282 29.6269 25.1315 29.2217 25.6335 29.2217
\c 26.1316 29.2217 26.5368 29.6269 26.5368 30.1289
\c 26.5368 30.627 26.1316 31.0322 25.6335 31.0322
\o
\s
\m 42.5828 56.1172
\c 42.9742 56.1172 43.2904 56.4335 43.2904 56.8249
\c 43.2904 57.2162 42.9742 57.5325 42.5828 57.5325
\c 42.1954 57.5325 41.8772 57.2162 41.8772 56.8249
\c 41.8772 56.4335 42.1954 56.1172 42.5828 56.1172
\o
\s
\m 62.8133 43.0084
\c 62.3152 43.0084 61.91 42.6072 61.91 42.1051
\c 61.91 41.607 62.3152 41.2018 62.8133 41.2018
\c 63.3114 41.2018 63.7166 41.607 63.7166 42.1051
\c 63.7166 42.6072 63.3114 43.0084 62.8133 43.0084
\o
\s
\m 68.0671 41.5972
\c 67.569 41.5972 67.1638 41.1919 67.1638 40.6938
\c 67.1638 40.1938 67.569 39.7905 68.0671 39.7905
\c 68.5672 39.7905 68.9724 40.1938 68.9724 40.6938
\c 68.9724 41.1919 68.5672 41.5972 68.0671 41.5972
\o
\s
\m 81.4625 42.6289
\c 81.0889 42.6289 80.7885 42.3285 80.7885 41.9569
\c 80.7885 41.5833 81.0889 41.2848 81.4625 41.2848
\c 81.8301 41.2848 82.1326 41.5833 82.1326 41.9569
\c 82.1326 42.3285 81.8301 42.6289 81.4625 42.6289
\o
\s
\m 83.3818 44.5897
\c 82.8817 44.5897 82.4765 44.1865 82.4765 43.6884
\c 82.4765 43.1883 82.8817 42.7851 83.3818 42.7851
\c 83.8799 42.7851 84.2831 43.1883 84.2831 43.6884
\c 84.2831 44.1865 83.8799 44.5897 83.3818 44.5897
\o
\s
\m 84.7338 46.2876
\c 84.2357 46.2876 83.8324 45.8844 83.8324 45.3823
\c 83.8324 44.8823 84.2357 44.479 84.7338 44.479
\c 85.2378 44.479 85.643 44.8823 85.643 45.3823
\c 85.643 45.8844 85.2378 46.2876 84.7338 46.2876
\o
\s
\m 92.65 51.9565
\c 92.2982 51.9565 92.0136 51.6738 92.0136 51.324
\c 92.0136 50.9741 92.2982 50.6915 92.65 50.6915
\c 92.9979 50.6915 93.2825 50.9741 93.2825 51.324
\c 93.2825 51.6738 92.9979 51.9565 92.65 51.9565
\o
\s
\m 92.8734 56.0046
\c 93.3754 56.0046 93.7767 56.4117 93.7767 56.9098
\c 93.7767 57.4099 93.3754 57.8132 92.8734 57.8132
\c 92.3733 57.8132 91.9701 57.4099 91.9701 56.9098
\c 91.9701 56.4117 92.3733 56.0046 92.8734 56.0046
\o
\s
\m 90.1635 75.1044
\c 90.1635 74.6063 90.5667 74.2011 91.0668 74.2011
\c 91.5649 74.2011 91.9701 74.6063 91.9701 75.1044
\c 91.9701 75.6045 91.5649 76.0077 91.0668 76.0077
\c 90.5667 76.0077 90.1635 75.6045 90.1635 75.1044
\o
\s
\m 90.9304 77.5594
\c 90.8256 78.0476 90.3433 78.3539 89.8571 78.2492
\c 89.3669 78.1405 89.0586 77.6582 89.1673 77.1719
\c 89.272 76.6837 89.7543 76.3754 90.2425 76.4841
\c 90.7308 76.5869 91.0371 77.0711 90.9304 77.5594
\o
\s
\m 89.5053 79.8858
\c 89.608 79.3936 90.0943 79.0873 90.5825 79.196
\c 91.0688 79.3007 91.3771 79.783 91.2704 80.2712
\c 91.1636 80.7595 90.6833 81.0678 90.1951 80.9591
\c 89.7049 80.8543 89.3985 80.3721 89.5053 79.8858
\o
\s
\m 87.922 82.5957
\c 88.0268 82.1095 88.511 81.8011 88.9993 81.9079
\c 89.4875 82.0126 89.7938 82.4949 89.6891 82.9831
\c 89.5823 83.4733 89.1001 83.7797 88.6138 83.673
\c 88.1236 83.5682 87.8153 83.0859 87.922 82.5957
\o
\s
\m 85.7221 87.1063
\c 86.2103 87.2131 86.5166 87.6914 86.4099 88.1836
\c 86.3071 88.6678 85.8248 88.9801 85.3346 88.8714
\c 84.8464 88.7647 84.5381 88.2844 84.6468 87.7942
\c 84.7496 87.3079 85.2338 86.9996 85.7221 87.1063
\o
\s
\m 96.8641 31.3505
\c 96.3739 31.2418 96.0656 30.7614 96.1723 30.2713
\c 96.2791 29.785 96.7594 29.4767 97.2496 29.5834
\c 97.7358 29.6882 98.0442 30.1724 97.9374 30.6606
\c 97.8327 31.1469 97.3504 31.4552 96.8641 31.3505
\o
\s
\m 96.4095 25.3594
\c 95.9213 25.2546 95.6129 24.7704 95.7197 24.2822
\c 95.8264 23.7939 96.3087 23.4856 96.7969 23.5943
\c 97.2832 23.6971 97.5935 24.1833 97.4848 24.6716
\c 97.38 25.1578 96.8977 25.4661 96.4095 25.3594
\o
\s
\m 82.1701 12.138
\c 81.6839 12.0312 81.3735 11.5509 81.4823 11.0607
\c 81.587 10.5745 82.0673 10.2661 82.5555 10.3709
\c 83.0438 10.4776 83.3541 10.9579 83.2474 11.4481
\c 83.1426 11.9344 82.6603 12.2447 82.1701 12.138
\o
\s
\m 77.8414 14.5316
\c 77.3551 14.4268 77.0448 13.9426 77.1515 13.4544
\c 77.2583 12.9681 77.7425 12.6598 78.2308 12.7665
\c 78.717 12.8732 79.0273 13.3536 78.9186 13.8418
\c 78.8138 14.33 78.3296 14.6383 77.8414 14.5316
\o
\s
\m 76.0367 17.2435
\c 75.5446 17.1387 75.2382 16.6565 75.3449 16.1682
\c 75.4517 15.68 75.9339 15.3717 76.4222 15.4804
\c 76.9084 15.5832 77.2168 16.0674 77.11 16.5537
\c 77.0053 17.0419 76.523 17.3522 76.0367 17.2435
\o
\s
\m 73.2102 15.5496
\c 72.722 15.4408 72.4117 14.9625 72.5204 14.4743
\c 72.5421 14.3715 72.5876 14.2845 72.639 14.2055
\c 72.4294 14.4664 72.0895 14.6087 71.7416 14.5316
\c 71.2514 14.4268 70.943 13.9426 71.0498 13.4544
\c 71.1565 12.9681 71.6388 12.6598 72.127 12.7665
\c 72.6152 12.8732 72.9236 13.3536 72.8169 13.8418
\c 72.7951 13.9426 72.7496 14.0276 72.6983 14.1106
\c 72.9058 13.8477 73.2478 13.7074 73.5956 13.7825
\c 74.0839 13.8892 74.3922 14.3715 74.2855 14.8597
\c 74.1787 15.3479 73.6964 15.6543 73.2102 15.5496
\o
\s
\m 63.6652 11.5805
\c 63.5565 12.0688 63.0722 12.3771 62.588 12.2724
\c 62.0978 12.1656 61.7894 11.6814 61.8981 11.1931
\c 62.0029 10.7069 62.4872 10.4005 62.9714 10.5053
\c 63.4616 10.612 63.768 11.0943 63.6652 11.5805
\o
\s
\m 41.5827 19.1015
\c 41.4028 19.566 40.9541 19.8981 40.4264 19.8981
\c 39.7385 19.8981 39.1851 19.3446 39.1851 18.6568
\c 39.1851 17.9689 39.7385 17.4115 40.4264 17.4115
\c 40.7011 17.4115 40.9442 17.5202 41.1498 17.6685
\c 41.5985 17.8029 41.8811 18.2555 41.7784 18.72
\c 41.7467 18.8702 41.6736 18.9908 41.5827 19.1015
\o
\s
\m 63.9439 8.5425
\c 63.4537 8.4358 63.1454 7.9535 63.2521 7.4653
\c 63.3588 6.9771 63.8411 6.6687 64.3293 6.7754
\c 64.8195 6.8822 65.1259 7.3645 65.0172 7.8547
\c 64.9105 8.3389 64.4302 8.6473 63.9439 8.5425
\o
\s
\m 109.4056 34.853
\c 108.9174 34.7463 108.6091 34.264 108.7178 33.7758
\c 108.8206 33.2875 109.3029 32.9812 109.7911 33.0879
\c 110.2813 33.1927 110.5916 33.675 110.4809 34.1632
\c 110.3761 34.6534 109.8919 34.9597 109.4056 34.853
\o
\s
\m 112.4575 37.5649
\c 111.9693 37.4601 111.6609 36.9778 111.7677 36.4876
\c 111.8724 35.9994 112.3547 35.6911 112.8429 35.7998
\c 113.3312 35.9046 113.6415 36.3868 113.5328 36.8751
\c 113.428 37.3633 112.9437 37.6697 112.4575 37.5649
\o
\s
\m 116.8653 42.7614
\c 116.3751 42.6566 116.0668 42.1743 116.1755 41.6861
\c 116.2802 41.1979 116.7625 40.8895 117.2527 40.9963
\c 117.739 41.101 118.0473 41.5833 117.9406 42.0735
\c 117.8339 42.5598 117.3535 42.8701 116.8653 42.7614
\o
\s
\m 117.7706 45.4752
\c 117.2804 45.3685 116.9721 44.8862 117.0788 44.4
\c 117.1855 43.9098 117.6678 43.6034 118.1541 43.7101
\c 118.6443 43.8149 118.9506 44.2972 118.8459 44.7874
\c 118.7391 45.2756 118.2588 45.582 117.7706 45.4752
\o
\s
\m 117.4267 50.7607
\c 116.638 50.5907 116.1419 49.8158 116.3138 49.0272
\c 116.4838 48.2425 117.2606 47.7463 118.0473 47.9183
\c 118.834 48.0883 119.3301 48.8631 119.1582 49.6518
\c 118.9882 50.4365 118.2114 50.9306 117.4267 50.7607
\o
\s
\m 80.5533 41.1959
\c 80.1164 41.1959 79.7646 40.846 79.7646 40.4092
\c 79.7646 39.9724 80.1164 39.6206 80.5533 39.6206
\c 80.9881 39.6206 81.3419 39.9724 81.3419 40.4092
\c 81.3419 40.846 80.9881 41.1959 80.5533 41.1959
\o
\s
\m 65.8355 39.4486
\c 65.4777 39.4486 65.1852 39.158 65.1852 38.8003
\c 65.1852 38.4425 65.4777 38.1519 65.8355 38.1519
\c 66.1953 38.1519 66.4858 38.4425 66.4858 38.8003
\c 66.4858 39.158 66.1953 39.4486 65.8355 39.4486
\o
\s
\m 24.4475 37.9246
\c 24.4475 38.5809 23.9158 39.1106 23.2596 39.1106
\c 22.6054 39.1106 22.0737 38.5809 22.0737 37.9246
\c 22.0737 37.2684 22.6054 36.7387 23.2596 36.7387
\c 23.9158 36.7387 24.4475 37.2684 24.4475 37.9246
\o
\s
\m 108.4964 41.6327
\c 107.2887 40.8816 110.4552 39.9763 111.3565 39.9763
\c 112.2618 39.9763 114.3017 42.03 113.4675 43.1389
\c 113.0169 43.7418 109.7021 42.3898 108.4964 41.6327
\o
\s
\m 131.0593 53.688
\c 131.0593 53.688 132.4152 56.0639 132.0772 59.1157
\c 130.494 65.2175 124.5049 66.3461 124.5049 66.3461
\c 124.5049 66.3461 124.1669 67.1368 124.2815 68.8327
\c 124.3942 70.5286 130.3852 75.2724 129.9306 79.6822
\c 134.2258 82.7301 134.3384 88.7232 130.9486 90.8698
\c 132.6425 98.2148 128.6854 101.492 122.2456 102.3953
\c 118.8558 111.7743 112.2638 107.3684 112.2638 107.3684
\c 112.2638 107.3684 112.3014 108.3844 110.303 109.4023
\c 111.0581 112.7191 108.4589 116.4094 105.1817 116.6347
\c 105.1817 119.5719 103.0706 122.2107 100.5821 122.8887
\c 100.5821 126.9585 99.5306 130.4215 96.2553 132.57
\c 91.8456 134.7166 87.4022 133.1709 84.4649 129.6704
\c 82.3164 131.477 76.8511 133.0227 74.3665 127.2569
\c 70.7493 128.4627 68.4525 125.4503 68.4525 125.4503
\c 68.4525 125.4503 65.8553 128.9529 61.4455 128.0496
\c 60.5442 131.3248 54.1005 132.908 51.7285 130.0815
\c 50.0326 133.0227 45.1722 135.0566 41.217 133.4753
\c 37.2618 131.8921 34.8899 128.7275 35.4532 120.9298
\c 25.6216 117.6527 30.3694 109.6277 30.3694 109.6277
\c 30.3694 109.6277 28.6735 108.9497 27.2049 106.8051
\c 22.1191 107.5937 20.5359 106.2398 18.6166 102.17
\c 13.8688 103.2255 10.3287 102.0968 10.1034 97.272
\c 8.1821 97.3866 1.438 97.0466 0.2342 90.9449
\c -1.1494 83.9536 4.0392 81.4888 4.0392 81.4888
\c 4.0392 81.4888 2.6062 78.9983 3.0212 75.9524
\c 3.6992 70.9793 10.4789 70.1886 10.4789 70.1886
\c 10.4789 70.1886 10.7062 70.414 11.3803 67.3621
\c 2.116 64.0849 3.6992 57.9831 5.1678 55.1586
\c -1.7246 47.3965 6.6364 42.8404 6.6364 42.8404
\c 6.6364 42.8404 4.1499 39.585 4.3021 35.4934
\c 4.4543 31.4256 8.8225 26.4525 16.6953 27.3558
\c 18.7648 20.7302 26.0012 21.1789 26.0012 21.1789
\c 26.0012 21.1789 26.7523 20.4634 27.8829 18.2021
\c 31.0474 7.0146 37.2618 9.0505 37.2618 9.0505
\c 37.2618 9.0505 39.1851 0.2369 45.3995 0.0076
\c 51.6159 -0.2178 54.6282 4.6032 54.6282 4.6032
\c 54.6282 4.6032 56.9804 1.241 60.9573 1.4406
\c 66.9839 1.7411 69.1305 6.6766 69.1305 6.6766
\c 69.1305 6.6766 71.0537 4.4549 73.5403 6.6766
\c 76.4775 0.8397 82.5793 2.0415 86.4218 6.7893
\c 94.7828 1.8181 100.0959 6.3366 101.9045 14.247
\c 107.4409 16.8462 109.0242 20.6887 108.3462 26.0018
\c 114.5626 24.5332 116.5945 27.1324 118.4031 29.957
\c 123.0363 30.4076 126.2008 33.6848 126.4281 38.7726
\c 129.0253 39.4486 133.8878 42.2751 133.8878 46.5683
\c 133.8878 50.8615 131.0593 53.688 131.0593 53.688
\o 
\m 69.9251 121.7205
\c 70.3758 127.2569 75.7244 125.2981 75.7244 125.2981
\c 75.7244 125.2981 77.3808 129.4035 80.2073 129.4035
\c 83.0299 129.4035 85.0678 126.6936 85.0678 126.6936
\c 85.0678 126.6936 87.6137 131.3821 92.9011 130.4215
\c 96.2158 129.8206 98.2873 126.6936 98.6273 121.7205
\c 103.2604 120.9298 103.2604 118.8959 103.5984 115.0534
\c 106.1976 114.7154 107.1029 113.1322 107.3638 111.5114
\c 103.634 111.624 98.8526 111.2109 96.4807 105.3345
\c 94.1068 99.4581 95.9391 92.2277 97.044 91.6604
\c 97.7437 91.3026 97.0302 93.7516 96.9175 97.5941
\c 97.5975 106.7478 103.0331 109.9676 106.8756 109.0643
\c 110.7181 108.1591 111.736 104.3146 111.736 104.3146
\c 111.736 104.3146 113.2047 106.2398 115.3532 106.2398
\c 119.761 106.1251 118.8558 100.136 118.8558 100.136
\c 118.8558 100.136 122.4729 100.474 124.8448 99.3454
\c 127.8967 97.7622 129.14 96.4082 127.5548 90.6444
\c 131.5119 86.798 131.1739 82.8448 126.7661 80.3602
\c 127.8829 75.3436 125.3726 73.5172 121.8681 69.7874
\c 116.6716 76.1164 108.6862 73.3532 103.7111 70.3013
\c 102.1278 73.1259 99.6432 74.5964 99.6432 74.5964
\c 99.6432 74.5964 102.3531 77.5337 102.0171 81.0362
\c 101.6791 84.5407 99.9832 86.2346 95.0121 88.6085
\c 93.6541 97.7622 84.6132 95.7302 84.6132 95.7302
\c 83.8225 99.5688 79.642 103.8659 75.5742 101.2627
\c 75.1216 107.8211 70.6011 107.4791 70.6011 107.4791
\c 70.6011 107.4791 71.1664 111.7743 68.9052 112.0035
\c 66.9839 115.2807 66.8732 118.4433 69.9251 121.7205
\o 
\m 32.6287 108.6097
\c 33.194 109.857 29.8041 111.6616 31.838 115.5041
\c 35.3426 121.4952 37.9398 117.0893 39.2957 118.1053
\c 38.2798 122.7365 36.8112 127.9369 41.4423 130.4215
\c 46.0755 132.908 48.7874 131.2141 51.8392 126.9189
\c 54.1005 131.6667 59.1862 129.5182 61.1075 125.1104
\c 62.6868 127.3696 66.3059 126.8082 67.7746 122.8511
\c 65.9679 119.5719 64.4974 115.6187 66.3059 111.7743
\c 68.1126 107.9357 66.7586 106.5778 66.7586 106.5778
\c 62.9161 107.2538 61.6708 101.6066 59.7515 101.492
\c 57.8283 101.3774 57.4923 100.814 56.587 100.5867
\c 55.6817 100.3614 53.8751 104.4292 53.0845 103.6386
\c 52.2938 102.846 54.6658 100.3614 54.5531 99.0054
\c 54.4424 97.6515 52.9698 98.1002 53.1972 96.4082
\c 53.4225 94.7123 54.3278 89.2865 56.587 86.2346
\c 58.8463 83.1848 58.9609 82.2795 57.943 81.8288
\c 56.927 81.3762 55.1164 84.3134 54.2131 83.9734
\c 53.3078 83.6354 54.2131 82.8448 54.7784 82.2795
\c 55.3457 81.7142 54.7784 81.6015 53.4225 80.5855
\c 52.0646 79.5676 51.9539 80.1329 52.1792 77.5337
\c 49.58 77.6483 51.3905 75.7271 49.6926 75.9524
\c 47.9967 76.1757 46.8701 75.6124 48.904 74.7071
\c 50.9359 73.8038 51.1613 72.7859 49.1273 73.1259
\c 47.0934 73.4638 45.3995 74.9364 44.8322 73.9165
\c 44.2689 72.9005 47.0934 72.1099 47.8841 71.9972
\c 48.6767 71.8845 47.9967 68.8327 46.7554 68.9453
\c 45.5121 69.06 37.2618 69.6233 36.8112 73.3532
\c 36.3585 77.081 38.7304 79.6822 38.7304 79.6822
\c 38.7304 79.6822 35.1152 84.0881 37.6018 87.8179
\c 40.0884 91.5458 44.6069 90.5298 44.6069 90.5298
\c 44.6069 90.5298 44.7235 93.129 48.1094 93.469
\c 51.5012 93.807 52.1792 93.2417 52.1792 94.7123
\c 52.1792 96.1829 50.0326 96.0682 47.6587 95.7302
\c 45.2868 95.3883 44.2689 97.8768 43.1382 97.7622
\c 42.0076 97.6515 43.4782 96.6315 44.0416 94.9396
\c 44.6069 93.2417 40.879 97.0822 40.199 96.6315
\c 39.5191 96.1829 42.4603 94.3723 41.4423 93.469
\c 40.4264 92.5637 38.3924 97.7622 36.8112 97.7622
\c 35.2279 97.7622 38.5051 94.5976 37.3765 94.5976
\c 35.4532 94.5976 29.6895 99.6834 29.5788 103.4152
\c 29.4661 107.1411 32.0634 107.3684 32.6287 108.6097
\o 
\m 61.7855 74.1438
\c 60.2259 74.1438 58.9609 75.4088 58.9609 76.9664
\c 58.9609 78.5299 60.2259 79.7929 61.7855 79.7929
\c 63.345 79.7929 64.61 78.5299 64.61 76.9664
\c 64.61 75.4088 63.345 74.1438 61.7855 74.1438
\o 
\m 65.29 73.0132
\c 66.2269 73.0132 66.9839 72.0763 66.9839 70.9219
\c 66.9839 69.7676 66.2269 68.8327 65.29 68.8327
\c 64.3511 68.8327 63.5921 69.7676 63.5921 70.9219
\c 63.5921 72.0763 64.3511 73.0132 65.29 73.0132
\o 
\m 61.4455 69.1134
\c 61.4455 67.0854 60.1805 65.4408 58.6209 65.4408
\c 57.0574 65.4408 55.7964 67.0854 55.7964 69.1134
\c 55.7964 71.1413 57.0574 72.7859 58.6209 72.7859
\c 60.1805 72.7859 61.4455 71.1413 61.4455 69.1134
\o 
\m 55.4564 65.1028
\c 56.0217 63.7469 55.3457 61.6003 53.8751 62.9563
\c 52.4045 64.3122 50.258 68.6054 53.1972 72.2206
\c 55.4564 74.2584 55.5691 74.7071 55.7964 76.2904
\c 56.0217 77.8736 55.4564 79.1149 56.4743 79.1149
\c 58.1683 79.1149 59.0736 74.4818 56.927 73.6892
\c 54.7784 72.9005 52.8572 69.06 55.4564 65.1028
\o 
\m 6.1838 81.3762
\c 1.6633 84.6909 1.2127 88.4939 3.2466 92.2257
\c 5.2785 95.9536 9.9117 95.2776 11.8349 95.1629
\c 11.4969 99.5688 14.8492 101.2627 19.4072 100.474
\c 21.6685 103.8659 22.7951 105.5618 26.8649 104.8838
\c 26.8649 104.8838 27.9955 97.7622 32.2907 94.5976
\c 32.6287 94.0323 32.178 93.2417 31.4981 93.2417
\c 30.8201 93.2417 30.0295 91.8877 31.9507 91.6604
\c 33.872 91.4331 33.7593 91.8877 33.872 92.791
\c 33.9866 93.6943 35.1152 93.469 36.0185 93.129
\c 36.9219 92.791 37.4872 91.7731 35.7932 91.6604
\c 34.0973 91.5458 34.5499 90.7551 35.6786 90.7551
\c 36.8112 90.7551 36.4692 89.1738 35.3426 89.1738
\c 34.21 89.1738 30.9347 90.8698 30.3694 90.8698
\c 29.8041 90.8698 29.5788 89.9645 31.0474 89.2865
\c 32.516 88.6085 34.7772 88.0432 34.8899 87.0273
\c 35.0006 86.0093 34.21 86.0093 32.9667 86.2346
\c 31.7254 86.4639 30.2568 86.9166 28.5608 88.0432
\c 26.8649 89.1738 26.1889 87.7052 27.4283 87.0273
\c 28.6735 86.3493 33.872 84.9914 34.7772 83.5228
\c 35.6786 82.0541 36.2478 80.3602 35.3426 80.3602
\c 34.4373 80.3602 33.0813 81.1508 31.6127 81.1508
\c 30.1441 81.1508 29.9168 79.9076 31.7254 79.6822
\c 33.532 79.4529 34.8899 79.1149 34.3246 78.1009
\c 33.7593 77.081 35.1152 75.1617 33.3067 75.1617
\c 31.4981 75.1617 29.5788 75.7271 29.3515 74.7071
\c 29.1262 73.6892 30.3694 73.5805 31.6127 73.5805
\c 32.856 73.5805 34.6646 74.1438 34.6646 72.9005
\c 34.6646 71.6572 33.0813 72.2206 31.2727 72.2206
\c 29.4661 72.2206 29.4661 70.752 30.7094 70.752
\c 31.9507 70.752 35.5659 71.5446 35.6786 70.6413
\c 35.7932 69.736 34.0973 69.8506 34.4373 68.8327
\c 34.7772 67.8147 34.21 67.4767 32.4034 67.4767
\c 30.5948 67.4767 28.1082 66.2315 25.849 64.8775
\c 23.5877 63.5216 18.7787 62.1123 15.0014 65.1028
\c 13.1908 66.5339 12.2875 69.398 11.6096 71.2046
\c 7.0911 72.5625 3.2466 74.8218 6.1838 81.3762
\o 
\m 24.6057 23.9679
\c 21.2158 24.3059 18.9546 25.3238 17.484 29.617
\c 10.3643 29.0537 7.6544 31.5382 6.7511 35.3808
\c 5.8458 39.2233 9.3483 43.8564 9.3483 43.8564
\c 9.3483 43.8564 5.2785 46.343 5.1678 49.5095
\c 5.0552 52.67 7.4271 54.1406 8.3304 55.0459
\c 5.1678 58.4338 6.6364 63.4069 11.7222 66.3461
\c 14.5468 59.9044 22.4571 61.035 22.4571 61.035
\c 22.4571 61.035 22.5698 59.4518 25.0563 59.4518
\c 27.5429 59.4518 32.856 63.6342 32.856 63.6342
\c 34.3246 62.2763 35.5659 58.2085 35.5659 58.2085
\c 33.872 53.1227 35.0006 49.8455 37.2618 48.0389
\c 39.5191 46.2303 41.1043 44.8724 39.7484 37.98
\c 38.3924 31.0876 36.8863 28.7868 32.4785 28.5635
\c 31.8025 25.9642 27.9955 23.6279 24.6057 23.9679
\o 
\m 104.6163 19.5581
\c 103.4857 15.2649 99.0779 15.4527 99.0779 15.4527
\c 99.0779 15.4527 99.3803 8.2203 92.7489 7.3546
\c 89.021 7.1293 85.5165 9.5783 85.5165 9.5783
\c 85.5165 9.5783 83.4845 4.9827 79.7527 4.9827
\c 76.0249 4.9827 75.5742 6.4137 74.5187 8.3725
\c 73.7636 7.7677 71.957 6.4137 69.6938 8.673
\c 69.9982 12.4404 68.0019 14.8123 68.0019 14.8123
\c 68.0019 14.8123 68.8577 8.6888 66.2308 6.1113
\c 60.0895 0.0827 54.1775 7.6194 54.1775 7.6194
\c 54.1775 7.6194 51.9539 2.0415 47.0934 2.7214
\c 42.2369 3.3994 38.5051 8.5979 40.4264 9.6138
\c 40.7841 9.8036 41.0688 9.9815 41.3178 10.1515
\c 41.3949 10.1475 41.474 10.1357 41.557 10.1534
\c 41.9997 10.2523 42.2725 10.6555 42.2508 11.0904
\c 42.4484 11.4758 42.4504 11.8652 42.3476 12.3277
\c 42.1203 13.3437 40.6517 14.1363 40.537 12.553
\c 40.4264 10.9718 39.4104 9.5031 39.0704 10.7444
\c 38.7304 11.9858 37.8271 11.6517 36.1332 11.9858
\c 34.4373 12.3277 33.0813 12.553 31.3854 18.6568
\c 29.3159 19.3723 27.8058 21.3311 27.8058 21.3311
\c 27.8058 21.3311 31.7254 22.3846 33.532 26.6778
\c 36.3961 27.2075 43.2489 27.6957 43.7036 39.3379
\c 46.8701 39.6739 48.564 38.7726 51.5012 40.1266
\c 52.2938 36.7367 51.9539 34.4774 57.605 34.7028
\c 61.5582 30.1843 62.6868 30.7476 64.3867 30.8623
\c 67.8872 28.2611 69.5812 25.7765 69.1305 22.4993
\c 68.6779 19.2221 65.9679 18.4295 65.9679 17.0735
\c 65.9679 15.7176 68.6779 16.7355 70.9391 21.0287
\c 73.1983 25.3238 71.8424 28.3737 69.0198 31.4256
\c 68.4525 32.7815 71.2771 34.1375 70.7118 35.4934
\c 70.1484 36.8494 68.2272 36.3967 66.7586 34.7028
\c 65.29 33.0088 61.5582 33.4595 58.9609 37.5293
\c 55.7964 36.7367 52.2938 39.5613 53.1972 43.1784
\c 54.1005 46.7936 56.6997 49.0568 55.2311 50.2981
\c 53.7625 51.5414 53.1972 47.5882 52.2938 47.5882
\c 51.3905 47.5882 50.8272 49.9621 49.58 49.1675
\c 48.3387 48.3769 44.2689 46.4556 44.8322 45.665
\c 45.3995 44.8724 48.3387 46.343 47.7753 44.8724
\c 47.2061 43.4038 47.2061 43.9691 50.0326 45.8923
\c 52.8572 47.8096 53.0845 46.005 51.8392 45.0977
\c 50.596 44.1944 49.242 42.5005 46.5281 42.7258
\c 43.8182 42.9531 42.5729 44.4217 42.6856 46.681
\c 42.8003 48.9442 38.7304 50.7508 37.8271 52.4447
\c 36.9219 54.1406 37.3765 55.9492 38.2798 57.5325
\c 39.1851 59.1157 36.4692 61.1477 36.0185 62.5036
\c 35.5659 63.8596 37.2618 68.2674 40.3137 68.2674
\c 43.3656 68.2674 49.242 65.6682 48.1094 68.1527
\c 46.9808 70.6413 49.92 68.8327 50.0326 67.1368
\c 50.1433 65.4408 51.1613 61.9383 53.4225 61.9383
\c 55.6817 61.9383 54.8911 60.357 54.8911 60.357
\c 54.8911 60.357 57.1523 55.4946 59.8662 54.9313
\c 62.5761 54.366 63.1394 54.2533 64.8354 55.9492
\c 66.5313 57.6451 68.1126 54.5953 69.1305 55.2713
\c 70.1484 55.9492 69.1305 58.5465 66.9839 58.4338
\c 64.8354 58.3211 63.9321 56.9652 62.2381 56.9652
\c 60.5442 56.9652 57.8283 58.7758 59.1862 59.6771
\c 60.5442 60.5824 62.1235 57.3052 64.3867 58.8864
\c 66.6439 60.4697 67.8872 60.0171 68.5672 60.0171
\c 69.2432 60.0171 69.1305 60.5824 68.0019 61.373
\c 66.8732 62.1676 65.5153 63.8596 69.0198 65.2175
\c 69.9251 67.8147 70.3758 72.6732 71.6171 72.9005
\c 72.8623 73.1259 71.8424 75.2724 70.7118 74.4818
\c 69.5812 73.6892 69.1305 73.8038 67.6599 75.8397
\c 66.1913 77.8736 67.5492 80.8109 69.8104 81.0362
\c 72.0717 81.2635 72.7457 83.2974 71.2771 83.5228
\c 69.8104 83.7481 71.0537 85.5567 71.8424 86.4639
\c 72.635 87.3653 71.957 89.7372 70.8264 87.4779
\c 69.6938 85.2187 67.7746 84.8807 67.7746 86.3493
\c 67.7746 87.8179 66.9839 88.2686 65.628 87.3653
\c 64.272 86.4639 64.3867 86.124 65.29 84.8807
\c 66.1913 83.6354 64.272 82.1668 62.6868 83.0721
\c 61.1075 83.9734 62.9161 84.766 63.3667 85.6713
\c 63.8214 86.5746 63.7067 87.9325 62.6868 88.0432
\c 61.6708 88.1579 61.5582 86.5746 61.5582 86.5746
\c 59.7515 86.0093 59.7515 88.3812 58.7336 88.3812
\c 57.7176 88.3812 54.1005 93.3563 55.5691 96.7462
\c 57.0397 100.136 60.3169 97.8768 61.7855 99.9087
\c 63.2541 101.9446 63.8214 105.1072 68.0019 104.8838
\c 72.1824 104.6565 73.651 98.8928 74.5563 98.7801
\c 75.4576 98.6674 76.8155 100.814 79.4147 98.6674
\c 82.0159 96.5189 81.9013 94.2576 80.8833 92.5637
\c 79.8674 90.8698 78.3968 88.1579 78.2841 86.2346
\c 78.1715 84.3134 80.0927 83.5228 80.318 85.6713
\c 80.5473 87.8179 82.1286 93.3563 85.8565 93.3563
\c 89.5863 93.3563 90.7149 86.6853 93.5415 86.0093
\c 96.366 85.3313 97.8366 84.2007 98.1746 80.4709
\c 98.5126 76.741 95.9134 74.5964 96.366 73.2385
\c 96.8187 71.8845 100.2105 71.2046 100.0959 67.2494
\c 99.9832 63.2962 96.1407 61.1477 94.2214 61.2603
\c 92.2982 61.373 90.6023 62.389 89.4736 63.2962
\c 88.341 64.1976 87.3251 62.2763 88.4557 61.373
\c 89.5863 60.4697 91.5076 59.3371 95.0121 59.6771
\c 98.5126 60.0171 99.8686 56.0639 95.2354 51.7687
\c 97.384 47.4736 95.0121 43.1784 92.2982 42.2751
\c 89.5863 41.3718 86.4218 42.6131 86.4218 42.6131
\c 86.4218 42.6131 87.4377 39.7886 84.2732 38.32
\c 81.1087 36.8494 78.2841 38.2053 77.2662 42.0498
\c 76.2482 45.8923 75.1216 49.3929 73.1983 48.6022
\c 71.2771 47.8096 75.3449 43.9691 75.7976 40.5812
\c 76.2482 37.1893 73.991 35.6061 72.7457 34.7028
\c 71.5044 33.7975 72.4057 31.3129 75.2342 32.5542
\c 78.0588 33.7975 77.7188 36.7367 79.0767 36.3967
\c 80.4327 36.0607 81.168 33.7639 85.5165 34.9281
\c 87.6275 35.4934 89.4381 38.5097 89.4381 38.9604
\c 93.3537 36.6991 98.477 39.411 98.477 39.411
\c 98.477 39.411 104.051 35.8334 104.389 32.2162
\c 104.731 28.601 102.6951 27.8104 102.6951 27.8104
\c 102.6951 27.8104 105.747 23.8552 104.6163 19.5581
\o 
\m 123.8289 40.4665
\c 123.4869 34.9281 120.777 32.6708 116.1419 33.0088
\c 113.5446 27.9211 110.4928 27.4704 106.5376 28.7137
\c 109.1368 34.4774 105.2568 38.658 100.3232 42.7258
\c 101.3391 47.4736 99.5306 50.2606 99.5306 50.2606
\c 99.5306 50.2606 102.3927 51.6185 102.3927 54.3304
\c 102.3927 57.0423 99.7954 58.6255 99.6808 59.7542
\c 99.6808 59.7542 104.1657 61.711 104.5037 68.1527
\c 110.0421 72.2206 119.3084 73.3532 121.455 64.0849
\c 126.9934 63.2962 131.2866 58.5465 128.2347 53.1227
\c 132.3045 48.7169 132.5279 42.6131 123.8289 40.4665
\o
\s
\m 77.1555 58.2085
\c 79.5274 61.035 82.4646 65.3282 84.1625 65.3282
\c 85.8565 65.3282 86.8724 66.0081 85.5165 67.2494
\c 84.1625 68.4947 82.9173 67.9294 82.9173 70.9793
\c 82.9173 74.0292 82.8046 76.0651 80.658 78.3243
\c 78.5095 80.5855 76.8155 83.9734 75.3449 83.8627
\c 73.2695 83.7026 73.7636 82.7301 74.7816 80.5855
\c 75.7976 78.437 76.5922 77.3083 74.5563 76.405
\c 72.5223 75.4997 72.7457 74.1438 74.329 74.1438
\c 75.9142 74.1438 76.5922 73.5805 76.4775 70.8646
\c 76.3629 68.1527 76.8155 67.1368 74.7816 66.6861
\c 72.7457 66.2315 70.9391 64.5375 71.5044 63.4069
\c 72.0717 62.2763 71.957 61.9383 71.0537 60.9223
\c 70.1484 59.9044 70.9391 59.2244 72.635 60.1297
\c 74.329 61.035 75.2342 60.4697 74.7816 59.2244
\c 74.329 57.9831 72.973 57.7578 71.8424 57.7578
\c 70.7118 57.7578 70.1484 55.6092 72.0717 55.4946
\c 73.991 55.3819 74.7816 55.3819 77.1555 58.2085
\o 
\m 76.266 64.1877
\c 77.3176 65.1542 78.0232 65.682 78.6379 65.5061
\c 79.812 65.17 77.4955 62.0787 76.0861 62.2526
\c 74.6808 62.4285 75.2085 63.2191 76.266 64.1877
\o
\s
\endinput 

==> 0_packages/pgfornament/vectorian/vectorian80.pgf <==
\m 163.6859 28.4848
\c 138.0308 28.4848 108.7226 16.2681 89.17 16.2681
\c 69.6292 16.2681 0 15.0762 0 15.0762
\c 0 15.0762 51.3042 12.6329 89.17 12.6329
\c 127.0417 12.6329 131.9344 0.4162 160.0208 0.4162
\c 188.1192 0.4162 196.6709 13.8247 196.6709 13.8247
\c 196.6709 13.8247 189.3469 28.4848 163.6859 28.4848
\o
\s 
\m 364.3734 16.2681
\c 344.8207 16.2681 315.5066 28.4848 289.8575 28.4848
\c 264.2024 28.4848 256.8724 13.8247 256.8724 13.8247
\c 256.8724 13.8247 265.4241 0.4162 293.5225 0.4162
\c 321.609 0.4162 326.5016 12.6329 364.3734 12.6329
\c 402.2332 12.6329 453.5434 15.0762 453.5434 15.0762
\c 453.5434 15.0762 383.9142 16.2681 364.3734 16.2681
\o
\s 
\m 0 0
\l 453.5434 0
\l 453.5434 30.9271
\l 0 30.9271
\o
\i
\m 225.5858 30.9281
\c 206.8555 30.9281 203.5957 13.8247 203.5957 13.8247
\c 208.4824 5.6604 215.8184 -0.001 226.3962 -0.001
\c 236.992 -0.001 245.943 10.5471 245.943 10.5471
\c 245.943 10.5471 244.316 30.9281 225.5858 30.9281
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian81.pgf <==
\m 53.3564 27.9064
\c 53.3564 27.9064 58.4696 26.9701 58.4696 22.3113
\c 58.4696 17.6754 52.895 17.6754 52.895 17.6754
\c 52.895 17.6754 61.2625 15.8028 61.2625 22.3113
\c 61.2625 28.8199 53.3564 27.9064 53.3564 27.9064
\o
\s 
\m 0 -0.6171
\l 175.6075 -0.6171
\l 175.6075 44.7373
\l 0 44.7373
\o
\i
\m 175.4774 24.3667
\c 156.7008 24.3667 133.5029 30.7154 129.0451 31.9942
\c 123.2559 33.6613 113.4132 33.6613 109.7159 27.3811
\c 108.9599 29.5963 107.7199 30.9437 106.6146 31.743
\c 104.34 33.3873 100.5628 34.0952 98.2243 33.7527
\c 98.5189 34.7347 100.7752 37.6578 98.6673 40.9007
\c 97.0208 43.4127 93.8304 44.7373 89.0369 44.7373
\c 82.3754 44.7373 78.0774 43.1615 76.2482 40.0557
\c 75.5494 38.8453 75.3027 37.5893 75.3027 36.4018
\c 75.3027 35.2142 75.5539 34.1637 75.8303 33.2959
\c 73.5055 33.6157 70.6828 33.3644 68.4197 31.743
\c 67.3988 31.0122 66.2753 29.779 65.5125 27.8836
\c 63.0849 31.0122 58.5107 32.8849 53.1257 32.8849
\c 48.5035 32.8849 41.641 30.898 34.3788 28.797
\c 28.2196 26.9929 21.8504 25.166 16.7349 24.5265
\l -0.0001 22.4255
\l 0.1278 20.3473
\c 18.9067 20.3473 42.1 13.9758 46.5601 12.7198
\c 52.2602 11.0755 61.886 11.0527 65.7089 17.0588
\c 66.3004 15.6886 67.1271 14.5239 68.2118 13.5419
\c 70.6189 11.3952 73.6311 10.7786 75.7572 10.5959
\c 75.4991 9.7053 75.2685 8.5863 75.0926 6.8507
\c 75.0721 6.6223 75.0629 6.3939 75.0629 6.1884
\c 75.0629 4.7497 75.5608 3.5165 76.5565 2.5345
\c 79.7582 -0.6171 87.1049 0.0224 87.9385 0.1137
\c 88.7857 -0.0461 93.4216 -0.2517 96.5914 1.8722
\c 100.7752 4.6583 97.6807 10.1849 97.5209 11.1669
\c 99.5762 11.1897 104.0066 11.0298 106.8293 13.5419
\c 108.0465 14.6381 108.9554 16.0083 109.5537 17.6069
\c 109.6428 17.447 109.7159 17.31 109.8118 17.173
\c 112.1617 13.816 116.9004 11.8291 122.484 11.8291
\c 127.0994 11.8291 133.9665 13.816 141.231 15.917
\c 147.3924 17.6982 153.7616 19.548 158.8726 20.1875
\l 175.6075 22.2885
\l 175.4774 24.3667
\o 
\m 64.6972 19.6394
\c 62.2171 12.834 51.7966 13.382 47.1355 14.7294
\c 43.5136 15.7571 27.6441 20.0961 11.6628 21.7632
\c 13.9785 22.0601 16.993 22.4483 16.993 22.4483
\c 22.2706 23.0878 28.7198 24.9833 34.9588 26.7874
\c 42.0771 28.8427 48.8004 30.8067 53.1257 30.8067
\c 57.9512 30.8067 62.1532 29.0939 64.0806 26.3306
\c 64.3752 25.9196 64.6059 25.4628 64.7909 25.0061
\c 64.6972 24.321 64.6287 23.5902 64.6287 22.7909
\c 64.6287 21.8317 64.7041 20.9411 64.8342 20.119
\c 64.7909 19.9591 64.7497 19.7993 64.6972 19.6394
\o 
\m 105.4408 15.1177
\c 102.7414 12.6969 95.6505 13.9073 94.2643 13.953
\c 94.109 14.0443 96.1233 11.6236 96.2489 6.8735
\c 96.2808 5.6175 96.089 4.704 95.3833 4.0645
\c 93.5495 2.4203 89.7015 1.895 88.1942 2.1919
\l 88.0367 2.2147
\l 87.8768 2.1919
\c 85.874 1.9864 80.1967 1.8722 78.0249 4.0189
\c 77.4449 4.6126 77.1548 5.3206 77.1548 6.1884
\c 77.1548 6.3482 77.164 6.4853 77.1754 6.6451
\c 77.4174 9.0202 79.8564 12.5599 79.8564 12.5599
\c 79.5322 13.0395 77.0498 12.7426 76.8808 12.6284
\c 75.1566 12.6741 71.9366 13.0167 69.5935 15.1177
\c 68.2552 16.328 67.3897 17.9723 66.9901 20.0048
\c 67.4788 21.8546 67.4491 23.6359 66.9261 25.2345
\c 67.3006 27.404 68.2118 29.0026 69.6483 30.0531
\c 71.9754 31.7202 75.1749 31.5375 77.1982 30.8524
\l 79.7445 30.0074
\l 78.4474 32.3596
\c 78.4246 32.3825 76.3784 36.1506 78.0546 39.0052
\c 79.4636 41.3802 83.2637 42.6591 89.0369 42.6591
\c 93.0585 42.6591 95.6985 41.7 96.886 39.8045
\c 98.7381 36.8357 95.6597 33.7527 95.6368 33.707
\l 94.5498 31.469
\l 96.9088 32.2454
\c 98.9368 32.9305 103.0589 31.7202 105.3928 30.0531
\c 107.3088 28.66 108.2885 26.2621 108.3091 22.9051
\c 108.2794 22.5397 108.2703 22.1743 108.2794 21.8089
\c 108.1081 18.9086 107.1627 16.6706 105.4408 15.1177
\o 
\m 158.6145 22.2657
\c 153.3369 21.6034 146.8877 19.7307 140.6463 17.9266
\c 133.528 15.8484 126.8071 13.9073 122.484 13.9073
\c 117.654 13.9073 113.4566 15.6201 111.5245 18.3834
\c 110.8075 19.411 110.4284 20.53 110.3667 21.7632
\c 110.3873 22.083 110.4055 22.4255 110.4055 22.7909
\c 110.4055 22.8137 110.401 22.8366 110.401 22.8822
\c 110.4786 23.5674 110.6362 24.2981 110.9148 25.0518
\c 113.3903 31.8572 123.8132 31.3091 128.4696 29.9846
\c 132.0961 28.9569 147.961 24.595 163.9447 22.9279
\c 161.629 22.6539 158.6145 22.2657 158.6145 22.2657
\o
\s 
\m 114.3449 22.4027
\c 114.3449 15.8941 122.2465 16.8076 122.2465 16.8076
\c 122.2465 16.8076 117.1379 17.7439 117.1379 22.4027
\c 117.1379 27.0386 122.7124 27.0386 122.7124 27.0386
\c 122.7124 27.0386 114.3449 28.9112 114.3449 22.4027
\o
\s 
\m 93.3508 24.321
\c 92.7913 26.5133 91.0831 28.2261 88.9068 28.8199
\c 87.685 31.3548 86.5842 38.3201 86.5842 38.3201
\c 86.5842 35.0544 84.7276 28.5458 84.7276 28.5458
\l 84.8578 28.5458
\c 83.0993 27.7922 81.7473 26.2621 81.2495 24.3667
\c 78.0911 23.2933 72.6491 21.375 72.6491 21.375
\l 78.1802 21.0325
\c 79.998 21.0325 81.0348 20.5985 81.624 20.1418
\c 82.3274 18.6346 83.6154 17.447 85.1866 16.8761
\c 86.3193 14.0443 87.2922 7.9012 87.2922 7.9012
\c 87.2922 10.4132 88.3861 14.7979 88.8931 16.7163
\c 90.6332 17.1958 92.0697 18.3834 92.8735 19.9591
\l 92.8735 19.5252
\c 96.5914 22.3113 102.6364 22.3113 102.6364 22.3113
\l 96.7079 23.476
\c 94.7896 23.476 93.8304 23.9099 93.3508 24.321
\o 
\m 87.2967 17.9038
\c 84.602 17.9038 82.4119 20.0961 82.4119 22.7909
\c 82.4119 25.4628 84.602 27.6552 87.2967 27.6552
\c 89.9869 27.6552 92.1747 25.4628 92.1747 22.7909
\c 92.1747 20.0961 89.9869 17.9038 87.2967 17.9038
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian82.pgf <==
\r 0 0 454 24
\i
\m 221.4917 12.678
\c 221.4917 12.678 219.3787 6.8544 226.2434 6.8544
\c 233.1133 6.8544 232.0568 12.1369 232.0568 12.1369
\c 223.6048 5.2825 221.4917 12.678 221.4917 12.678
\o
\s 
\m 353.6601 11.0288
\c 343.711 12.1884 311.8819 15.9506 295.9674 18.6047
\c 276.9529 21.7742 242.6192 27.0568 242.6192 13.3222
\c 242.6192 13.0903 242.645 12.8842 242.6579 12.678
\l 238.0891 12.678
\c 237.6768 18.8624 232.5386 23.7584 226.2434 23.7584
\c 219.9508 23.7584 214.8126 18.8624 214.4003 12.678
\l 210.8623 12.678
\c 209.5327 25.2272 184.3235 23.14 158.1016 19.5324
\c 144.4625 17.6513 129.4704 16.5948 117.9958 16.0279
\c 117.9958 16.0279 0 15.5383 0 14.9714
\c 0 14.3787 99.8832 13.9149 99.8832 13.9149
\c 109.8324 12.7553 141.6589 8.9931 157.5734 6.339
\c 176.3327 3.1953 209.981 -1.9584 210.8803 11.0804
\l 214.4003 11.0804
\c 214.8126 4.896 219.9508 0 226.2434 0
\c 232.5386 0 237.6768 4.896 238.0891 11.0804
\l 242.8924 11.0804
\c 245.6547 -0.1546 270.0728 1.9326 295.4391 5.4114
\c 309.0783 7.2667 324.0729 8.3232 335.5527 8.9158
\c 335.5527 8.9158 453.5434 9.4054 453.5434 9.9723
\c 453.5434 10.565 353.6601 11.0288 353.6601 11.0288
\o 
\m 179.7599 8.9674
\c 162.3302 10.0239 135.9177 14.2499 135.9177 14.2499
\c 135.9177 14.2499 167.0819 18.4759 181.8729 20.0735
\c 196.664 21.6454 209.3368 18.4759 209.3368 13.7345
\c 209.3368 8.9674 197.1922 7.9109 179.7599 8.9674
\o 
\m 226.7743 4.226
\c 222.2519 4.226 218.5877 7.8851 218.5877 12.4203
\c 218.5877 16.9298 222.2519 20.5889 226.7743 20.5889
\c 231.2966 20.5889 234.9609 16.9298 234.9609 12.4203
\c 234.9609 7.8851 231.2966 4.226 226.7743 4.226
\o 
\m 272.0209 8.0397
\c 257.235 6.4421 244.557 9.6374 244.557 14.3787
\c 244.557 19.1201 256.7068 20.2024 274.1365 19.1201
\c 291.5636 18.0894 317.9761 13.8376 317.9761 13.8376
\c 317.9761 13.8376 286.8119 9.6374 272.0209 8.0397
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian83.pgf <==
\m 202.9569 15.4668
\c 200.3535 16.0481 197.719 14.0758 197.065 11.0862
\c 196.681 9.3423 197.0775 7.6192 197.9993 6.3943
\c 198.0076 6.851 198.0221 7.3285 198.0636 7.806
\c 198.3709 11.9167 200.6068 13.0793 202.249 12.7263
\c 203.8912 12.3734 204.9686 11.0655 204.0074 6.5189
\c 203.9015 6.0206 203.7604 5.5431 203.5943 5.1071
\c 204.9873 5.8338 206.1001 7.2455 206.4925 9.0517
\c 207.1423 12.0412 205.5603 14.9062 202.9569 15.4668
\o
\s 
\m 225.8872 14.8439
\c 223.398 15.363 220.8755 13.5568 220.2506 10.8163
\c 219.8873 9.197 220.2672 7.6192 221.1433 6.4981
\c 221.1516 6.9133 221.1703 7.3493 221.2077 7.806
\c 221.5046 11.5845 223.6367 12.6433 225.2083 12.3319
\c 226.7778 11.9997 227.8117 10.7956 226.892 6.6019
\c 226.7903 6.1452 226.6553 5.73 226.4975 5.3148
\c 227.8283 5.9791 228.8912 7.287 229.267 8.9479
\c 229.8898 11.6883 228.3785 14.3249 225.8872 14.8439
\o
\s 
\m 248.2299 14.8439
\c 245.7386 15.363 243.2182 13.5568 242.5975 10.8163
\c 242.228 9.197 242.6099 7.6192 243.4881 6.4981
\c 243.4923 6.9133 243.5151 7.3493 243.5504 7.806
\c 243.8473 11.5845 245.9815 12.6433 247.5531 12.3319
\c 249.1226 11.9997 250.1565 10.7956 249.2347 6.6019
\c 249.133 6.1452 248.998 5.73 248.8423 5.3148
\c 250.1689 5.9791 251.236 7.287 251.6118 8.9479
\c 252.2326 11.6883 250.7191 14.3249 248.2299 14.8439
\o
\s 
\m 448.5088 10.2143
\c 448.5088 10.2143 376.4503 9.9236 365.3848 11.0655
\c 354.3194 12.2073 298.4314 16.7332 288.5036 16.7332
\c 279.0762 16.7332 265.071 17.2314 260.5182 10.5049
\l 256.6961 10.5049
\c 256.4138 15.7159 252.3779 19.868 247.387 19.868
\c 242.3982 19.868 238.3602 15.7159 238.08 10.5049
\l 234.3513 10.5049
\c 234.0711 15.7159 230.0331 19.868 225.0443 19.868
\c 220.0576 19.868 216.0175 15.7159 215.7352 10.5049
\l 210.5201 10.5049
\c 210.2377 15.7159 206.2018 19.868 201.2109 19.868
\c 196.2221 19.868 192.1842 15.7159 191.9039 10.5049
\l 188.0611 10.5049
\c 183.502 17.2314 169.4968 16.7332 160.0735 16.7332
\c 150.1457 16.7332 94.2558 12.2073 83.1923 11.0655
\c 72.1269 9.9236 0.0684 10.2143 0.0684 10.2143
\c -2.4852 9.3631 66.1727 7.9514 83.1944 7.1002
\c 100.2162 6.249 134.2576 1.7024 160.358 1.4117
\c 181.2557 1.2041 186.8715 6.4151 188.2832 8.5119
\l 191.9849 8.5119
\c 192.6388 3.6954 196.4983 0 201.2109 0
\c 205.9257 0 209.7851 3.6954 210.4391 8.5119
\l 215.8161 8.5119
\c 216.4722 3.6954 220.3337 0 225.0443 0
\c 229.759 0 233.6185 3.6954 234.2704 8.5119
\l 238.1609 8.5119
\c 238.8149 3.6954 242.6743 0 247.387 0
\c 252.1018 0 255.9633 3.6954 256.6151 8.5119
\l 260.296 8.5119
\c 261.7057 6.4151 267.3215 1.2041 288.2151 1.4117
\c 314.3176 1.7024 348.361 6.249 365.3848 7.1002
\c 382.4066 7.9514 451.0582 9.3631 448.5088 10.2143
\o 
\m 166.3163 3.9653
\c 146.7389 3.6954 104.1856 5.1071 104.1856 8.8026
\l 184.4716 8.8026
\c 184.4716 8.8026 185.8916 4.256 166.3163 3.9653
\o 
\m 201.2109 1.993
\c 197.1398 1.993 193.8409 5.4808 193.8409 9.7991
\c 193.8409 14.1173 197.1398 17.6259 201.2109 17.6259
\c 205.2842 17.6259 208.5831 14.1173 208.5831 9.7991
\c 208.5831 5.4808 205.2842 1.993 201.2109 1.993
\o 
\m 225.0443 1.993
\c 220.9731 1.993 217.6721 5.4808 217.6721 9.7991
\c 217.6721 14.1173 220.9731 17.6259 225.0443 17.6259
\c 229.1175 17.6259 232.4143 14.1173 232.4143 9.7991
\c 232.4143 5.4808 229.1175 1.993 225.0443 1.993
\o 
\m 247.387 1.993
\c 243.3137 1.993 240.019 5.4808 240.019 9.7991
\c 240.019 14.1173 243.3137 17.6259 247.387 17.6259
\c 251.4603 17.6259 254.7571 14.1173 254.7571 9.7991
\c 254.7571 5.4808 251.4603 1.993 247.387 1.993
\o 
\m 282.2609 3.9653
\c 262.6877 4.256 264.1035 8.8026 264.1035 8.8026
\l 344.3916 8.8026
\c 344.3916 5.1071 301.8362 3.6954 282.2609 3.9653
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian84.pgf <==
\r 0 -5.5 290 51.1
\i 
\m 271.4794 19.2345
\c 269.8391 19.2345 267.5125 20.3063 264.8213 21.5529
\l 261.7958 22.9276
\c 259.4692 23.9296 255.3194 24.9431 253.0872 23.184
\c 252.8123 22.9626 252.5886 22.683 252.4523 22.2985
\c 251.7766 20.4112 253.9155 19.2462 255.4336 18.9549
\c 254.5202 19.1297 253.0604 18.0346 252.6503 17.3006
\c 251.483 15.2152 253.8794 14.0968 255.5233 14.0152
\c 257.6378 13.8987 259.8397 14.1317 261.7958 14.9822
\l 264.8213 16.3453
\c 267.5125 17.5918 269.8391 18.6753 271.4794 18.6753
\l 290.1769 18.6753
\l 290.1769 19.2345
\l 271.4794 19.2345
\o 
\m 264.6128 16.7996
\l 261.6 15.4366
\c 258.5791 14.1317 255.8087 14.2948 254.7346 15.122
\c 254.3722 15.4016 254.1882 15.7395 254.1882 16.1472
\c 254.1882 16.2171 254.1928 16.2754 254.2045 16.3453
\c 254.4911 18.419 257.8591 18.6171 260.2113 19.0481
\c 257.3628 19.0714 254.4911 19.4792 254.2045 21.5529
\c 254.1334 22.0539 254.314 22.4616 254.7346 22.7878
\c 255.8087 23.6034 258.5791 23.7665 261.6 22.4733
\l 264.6128 21.1102
\c 266.6388 20.1665 268.455 19.3277 269.9754 18.9549
\c 268.455 18.5705 266.6388 17.7316 264.6128 16.7996
\o
\s 
\m 243.2509 19.6423
\c 242.7686 19.7821 241.9123 21.7393 240.3081 23.5684
\c 237.7602 20.3063 233.3401 19.9918 232.0551 19.9801
\l 231.7615 19.9801
\c 231.7184 19.9801 231.6939 19.9801 231.6939 19.9801
\l 173.0711 19.9801
\c 172.7274 22.5548 170.5209 24.5587 167.8402 24.5587
\c 164.923 24.5587 162.5568 22.1937 162.5568 19.2695
\c 162.5568 16.3569 164.923 13.9919 167.8402 13.9919
\c 170.6595 13.9919 172.9581 16.2055 173.1096 18.9782
\l 231.9001 18.9782
\c 232.9335 18.9083 237.6437 18.3608 240.3081 14.9239
\c 241.9123 16.753 242.7686 19.1879 243.2509 19.3277
\c 243.2509 19.3277 244.268 18.0812 244.8027 17.0326
\c 245.8175 18.1744 246.2986 19.4908 246.2986 19.4908
\c 246.2986 19.4908 245.8175 20.5277 244.8027 21.6811
\c 244.268 20.6326 243.2509 19.6423 243.2509 19.6423
\o 
\m 168.5835 15.2734
\c 166.5318 15.2734 164.8682 17.0559 164.8682 19.2695
\c 164.8682 21.483 166.5318 23.2772 168.5835 23.2772
\c 170.4137 23.2772 171.9294 21.8558 172.2381 19.9801
\l 171.4541 19.9801
\c 171.1873 20.8306 170.3951 21.4597 169.4514 21.4597
\c 168.2864 21.4597 167.3462 20.5161 167.3462 19.351
\c 167.3462 18.186 168.2864 17.254 169.4514 17.254
\c 170.4859 17.254 171.3422 17.9996 171.517 18.9782
\l 172.2847 18.9782
\c 172.1449 16.9045 170.543 15.2734 168.5835 15.2734
\o
\s 
\m 249.5304 21.5529
\c 248.2151 21.5529 247.1479 20.4811 247.1479 19.1646
\c 247.1479 17.8481 248.2151 16.788 249.5304 16.788
\c 250.848 16.788 251.9152 17.8481 251.9152 19.1646
\c 251.9152 20.4811 250.848 21.5529 249.5304 21.5529
\o
\s 
% \m -0.0001 0
% \l 290.177 0
% \l 290.177 45.3543
% \l -0.0001 45.3543
% \o
% \i    
\m 222.2828 14.423
\l 177.0438 14.423
\l 176.6687 14.3997
\c 174.9713 11.4172 171.8583 9.4134 168.2957 9.4134
\c 166.2359 9.4134 164.2601 10.0774 162.5813 11.3473
\l 162.1176 11.7085
\l 161.845 11.1842
\c 158.5538 4.8931 152.103 0.9903 145.0174 0.9903
\c 137.9294 0.9903 131.481 4.8931 128.1886 11.1842
\l 127.9172 11.7085
\l 127.4512 11.3473
\c 125.7724 10.0774 123.7965 9.4134 121.7391 9.4134
\c 118.1741 9.4134 115.0611 11.4172 113.3637 14.3997
\l 113.1319 14.3997
\l 67.894 14.423
\c 57.4927 14.4696 54.6186 11.4638 54.3483 8.6911
\c 54.1339 6.4892 55.3782 4.8698 56.4826 4.3339
\c 56.7075 4.1941 56.9323 4.1009 57.1409 4.0426
\c 58.5599 3.7164 60.8748 3.9028 61.3 6.2678
\c 61.7252 8.6328 59.9777 9.6697 58.9385 9.7163
\c 57.8981 9.7629 56.7622 9.2503 56.7168 7.5027
\c 55.7661 7.7591 55.7021 8.5979 55.7859 9.1804
\c 56.4325 11.2541 59.8705 13.4327 67.894 13.4327
\l 112.7905 13.4327
\c 114.7116 10.4153 118.0017 8.4231 121.7391 8.4231
\c 123.8361 8.4231 125.8399 9.0755 127.5921 10.2639
\c 131.1256 3.9261 137.7383 -0 145.0174 -0
\c 152.2918 -0 158.9044 3.9261 162.4403 10.2639
\c 164.1925 9.0755 166.1975 8.4231 168.2957 8.4231
\c 172.0308 8.4231 175.3219 10.4153 177.2442 13.4327
\l 222.2828 13.4327
\c 230.3052 13.4327 233.7408 11.2541 234.3874 9.1804
\c 234.4713 8.5979 234.4107 7.7591 233.4589 7.5027
\c 233.4111 9.2503 232.2787 9.7629 231.2384 9.7163
\c 230.198 9.6697 228.4493 8.6328 228.8734 6.2678
\c 229.2998 3.9028 231.6158 3.7164 233.0337 4.0426
\c 233.2399 4.1009 233.4659 4.1941 233.6919 4.3339
\c 234.7964 4.8698 236.0394 6.4892 235.8262 8.6911
\c 235.5571 11.4638 232.6807 14.4696 222.2828 14.423
\o
\s 
\m 201.5326 26.5975
\c 202.912 26.5975 204.0293 27.5528 204.0293 28.7528
\c 204.0293 29.9411 202.912 30.9081 201.5326 30.9081
\c 200.1556 30.9081 199.0383 29.9411 199.0383 28.7528
\c 199.0383 27.5528 200.1556 26.5975 201.5326 26.5975
\o
\s 
\m 201.5326 12.4191
\c 200.1556 12.4191 199.0383 11.4522 199.0383 10.2639
\c 199.0383 9.0639 200.1556 8.1086 201.5326 8.1086
\c 202.912 8.1086 204.0293 9.0639 204.0293 10.2639
\c 204.0293 11.4522 202.912 12.4191 201.5326 12.4191
\o
\s 
\m 117.0661 18.9782
\c 117.2164 16.2055 119.515 13.9919 122.3344 13.9919
\c 125.2528 13.9919 127.6178 16.3569 127.6178 19.2695
\c 127.6178 22.1937 125.2528 24.5587 122.3344 24.5587
\c 119.656 24.5587 117.4459 22.5548 117.1023 19.9801
\l 58.4806 19.9801
\c 58.4806 19.9801 58.4573 19.9801 58.4119 19.9801
\l 58.1183 19.9801
\c 56.8345 19.9918 52.4144 20.3063 49.8676 23.5684
\c 48.2611 21.7393 47.4083 19.7821 46.926 19.6423
\c 46.926 19.6423 45.9089 20.6326 45.3741 21.6811
\c 44.3571 20.5277 43.8736 19.4908 43.8736 19.4908
\c 43.8736 19.4908 44.3571 18.1744 45.3741 17.0326
\c 45.9089 18.0812 46.926 19.3277 46.926 19.3277
\c 47.4083 19.1879 48.2611 16.753 49.8676 14.9239
\c 52.5297 18.3608 57.2422 18.9083 58.2733 18.9782
\l 117.0661 18.9782
\o 
\m 120.7255 21.4597
\c 119.7783 21.4597 118.9884 20.8306 118.7228 19.9801
\l 117.9376 19.9801
\c 118.244 21.8558 119.762 23.2772 121.5911 23.2772
\c 123.645 23.2772 125.3052 21.483 125.3052 19.2695
\c 125.3052 17.0559 123.645 15.2734 121.5911 15.2734
\c 119.6304 15.2734 118.0285 16.9045 117.8898 18.9782
\l 118.6564 18.9782
\c 118.8347 17.9996 119.6898 17.254 120.7255 17.254
\c 121.8882 17.254 122.8295 18.186 122.8295 19.351
\c 122.8295 20.5161 121.8882 21.4597 120.7255 21.4597
\o
\s 
\m 40.643 21.5529
\c 39.3277 21.5529 38.2593 20.4811 38.2593 19.1646
\c 38.2593 17.8481 39.3277 16.788 40.643 16.788
\c 41.9583 16.788 43.0278 17.8481 43.0278 19.1646
\c 43.0278 20.4811 41.9583 21.5529 40.643 21.5529
\o
\s 
\m 37.7211 22.2985
\c 37.5871 22.683 37.3646 22.9626 37.0873 23.184
\c 34.8552 24.9431 30.7042 23.9296 28.3811 22.9276
\l 25.3521 21.5529
\c 22.6609 20.3063 20.3343 19.2345 18.6963 19.2345
\l 0 19.2345
\l 0 18.6753
\l 18.6963 18.6753
\c 20.3343 18.6753 22.6609 17.5918 25.3521 16.3453
\l 28.3811 14.9822
\c 30.3349 14.1317 32.5356 13.8987 34.6513 14.0152
\c 36.2974 14.0968 38.6916 15.2152 37.5242 17.3006
\c 37.1141 18.0346 35.6555 19.1297 34.741 18.9549
\c 36.259 19.2462 38.398 20.4112 37.7211 22.2985
\o 
\m 35.9724 21.5529
\c 35.6835 19.4792 32.8105 19.0714 29.9644 19.0481
\c 32.3177 18.6171 35.6835 18.419 35.9724 16.3453
\c 35.9806 16.2754 35.9852 16.2171 35.9852 16.1472
\c 35.9852 15.7395 35.8035 15.4016 35.4388 15.122
\c 34.3682 14.2948 31.5954 14.1317 28.5768 15.4366
\l 25.5618 16.7996
\c 23.5358 17.7316 21.7184 18.5705 20.198 18.9549
\c 21.7184 19.3277 23.5358 20.1665 25.5618 21.1102
\l 28.5768 22.4733
\c 31.5954 23.7665 34.3682 23.6034 35.4388 22.7878
\c 35.8629 22.4616 36.04 22.0539 35.9724 21.5529
\o
\s 
\m 67.894 24.9315
\l 112.335 24.9315
\l 113.1319 24.9315
\l 113.4837 24.9315
\c 115.2068 27.7974 118.258 29.7197 121.7391 29.7197
\c 123.68 29.7197 125.5557 29.1139 127.1622 27.9955
\l 127.6399 27.6576
\l 127.895 28.1819
\c 131.0394 34.7293 137.7581 38.9584 145.0174 38.9584
\c 152.2731 38.9584 158.9953 34.7293 162.1397 28.1819
\l 162.3925 27.6576
\l 162.8702 27.9955
\c 164.4767 29.1139 166.3513 29.7197 168.2957 29.7197
\c 171.7745 29.7197 174.8256 27.7974 176.551 24.9315
\l 177.0438 24.9315
\l 177.6974 24.9315
\l 222.2828 24.9315
\c 232.6807 24.8849 235.5571 27.8906 235.8262 30.6634
\c 236.0394 32.8536 234.7964 34.4847 233.6919 35.0089
\c 233.4659 35.1487 233.2399 35.2536 233.0337 35.3002
\c 231.6158 35.638 229.2998 35.4516 228.8734 33.0866
\c 228.4493 30.7217 230.198 29.6731 231.2384 29.6382
\c 232.2787 29.5799 233.4111 30.1042 233.4589 31.8517
\c 234.4107 31.5838 234.4713 30.7566 234.3874 30.1741
\c 233.7408 28.0887 230.3052 25.9218 222.2828 25.9218
\l 177.0963 25.9218
\c 175.1553 28.811 171.9387 30.6983 168.2957 30.6983
\c 166.3291 30.6983 164.436 30.1275 162.7665 29.079
\c 159.3611 35.6846 152.4724 39.9486 145.0174 39.9486
\c 137.5612 39.9486 130.6678 35.6846 127.2694 29.079
\c 125.5988 30.1275 123.7056 30.6983 121.7391 30.6983
\c 118.096 30.6983 114.8771 28.811 112.9361 25.9218
\l 67.894 25.9218
\c 59.8705 25.9218 56.4325 28.0887 55.7859 30.1741
\c 55.7021 30.7566 55.7661 31.5838 56.7168 31.8517
\c 56.7622 30.1042 57.8981 29.5799 58.9385 29.6382
\c 59.9777 29.6731 61.7252 30.7217 61.3 33.0866
\c 60.8748 35.4516 58.5599 35.638 57.1409 35.3002
\c 56.9323 35.2536 56.7075 35.1487 56.4826 35.0089
\c 55.3782 34.4847 54.1339 32.8536 54.3483 30.6634
\c 54.6186 27.8906 57.4927 24.8849 67.894 24.9315
\o
\s 
\m 88.6419 26.5975
\c 90.0201 26.5975 91.1374 27.5528 91.1374 28.7528
\c 91.1374 29.9411 90.0201 30.9081 88.6419 30.9081
\c 87.2649 30.9081 86.1453 29.9411 86.1453 28.7528
\c 86.1453 27.5528 87.2649 26.5975 88.6419 26.5975
\o
\s 
\m 88.6419 12.4191
\c 87.2649 12.4191 86.1453 11.4522 86.1453 10.2639
\c 86.1453 9.0639 87.2649 8.1086 88.6419 8.1086
\c 90.0201 8.1086 91.1374 9.0639 91.1374 10.2639
\c 91.1374 11.4522 90.0201 12.4191 88.6419 12.4191
\o
\s 
\m 145.0954 21.6694
\c 143.9141 21.6694 142.953 20.7025 142.953 19.5258
\c 142.953 18.3375 143.9141 17.3821 145.0954 17.3821
\c 146.2756 17.3821 147.2332 18.3375 147.2332 19.5258
\c 147.2332 20.7025 146.2756 21.6694 145.0954 21.6694
\o
\s 
\m 145.0954 33.6342
\c 137.3038 33.6342 130.987 27.3198 130.987 19.5258
\c 130.987 11.7318 137.3038 5.4174 145.0954 5.4174
\c 152.8836 5.4174 159.2027 11.7318 159.2027 19.5258
\c 159.2027 27.3198 152.8836 33.6342 145.0954 33.6342
\o 
\m 145.3704 27.9605
\c 145.3913 30.1391 146.0368 31.2576 147.4616 31.5721
\c 148.8899 31.8867 151.2701 31.211 152.0145 29.976
\c 152.816 28.6363 152.6285 27.5644 151.3772 26.248
\l 148.7886 23.6616
\l 147.6748 22.5432
\c 147.0445 23.0791 146.2465 23.4286 145.368 23.4869
\l 145.3727 27.8207
\c 145.3727 27.8673 145.3704 27.9139 145.3704 27.9605
\o 
\m 138.2276 29.976
\c 138.9721 31.211 141.351 31.8867 142.7782 31.5721
\c 144.203 31.2576 144.8496 30.1391 144.8694 27.9605
\c 144.8694 27.9139 144.8694 27.8673 144.8694 27.8207
\l 144.8717 23.4869
\c 143.9887 23.4403 143.179 23.1024 142.5417 22.5665
\l 141.4524 23.6616
\l 138.8649 26.248
\c 137.6102 27.5644 137.4272 28.6363 138.2276 29.976
\o 
\m 134.7873 26.5392
\c 136.1213 27.3314 137.1989 27.1567 138.5119 25.8985
\l 142.1852 22.2286
\c 141.6015 21.5995 141.2171 20.784 141.1355 19.8869
\l 136.9403 19.8869
\c 134.6638 19.8753 133.5058 20.5277 133.1854 21.984
\c 132.8708 23.4053 133.5477 25.7936 134.7873 26.5392
\o 
\m 134.7873 12.4774
\c 133.5477 13.223 132.8708 15.5997 133.1854 17.021
\c 133.5058 18.4773 134.6638 19.1297 136.9403 19.118
\l 141.1378 19.118
\c 141.2287 18.221 141.6178 17.4171 142.2027 16.7996
\l 138.5119 13.1065
\c 137.1989 11.8599 136.1213 11.6735 134.7873 12.4774
\o 
\m 144.8694 11.0444
\c 144.8496 8.8658 144.203 7.7474 142.7782 7.4328
\c 141.351 7.1183 138.9721 7.794 138.2276 9.0406
\c 137.4272 10.3687 137.6102 11.4522 138.8649 12.757
\l 142.5615 16.4618
\c 143.1941 15.9375 143.998 15.5997 144.8717 15.5531
\l 144.8694 11.1842
\c 144.8694 11.1376 144.8694 11.091 144.8694 11.0444
\o 
\m 141.6132 19.5258
\c 141.6132 21.4481 143.1743 23.0092 145.0954 23.0092
\c 147.0154 23.0092 148.5788 21.4481 148.5788 19.5258
\c 148.5788 17.6035 147.0154 16.0424 145.0954 16.0424
\c 143.1743 16.0424 141.6132 17.6035 141.6132 19.5258
\o 
\m 152.0145 9.0406
\c 151.2701 7.794 148.8899 7.1183 147.4639 7.4328
\c 146.0368 7.7474 145.3913 8.8658 145.3704 11.0444
\c 145.3704 11.091 145.3727 11.1376 145.3727 11.1842
\c 145.3727 11.1842 145.368 14.6327 145.368 15.5531
\c 146.2348 15.623 147.0282 15.9492 147.655 16.4851
\l 151.3772 12.757
\c 152.6285 11.4522 152.8137 10.3687 152.0145 9.0406
\o 
\m 155.4525 12.4774
\c 154.1185 11.6735 153.0409 11.8599 151.7279 13.1065
\c 151.7256 13.1065 149.8895 14.9472 148.742 16.1006
\c 148.5346 16.2987 148.3517 16.4851 148.2037 16.6365
\c 148.2037 16.6365 148.2014 16.6365 148.1991 16.6365
\c 148.1257 16.7064 148.0639 16.7763 148.0126 16.8229
\c 148.5835 17.4404 148.9633 18.2326 149.0518 19.118
\l 153.3007 19.118
\c 155.5748 19.1297 156.734 18.4773 157.0544 17.021
\c 157.3701 15.5997 156.6932 13.223 155.4525 12.4774
\o 
\m 157.0544 21.984
\c 156.734 20.5277 155.5748 19.8753 153.3007 19.8869
\l 149.0565 19.8869
\c 148.9715 20.7724 148.5987 21.5762 148.0301 22.1937
\l 151.7302 25.8985
\c 153.0409 27.1567 154.122 27.3314 155.4525 26.5392
\c 156.6956 25.7936 157.3701 23.4053 157.0544 21.984
\o
\s 
\m 145.4764 40.8806
\c 146.7952 40.8806 147.86 41.8826 147.86 43.1175
\c 147.86 44.3524 146.7952 45.3543 145.4764 45.3543
\c 144.1599 45.3543 143.0928 44.3524 143.0928 43.1175
\c 143.0928 41.8826 144.1599 40.8806 145.4764 40.8806
\o
\s 
\m 145.4764 -5.2194
\c 146.7952 -5.2194 147.86 -4.2174 147.86 -2.9825
\c 147.86 -1.7476 146.7952 -0.7457 145.4764 -0.7457
\c 144.1599 -0.7457 143.0928 -1.7476 143.0928 -2.9825
\c 143.0928 -4.2174 144.1599 -5.2194 145.4764 -5.2194
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian85.pgf <==
\r 0 0 453 22
\i
\m 452.2573 19.6814
\c 451.9573 19.7987 444.6934 22.6982 428.7677 22.0446
\c 416.8779 21.5585 407.5575 18.9272 397.6974 16.1449
\l 387.2205 13.2957
\c 373.13 9.776 365.5661 11.2342 353.9378 15.8097
\c 348.6616 17.9048 344.3559 19.1953 340.6317 19.7149
\c 339.4585 20.2512 332.7493 22.9496 321.654 20.9216
\c 311.0229 18.9607 303.2796 10.128 294.2559 9.1559
\c 285.2338 8.1838 277.4603 13.5974 266.0566 18.4914
\c 250.1828 25.3296 239.0037 21.9943 231.2789 18.6422
\c 229.4905 18.0221 227.8966 17.0835 226.5793 15.8265
\c 225.2552 17.0835 223.6529 18.0221 221.8512 18.659
\c 214.1246 21.9943 202.9539 25.3128 187.0986 18.4914
\c 175.6932 13.5974 167.9231 8.1838 158.8976 9.1559
\c 149.8722 10.128 142.1373 18.9774 131.5012 20.9216
\c 120.865 22.8491 113.9346 19.9495 113.9346 19.9495
\c 113.9346 19.9495 113.9196 19.9328 113.8944 19.8825
\c 109.8636 19.497 105.1539 18.1562 99.2207 15.8097
\c 87.5941 11.2342 80.0301 9.776 65.9397 13.2957
\l 55.4611 16.1449
\c 45.5994 18.9272 36.284 21.5585 24.3942 22.0446
\c 8.4685 22.6982 1.2029 19.7987 0.8995 19.6814
\c 0.1604 19.3797 -0.1933 18.5417 0.1067 17.7875
\c 0.4084 17.05 1.2532 16.698 1.9973 16.9997
\c 2.066 17.0165 9.0769 19.7652 24.2752 19.145
\c 35.823 18.6757 44.9792 16.0947 54.6734 13.346
\l 65.2358 10.4799
\c 80.0989 6.7759 88.0617 8.3011 100.285 13.1281
\c 112.4949 17.9383 118.9862 18.307 125.097 14.5359
\l 126.6943 13.5303
\c 134.1309 8.8542 146.5771 1.0439 161.8709 0.1388
\c 178.8525 -0.8836 187.5327 3.7758 198.8375 10.9995
\c 208.4563 17.1338 218.8427 18.5081 224.1641 14.6365
\c 223.4752 13.3627 220.8975 9.005 222.2165 6.1055
\c 222.6205 5.2172 223.5205 4.0775 225.5032 3.692
\c 228.2117 3.1724 230.4073 4.3792 231.2336 6.8094
\c 232.0415 9.2062 231.3593 12.4912 229.1922 14.3516
\c 234.4415 18.4746 244.5363 17.2511 254.3227 10.9995
\c 265.6275 3.7758 274.3077 -0.8836 291.2893 0.1388
\c 306.5797 1.0439 319.0293 8.8542 326.4642 13.5303
\l 328.0615 14.5359
\c 334.1723 18.307 340.6636 17.9383 352.8735 13.1281
\c 365.0968 8.3011 373.058 6.7759 387.9194 10.4799
\l 398.4834 13.346
\c 408.1759 16.0947 417.3355 18.6757 428.885 19.145
\c 444.0799 19.7652 451.0925 17.0165 451.1645 16.9997
\c 451.9037 16.698 452.7518 17.05 453.0501 17.7875
\c 453.3501 18.5417 452.9981 19.3797 452.2573 19.6814
\o 
\m 148.3922 5.787
\c 139.9886 8.6195 133.0331 12.9772 128.2379 15.9773
\l 126.6239 16.9997
\c 124.1886 18.5081 121.7282 19.43 119.0113 19.8155
\c 125.3401 21.7932 134.5197 18.7428 141.0076 14.4689
\c 144.0463 12.4744 149.371 9.2397 155.2807 7.4798
\c 155.2372 5.0328 150.8309 5.4016 148.3922 5.787
\o 
\m 197.2755 13.4298
\c 186.45 6.5245 178.1486 2.0662 162.0452 3.0216
\c 160.9089 3.0886 159.7943 3.2227 158.6898 3.3568
\c 162 3.9602 163.6224 4.6976 164.5375 5.653
\c 165.89 5.9044 169.2153 7.2452 170.4991 7.8653
\c 180.9744 12.8599 195.6397 20.754 204.0198 20.5864
\c 208.9809 20.5026 211.4463 19.8993 212.6397 19.4132
\c 207.8529 18.7931 202.5516 16.7986 197.2755 13.4298
\o 
\m 228.4849 7.748
\c 228.1296 6.6921 227.3335 6.3066 226.0463 6.5413
\c 225.2267 6.7089 224.982 7.0273 224.858 7.3122
\c 224.7373 7.5636 224.6853 7.8988 224.6853 8.2676
\c 224.6853 9.4576 225.2384 11.0833 225.8669 12.3906
\c 225.8669 12.3906 228.4748 10.966 228.6642 8.9045
\c 228.7011 8.5022 228.6022 8.1 228.4849 7.748
\o 
\m 291.1166 3.0216
\c 275.01 2.0662 266.7102 6.5245 255.883 13.4298
\c 250.6086 16.8153 245.3056 18.7931 240.5155 19.4132
\c 241.7071 19.8993 244.1726 20.5026 249.132 20.5864
\c 257.5121 20.754 272.1791 12.8599 282.6543 7.8653
\c 283.9399 7.2452 285.2656 6.8429 286.6182 6.5748
\c 287.5316 5.6362 290.0121 3.5747 294.4553 3.3568
\c 293.3558 3.2227 292.2446 3.0886 291.1166 3.0216
\o 
\m 326.5346 16.9997
\l 324.9239 15.9773
\c 320.1288 12.9772 313.18 8.6195 304.7797 5.787
\c 302.3478 5.4016 297.9146 5.0161 297.8761 7.4798
\c 303.7808 9.2397 309.1072 12.4744 312.1459 14.4689
\c 317.3952 17.9215 324.8569 19.5305 331.1906 19.145
\c 329.5934 18.6422 328.0581 17.9383 326.5346 16.9997
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian86.pgf <==
\m 229.9635 12.027
\c 229.9635 8.8412 229.2251 6.182 226.4578 6.263
\c 223.6892 6.3575 222.9508 8.8412 222.9508 12.027
\c 222.9508 12.1485 222.9589 12.27 222.9643 12.3914
\c 222.3798 11.4195 222.0316 10.2181 222.0316 8.8952
\c 222.0316 5.7095 224.0537 3.1312 226.5496 3.1312
\c 229.0469 3.1312 231.069 5.7095 231.069 8.8952
\c 231.069 10.3531 230.6411 11.6895 229.9365 12.7019
\c 229.9527 12.4859 229.9635 12.2565 229.9635 12.027
\o
\s 
\m 244.6273 13.2824
\c 243.4826 13.2554 242.809 13.0799 242.0274 12.3509
\c 242.2002 12.3779 242.3743 12.3914 242.5525 12.3914
\c 245.0457 12.4454 245.5978 10.6501 245.5978 9.2597
\c 245.5978 6.4925 243.7984 5.534 242.7037 5.3855
\c 242.6092 5.372 242.5147 5.3855 242.4202 5.3855
\c 243.1937 4.8186 244.1508 4.4946 245.1807 4.5216
\c 247.6753 4.5756 249.6529 6.6409 249.5975 9.1382
\c 249.5422 11.6355 247.1219 13.3364 244.6273 13.2824
\o
\s 
\m 210.0581 12.3914
\c 210.2363 12.3914 210.4091 12.3779 210.5832 12.3509
\c 209.803 13.0799 209.128 13.2554 207.9806 13.2824
\c 205.4887 13.3364 203.067 11.6355 203.0117 9.1382
\c 202.9591 6.6409 204.9353 4.5756 207.4312 4.5216
\c 208.4612 4.4946 209.4156 4.8186 210.1904 5.3855
\c 210.0959 5.3855 210.0014 5.372 209.9056 5.3855
\c 208.8122 5.534 207.0141 6.4925 207.0141 9.2597
\c 207.0141 10.6501 207.5649 12.4454 210.0581 12.3914
\o
\s 
\m -0.0054 0
\l 453.538 0
\l 453.538 16.9671
\l -0.0054 16.9671 
\o
\i
\m 347.0996 9.3137
\c 336.4018 9.1247 330.4947 10.2316 330.4947 10.2316
\c 314.8158 13.3634 313.7089 11.892 305.2249 11.3385
\c 296.7409 10.7851 297.1094 12.081 286.7774 13.3634
\c 276.4467 14.6592 273.6822 12.8099 263.72 12.8099
\c 253.7606 12.8099 249.5975 16.4006 242.8738 15.2127
\c 237.7604 14.3083 237.3082 10.0966 237.3149 8.5713
\l 235.2159 8.5713
\c 235.1646 13.2149 231.3917 16.9675 226.7319 16.9675
\c 222.0788 16.9675 218.3018 13.2149 218.2532 8.5713
\l 216.219 8.5713
\c 216.2257 10.0966 215.7722 14.3083 210.6574 15.2127
\c 203.9364 16.4006 199.7747 12.8099 189.8125 12.8099
\c 179.8517 12.8099 177.0845 14.6592 166.7538 13.3634
\c 156.4245 12.081 156.7944 10.7851 148.3063 11.3385
\c 139.8236 11.892 138.7154 13.3634 123.0365 10.2316
\c 123.0365 10.2316 117.1335 9.1247 106.4343 9.3137
\c 106.4343 9.3137 -0.0054 7.4914 0 7.1809
\c 0.0027 6.8704 108.9302 8.0988 108.9302 8.0988
\c 115.5514 7.7343 124.1893 7.2754 126.9107 7.2754
\c 131.5219 7.2754 133.7357 8.2068 145.1719 5.993
\c 156.6081 3.7792 159.5603 4.6971 173.7651 4.6971
\c 187.9672 4.6971 191.103 1.3764 202.5392 1.3764
\c 213.31 1.3764 215.7384 3.4282 216.138 7.2754
\l 218.3437 7.2754
\c 218.9268 3.1582 222.4554 -0.0005 226.7319 -0.0005
\c 231.0123 -0.0005 234.5423 3.1582 235.1254 7.2754
\l 237.3932 7.2754
\c 237.7955 3.4282 240.2226 1.3764 250.992 1.3764
\c 262.4295 1.3764 265.564 4.6971 279.7688 4.6971
\c 293.9723 4.6971 296.9218 3.7792 308.3593 5.993
\c 319.7955 8.2068 322.0107 7.2754 326.6219 7.2754
\c 329.3433 7.2754 337.9825 7.7343 344.5996 8.0988
\c 344.5996 8.0988 453.5299 6.8704 453.5326 7.1809
\c 453.538 7.4914 347.0996 9.3137 347.0996 9.3137
\o 
\m 188.1522 8.2068
\c 183.3574 9.3137 180.0353 10.9741 168.4155 8.9357
\c 156.7944 6.9109 154.0258 6.7354 147.1994 8.2068
\c 140.3758 9.6782 137.7948 9.4892 133.7343 8.9357
\c 133.7343 8.9357 132.9973 11.1495 140.7456 10.9741
\c 148.4913 10.7851 149.7831 8.5713 166.2004 11.5275
\c 182.619 14.4703 186.9535 10.6501 192.5785 11.703
\c 199.4021 12.9989 202.3557 13.5523 202.3557 13.5523
\c 202.3557 13.5523 199.4048 12.4454 199.5897 7.0999
\c 199.5897 7.0999 192.9483 7.0999 188.1522 8.2068
\o 
\m 214.6504 8.5713
\l 214.6504 7.5319
\c 214.2103 4.6836 211.3553 2.4833 207.8915 2.4833
\c 204.1213 2.4833 201.0652 5.0886 201.0652 8.3013
\c 201.0652 11.5005 204.1213 14.1058 207.8915 14.1058
\c 211.5511 14.1058 214.5289 11.649 214.7003 8.5713
\l 214.6504 8.5713
\o 
\m 226.7319 1.1874
\c 222.7349 1.1874 219.4938 4.4406 219.4938 8.4363
\c 219.4938 12.4319 222.7349 15.6717 226.7319 15.6717
\c 230.7329 15.6717 233.974 12.4319 233.974 8.4363
\c 233.974 4.4406 230.7329 1.1874 226.7319 1.1874
\o 
\m 245.6424 2.4833
\c 241.8722 2.4833 238.8174 5.0886 238.8174 8.3013
\c 238.8174 11.5005 241.8722 14.1058 245.6424 14.1058
\c 249.4126 14.1058 252.4687 11.5005 252.4687 8.3013
\c 252.4687 5.0886 249.4126 2.4833 245.6424 2.4833
\o 
\m 319.7955 8.9357
\c 315.7391 9.4892 313.1568 9.6782 306.3318 8.2068
\c 299.5054 6.7354 296.7409 6.9109 285.1184 8.9357
\c 273.4972 10.9741 270.1752 9.3137 265.379 8.2068
\c 260.5842 7.0999 253.9428 7.0999 253.9428 7.0999
\c 254.1291 12.4454 251.1756 13.5523 251.1756 13.5523
\c 251.1756 13.5523 254.1291 12.9989 260.9528 11.703
\c 266.5818 10.6501 270.9163 14.4703 287.3308 11.5275
\c 303.7481 8.5713 305.04 10.7851 312.7883 10.9741
\c 320.5353 11.1495 319.7955 8.9357 319.7955 8.9357
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian87.pgf <==
\r 79 0 356.5 44
\i
\m 430.7596 22.4588
\c 426.0989 22.5333 419.3224 21.888 415.6531 19.7041
\c 413.0398 20.126 408.4522 21.5406 405.9829 21.5406
\c 403.511 21.5406 403.2294 21.7515 401.6758 22.6698
\c 400.1222 23.588 398.7113 24.0099 398.8528 24.3698
\c 398.993 24.7172 402.3818 26.3428 406.7584 28.4647
\c 411.135 30.5742 415.0153 31.7034 414.6641 32.7706
\c 414.3105 33.8253 412.6154 33.118 408.3815 30.6487
\c 404.1451 28.1793 397.5821 25.4866 396.6638 25.0647
\c 395.7456 24.6428 393.9103 25.0647 385.9351 22.5953
\c 380.5013 21.1187 378.0307 20.2004 378.7368 21.5406
\c 379.4416 22.8807 385.2998 27.6829 383.8194 28.7377
\c 382.9707 29.234 380.3598 25.6355 377.6771 22.5953
\c 375.9832 20.7588 372.8761 19.4931 368.4995 18.2894
\c 364.1241 17.0982 359.3231 14.9018 356.7111 14.9763
\c 356.2023 14.4303 355.5111 14.1697 354.9316 14.0332
\c 352.5975 15.2865 349.1714 16.8376 345.4897 17.0237
\c 343.9027 17.2099 340.4245 19.1208 337.2205 20.9698
\c 339.8834 20.9325 343.822 22.3968 345.9886 23.3026
\c 351.9175 19.7289 353.2577 21.9873 351.9361 22.7194
\c 350.5724 23.4763 351.137 24.1712 353.017 23.4267
\c 354.9006 22.6698 358.0537 22.1486 358.6642 23.1413
\c 359.2772 24.1216 356.5944 25.0274 356.7346 25.3501
\c 356.8786 25.6851 357.9135 25.4866 361.3954 25.4494
\c 363.3076 25.4245 364.8711 26.4048 365.1106 27.3355
\c 365.3104 28.08 364.3214 28.7501 364.4058 29.0727
\c 364.4976 29.4078 366.1964 29.383 367.7475 29.9662
\c 369.4401 30.6114 370.9713 31.8895 370.4303 32.9815
\c 369.3941 35.0414 364.8302 31.6165 364.4542 32.0881
\c 364.0757 32.5472 364.8302 34.1976 363.325 34.5326
\c 361.5356 35.091 357.5834 30.1523 357.0188 30.6238
\c 356.4542 31.0954 357.8179 33.6764 355.8424 33.6764
\c 353.4413 33.6392 351.7959 27.5216 351.0415 27.3727
\c 350.2882 27.2362 350.761 29.1224 349.2533 28.9735
\c 347.567 28.7997 346.2454 25.9209 345.6858 24.4691
\c 339.6241 21.553 335.8679 22.1362 334.4161 22.5829
\c 333.7497 22.9676 333.1293 23.3274 332.5957 23.6128
\c 329.1138 25.4866 325.0635 28.3158 316.0287 31.0457
\c 315.4653 31.418 317.4408 32.3611 329.8645 35.6618
\c 342.2883 38.9502 346.6189 39.9925 347.4652 41.8663
\c 348.3128 43.7524 346.7133 44.2239 346.0543 43.6531
\c 345.3954 43.0947 346.9006 41.8663 342.0066 40.1787
\c 337.1113 38.4786 323.6527 35.091 322.5235 34.5326
\c 323.5583 36.3195 325.7659 37.9451 326.1952 40.8363
\c 326.5712 43.3801 325.0077 42.4247 324.7819 40.9232
\c 324.5014 39.0494 322.6178 35.7487 319.2301 34.148
\c 315.8413 32.5472 311.4188 32.6465 309.0648 31.8895
\c 306.9007 31.2071 303.1681 30.2888 301.1157 30.5742
\c 300.4419 31.4676 299.4269 32.1874 300.1007 32.6961
\c 301.3006 33.5896 305.6747 31.5669 307.8624 32.9071
\c 311.8891 35.9348 306.0519 35.9348 306.5235 36.8531
\c 306.9925 37.7713 312.2402 39.1239 311.394 40.948
\c 309.7709 43.9137 305.4638 40.1042 305.4638 40.1042
\c 305.4638 40.1042 305.3235 41.8042 304.1943 42.0152
\c 300.8055 42.5115 299.4653 37.4487 298.4763 37.9202
\c 297.4874 38.3918 299.3251 40.6006 297.5581 40.5261
\c 294.9473 40.3151 294.0054 34.4334 292.5462 34.6691
\c 291.0869 34.9049 292.4754 36.8531 291.5597 36.6421
\c 289.3422 35.6866 287.6136 32.4603 287.5925 30.4129
\c 286.7897 29.4946 284.6591 27.5837 279.5578 25.561
\c 278.1904 25.0274 277.5588 25.288 277.2622 25.5734
\c 277.9757 26.1442 279.0317 27.2238 279.2761 28.8742
\c 279.538 30.6487 278.642 31.8647 278.07 32.4355
\c 278.889 33.3166 279.4461 34.4954 279.5119 35.848
\c 279.6521 38.764 276.9234 40.8363 276.499 40.1787
\c 276.499 40.1787 276.1963 39.8188 275.7309 39.2852
\c 274.4243 40.1662 269.6407 43.194 267.9828 41.3079
\c 266.2642 39.3597 269.8975 35.1779 271.2613 34.0115
\c 271.1434 33.875 271.0441 33.7509 270.9932 33.6764
\c 270.4286 32.9319 271.8867 30.9961 274.4292 30.8596
\c 275.4815 30.7976 276.499 31.1574 277.3552 31.7903
\c 277.7163 31.5297 278.6222 30.6611 278.2388 28.6508
\c 277.8764 26.7151 275.7359 25.7223 274.7903 25.3625
\c 274.3635 25.2384 273.9813 25.1391 273.7703 25.0647
\c 273.0655 24.8537 270.9473 24.1464 264.9464 23.6625
\c 258.948 23.1661 257.7468 23.2406 257.5358 22.5333
\c 257.3224 21.826 257.6761 20.5479 258.2419 20.6968
\c 258.804 20.8333 262.0527 22.2479 265.0159 21.7515
\c 267.0696 21.4165 268.5251 20.8705 269.2436 20.5727
\c 270.0278 16.1303 271.4027 12.358 272.6411 12.358
\c 273.9106 12.358 273.5594 15.1872 274.4057 14.4055
\c 275.1812 11.1668 275.8885 6.3645 277.3689 6.1536
\c 278.853 5.9426 278.9225 7.8412 278.7823 8.9084
\c 278.642 9.9631 279.9115 10.385 280.2626 8.1266
\c 280.6175 5.8682 282.3808 2.4806 284.0051 2.4806
\c 285.6295 2.4806 283.5113 5.1609 284.7807 5.5828
\c 286.0526 6.0171 285.7697 1.6988 287.3928 1.8477
\c 289.0171 1.9842 287.6744 3.5477 288.6634 4.0317
\c 289.6524 4.528 290.7109 0.6441 292.051 2.4061
\c 293.3937 4.1806 287.5342 6.0171 287.3233 7.1463
\c 287.1123 8.2755 289.8634 7.1463 290.0768 8.3376
\c 290.217 12.085 284.1454 11.7252 283.7235 12.6434
\c 283.3003 13.5617 287.1123 12.9288 286.5452 15.1872
\c 285.9831 17.4456 279.2761 17.5201 279.2761 17.5201
\c 279.2761 17.5201 281.676 18.4384 281.1821 19.9895
\c 280.687 21.5406 277.4421 21.0442 273.6996 20.9077
\c 269.9583 20.7588 268.334 21.888 268.334 21.888
\l 268.4209 21.7887
\c 267.8079 22.0369 267.144 22.2727 266.4293 22.4588
\c 269.6047 23.0917 272.6411 23.7245 273.4862 23.799
\c 273.8411 23.2406 274.0533 22.3844 275.5349 22.4588
\c 276.3799 22.496 277.0587 22.9304 277.4905 23.2902
\c 278.7028 23.2778 280.826 23.2654 284.5698 23.2406
\c 291.5187 23.1785 296.1522 21.3668 297.7306 20.6347
\c 297.3571 19.1457 298.6029 15.2617 299.1117 15.3237
\c 299.6763 15.3982 300.9457 18.2274 301.0872 16.6763
\c 301.4408 12.296 304.1236 10.9558 304.7589 10.8814
\c 305.393 10.8069 305.0394 12.6434 305.8174 13.0653
\c 306.593 13.4872 307.3685 10.323 308.5002 8.7595
\c 309.6294 7.2083 311.7451 7.4937 311.3245 8.9704
\c 310.9001 10.4595 312.2402 10.385 313.3694 8.1266
\c 314.4986 5.8682 317.6058 5.7937 317.1814 8.2755
\c 316.7571 10.7449 314.0048 10.2485 313.5097 11.4522
\c 313.0183 12.6434 316.7571 11.3777 315.5584 14.1945
\c 314.3584 17.0237 310.4757 15.3982 309.8404 16.7383
\c 309.2063 18.0785 313.0183 17.3091 312.5939 18.0785
\c 311.183 22.2479 304.4748 19.9895 304.2638 20.6968
\c 304.0529 21.4041 305.393 21.6771 305.393 22.5953
\c 305.393 23.4391 299.7954 22.2106 298.2443 21.2924
\c 294.5527 23.5136 288.5083 24.2333 283.4405 24.4318
\c 283.6292 25.0026 288.3507 26.0202 291.5088 26.653
\c 293.0065 26.0946 294.4733 25.9457 294.9473 26.4793
\c 295.9338 27.6085 292.5002 28.7873 293.6046 29.0976
\c 294.2524 29.2713 296.0244 28.2289 297.779 27.745
\c 298.5098 27.3107 299.3226 26.9756 299.8413 27.1866
\c 300.9705 27.6581 303.3232 29.9165 310.0997 30.2019
\c 316.6603 30.4749 322.521 27.6457 329.7193 23.3771
\c 329.9737 22.5829 330.3981 21.3048 331.0235 19.5924
\c 332.1043 16.6391 331.5273 12.8296 326.8492 8.3003
\c 325.9135 7.5806 324.4046 6.9974 324.9084 6.0667
\c 325.4122 5.1361 323.469 4.9872 324.0435 3.7587
\c 324.6193 2.5426 322.6053 1.5375 323.2531 0.7433
\c 323.8996 -0.0508 327.4969 -0.4851 327.4969 0.8922
\c 327.4969 2.2572 325.8416 3.1879 326.4186 3.8331
\c 326.9944 4.4784 326.2027 4.9127 326.7065 5.9923
\c 327.2078 7.0718 328.6485 8.2259 330.9528 11.3901
\c 333.2546 14.5544 333.3986 17.5821 332.6056 19.5179
\c 332.1502 20.6471 332.0795 21.4661 332.0994 21.9749
\c 338.6214 18.2274 342.5935 16.788 345.1113 11.75
\c 346.4303 8.5485 346.9006 7.5186 348.0298 8.077
\c 349.159 8.6478 346.0543 13.8223 343.7959 15.6091
\c 343.7959 15.6091 348.6887 15.5223 351.9821 14.0084
\c 355.2766 12.5069 354.7108 11.1916 356.5944 11.1916
\c 358.4781 11.1916 360.5479 11.1916 361.4872 10.72
\c 361.9042 10.5091 362.5035 10.112 363.0433 9.7398
\c 362.5929 7.6178 362.5321 5.347 364.69 4.4536
\c 366.4533 3.5477 368.4995 4.1061 368.4995 4.1061
\c 368.4995 4.1061 369.347 3.0514 372.8066 3.6098
\c 376.2649 4.1806 375.3479 5.8682 373.5114 7.7047
\c 371.6761 9.5412 370.336 9.1193 370.336 9.1193
\c 370.336 9.1193 369.4885 12.5069 367.513 12.6434
\c 365.8403 12.7675 364.0273 11.5266 363.4218 10.7945
\c 362.7765 11.1419 361.3346 11.9113 360.8283 12.1222
\c 360.2029 12.3952 359.1444 11.9113 357.746 12.5193
\c 357.7795 12.7551 357.7025 13.115 357.3476 13.6361
\c 361.2304 14.4055 367.7239 16.4653 372.5224 17.5201
\c 377.3234 18.5748 383.4645 20.9077 384.0999 20.7588
\c 384.7352 20.6223 386.0071 20.6223 387.8424 20.2004
\c 388.5249 20.0391 389.1093 19.915 389.5771 19.8157
\c 389.8799 18.9968 390.9682 17.7807 391.982 17.4953
\c 393.2973 17.123 394.7107 13.0653 395.8399 13.45
\c 396.9691 13.8223 397.1589 14.6661 397.1589 14.6661
\c 397.1589 14.6661 399.7933 11.4646 400.9225 11.6631
\c 402.0518 11.8493 400.9225 13.1646 402.2404 13.1646
\c 403.5594 13.1646 405.4394 10.4346 406.6641 11.6631
\c 407.8876 12.8792 405.2532 14.8522 403.2753 14.9515
\c 401.2973 15.0507 404.3102 16.1799 405.2532 16.1799
\c 406.1938 16.1799 404.8748 18.7113 399.982 18.1529
\c 398.0983 18.3391 400.6409 20.126 399.2275 20.8829
\c 397.8179 21.6398 395.4639 21.069 395.0891 21.2552
\c 394.7107 21.4413 395.181 22.5705 393.5815 22.5705
\c 392.1731 22.5705 390.4768 21.553 389.7658 20.734
\c 388.6341 20.9573 387.3932 21.3048 387.8424 21.7515
\c 388.6179 22.5333 395.8175 24.7172 396.2394 23.799
\c 396.6638 22.8807 398.0065 23.3771 399.6978 22.2479
\c 401.3941 21.1187 401.6758 19.9895 404.3586 19.9895
\c 407.0389 19.9895 415.9335 17.8055 422.2186 13.5617
\c 424.0526 12.9288 424.6172 15.3982 422.1454 16.5274
\c 419.676 17.6566 418.0517 17.8055 418.6871 18.7113
\c 419.3224 19.6296 427.9354 21.1187 434.9228 19.915
\c 436.4056 20.2749 435.4179 22.3844 430.7596 22.4588
\o 
\m 353.3222 27.3975
\c 354.171 28.3158 354.7356 29.445 354.7356 28.7377
\c 354.7356 28.0304 353.8868 27.472 354.7356 27.6085
\c 355.5819 27.7574 356.2892 27.7574 357.1354 28.5267
\c 357.983 29.3085 359.4646 31.418 359.2536 30.2888
\c 359.0427 29.1596 358.1232 29.234 359.0427 29.1596
\c 359.9585 29.0976 361.3011 29.8669 360.9474 29.0976
\c 360.9474 29.0976 359.3231 28.1793 358.5476 27.8194
\c 357.7695 27.472 361.1584 26.9012 360.5231 26.5537
\c 359.8877 26.1939 357.2757 27.261 356.2892 26.9756
\c 355.3002 26.6902 354.8063 26.7647 355.2294 26.3428
\c 355.6538 25.9209 356.3599 24.7172 355.3002 25.2756
\c 354.2417 25.8464 352.6174 26.2683 351.8418 25.772
\c 351.0663 25.2756 349.159 24.2953 349.2298 24.7917
\c 349.2993 25.2756 352.4772 26.4793 353.3222 27.3975
\o 
\m 300.9457 37.7093
\c 301.864 38.8385 302.4993 40.1042 302.4993 39.2604
\c 302.4993 38.4166 301.2299 36.9275 302.0762 37.3494
\c 302.9237 37.7713 305.6065 39.3969 305.7479 39.0494
\c 305.9043 38.6524 302.9944 36.5056 301.7945 35.6618
\c 300.5921 34.8056 300.0299 36.5801 300.9457 37.7093
\o 
\m 284.2868 9.1814
\c 284.71 9.3303 287.1123 8.623 286.7587 8.1266
\c 286.405 7.6302 286.7587 8.1266 286.1233 7.9901
\c 285.4855 7.8412 286.1233 7.9901 286.3343 6.9974
\c 286.5452 6.0171 286.5452 5.0244 285.9124 6.228
\c 285.2746 7.4193 283.5088 8.9208 284.2868 9.1814
\o 
\m 282.4516 10.8814
\c 284.0051 10.5339 284.0051 9.6777 283.2296 9.6777
\c 282.4516 9.6777 281.8845 11.0055 282.4516 10.8814
\o 
\m 275.1812 17.731
\c 275.8153 17.8055 277.4421 15.969 279.0627 15.5471
\c 280.687 15.1128 282.1711 14.9763 282.1711 14.5544
\c 282.1711 14.1325 281.4626 14.3434 280.3359 14.1945
\c 279.2042 14.058 281.6053 12.7923 281.0407 12.5814
\c 280.4761 12.358 278.9225 13.7106 278.2884 14.1325
\c 277.6531 14.5544 278.4286 12.5814 277.864 12.358
\c 277.2994 12.1471 277.2287 12.9288 277.0885 14.6164
\c 276.9482 16.3164 274.16 17.6194 275.1812 17.731
\o 
\m 300.1218 20.4114
\c 300.6888 21.069 302.194 19.853 303.2289 18.9968
\c 304.2638 18.1529 305.7715 17.3091 306.4279 16.7383
\c 307.0881 16.1799 311.1346 13.5369 310.7599 13.1646
\c 310.3839 12.7923 310.0054 13.45 309.1604 13.8223
\c 308.3116 14.1945 308.9705 12.5938 308.5002 13.3507
\c 308.0299 14.1077 307.2767 15.0507 304.1695 17.0237
\c 301.0648 18.9968 302.6643 17.8675 302.6643 16.9245
\c 302.6643 15.9814 301.9136 17.5946 300.9705 18.6245
\c 300.0299 19.6544 299.5447 19.7413 300.1218 20.4114
\o 
\m 288.1708 26.6902
\c 286.2549 26.5165 285.045 26.8143 284.4097 27.0625
\c 286.0948 27.8815 287.6012 28.5516 288.2341 28.7005
\c 288.7838 28.0676 289.6375 27.4968 290.5632 27.0501
\c 289.8361 26.9012 289.032 26.7771 288.1708 26.6902
\o 
\m 290.5707 29.9414
\c 289.8634 29.5195 289.9353 31.145 290.7109 31.2815
\c 291.4864 31.418 292.051 31.9144 293.2535 32.6217
\c 294.4534 33.329 294.24 36.0837 294.8046 35.9348
\c 295.3692 35.7983 294.4534 33.7509 295.7936 34.1728
\c 297.1362 34.5947 299.3921 36.2202 299.4653 35.8728
\c 299.6614 34.8801 296.3582 33.4034 295.7228 32.8326
\c 295.0887 32.2742 297.7715 31.629 297.2044 31.145
\c 296.6423 30.6487 295.2984 31.8523 293.8888 31.7779
\c 292.4754 31.7034 291.2755 30.3633 290.5707 29.9414
\o
\s 
\m 256.2155 23.6873
\c 255.6497 23.5508 252.4023 22.1362 249.4378 22.6325
\c 247.3854 22.98 245.9261 23.5136 245.2114 23.8114
\c 244.4234 28.2537 243.0522 32.026 241.8138 32.026
\c 240.5444 32.026 240.8956 29.1968 240.0493 29.9786
\c 239.2737 33.2173 238.5664 38.0195 237.0848 38.2305
\c 235.602 38.4414 235.5312 36.5429 235.6727 35.4757
\c 235.8129 34.4209 234.5435 33.999 234.1911 36.2575
\c 233.8374 38.5159 232.0729 41.9035 230.4498 41.9035
\c 228.8255 41.9035 230.9437 39.2232 229.6743 38.8013
\c 228.4011 38.3794 228.6853 42.6852 227.0609 42.5363
\c 225.4379 42.3998 226.778 40.8487 225.789 40.3524
\c 224.8025 39.856 223.7441 43.74 222.4014 41.9779
\c 221.06 40.2159 226.9207 38.3794 227.1317 37.2502
\c 227.3426 36.121 224.5891 37.2502 224.3782 36.0465
\c 224.2379 32.299 230.3096 32.6589 230.7302 31.7406
\c 231.1546 30.8224 227.3426 31.4552 227.9072 29.1968
\c 228.4718 26.9384 235.1776 26.864 235.1776 26.864
\c 235.1776 26.864 232.7789 25.9457 233.2728 24.3946
\c 233.7679 22.8435 237.0128 23.3398 240.7554 23.4763
\c 244.4966 23.6252 246.1209 22.496 246.1209 22.496
\l 246.0328 22.5953
\c 246.6458 22.3471 247.3109 22.1238 248.0257 21.9252
\c 244.8478 21.2924 241.8138 20.6595 240.9675 20.5851
\c 240.6139 21.1559 240.4005 21.9997 238.9201 21.9252
\c 238.0738 21.888 237.395 21.4537 236.9644 21.0938
\c 235.7521 21.1063 233.629 21.1187 229.8852 21.1559
\c 222.9362 21.2055 218.3028 23.0172 216.7244 23.7493
\c 217.0979 25.2508 215.852 29.1224 215.3433 29.0603
\c 214.7787 28.9859 213.508 26.1691 213.3678 27.7202
\c 213.0141 32.0881 210.3313 33.4282 209.696 33.5027
\c 209.0607 33.5771 209.4131 31.7406 208.6375 31.3187
\c 207.862 30.8968 207.0839 34.0735 205.9547 35.6246
\c 204.8243 37.1757 202.7061 36.8903 203.1305 35.4137
\c 203.5549 33.9246 202.2147 33.999 201.0855 36.2575
\c 199.9563 38.5159 196.8491 38.5903 197.2735 36.121
\c 197.6967 33.6392 200.4502 34.1355 200.9428 32.9443
\c 201.4367 31.7406 197.6967 33.0063 198.8966 30.1895
\c 200.0965 27.3603 203.9793 28.9859 204.6146 27.6457
\c 205.2487 26.3056 201.4367 27.0749 201.8611 26.3056
\c 203.2707 22.1362 209.9802 24.3946 210.1911 23.6873
\c 210.4008 22.9924 209.0607 22.707 209.0607 21.7887
\c 209.0607 20.9449 214.6595 22.1734 216.2107 23.0917
\c 219.9023 20.8705 225.9466 20.1508 231.0144 19.9522
\c 230.8246 19.3814 226.1017 18.3639 222.9437 17.731
\c 221.4484 18.2894 219.9817 18.4508 219.5064 17.9048
\c 218.5187 16.7756 221.9547 15.5967 220.8503 15.2865
\c 220.2026 15.1128 218.4281 16.1551 216.6735 16.6391
\c 215.9414 17.0734 215.1323 17.4084 214.6136 17.1975
\c 213.4844 16.7259 211.1305 14.4675 204.354 14.1821
\c 197.7934 13.9091 191.934 16.7259 184.7331 21.0194
\c 184.4812 21.8011 184.0544 23.0793 183.4314 24.7917
\c 182.3506 27.745 182.9276 31.5545 187.6045 36.0837
\c 188.5377 36.8034 190.0503 37.3867 189.5465 38.3173
\c 189.0427 39.248 190.9859 39.3969 190.4114 40.6254
\c 189.8344 41.8414 191.8484 42.8466 191.2043 43.6407
\c 190.5541 44.4349 186.958 44.8692 186.958 43.5042
\c 186.958 42.1268 188.6134 41.1962 188.0364 40.5509
\c 187.4594 39.9057 188.2523 39.4713 187.7485 38.3918
\c 187.2459 37.3122 185.804 36.1582 183.5047 32.9939
\c 181.1991 29.8297 181.0564 26.8019 181.8493 24.8661
\c 182.3072 23.7369 182.3754 22.9179 182.3556 22.4092
\c 175.8335 26.1567 171.8639 27.5961 169.3437 32.6341
\c 168.0246 35.8356 167.5518 36.8655 166.4251 36.3071
\c 165.2959 35.7363 168.4006 30.5618 170.659 28.7749
\c 170.659 28.7749 165.7662 28.8742 162.4717 30.3757
\c 159.1784 31.8771 159.743 33.1925 157.8605 33.1925
\c 155.9769 33.1925 153.9071 33.2049 152.9665 33.664
\c 152.5495 33.875 151.9514 34.272 151.4117 34.6443
\c 151.8621 36.7662 151.9229 39.037 149.765 39.9305
\c 148.0005 40.8487 145.953 40.2779 145.953 40.2779
\c 145.953 40.2779 145.1067 41.3451 141.6459 40.7743
\c 138.19 40.2159 139.107 38.5159 140.9436 36.6794
\c 142.7776 34.8428 144.119 35.2647 144.119 35.2647
\c 144.119 35.2647 144.9665 31.8771 146.942 31.7406
\c 148.6159 31.6165 150.4264 32.8574 151.0332 33.5896
\c 151.6772 33.2421 153.1191 32.4728 153.6266 32.2618
\c 154.252 31.9888 155.3105 32.4728 156.709 31.8771
\c 156.6755 31.629 156.7524 31.2691 157.1061 30.7479
\c 153.2233 29.9786 146.731 27.9311 141.9325 26.864
\c 137.1316 25.8092 130.9892 23.4763 130.3551 23.6252
\c 129.7197 23.7617 128.4478 23.7617 126.6126 24.1836
\c 125.9288 24.345 125.3431 24.4691 124.8753 24.5683
\c 124.575 25.3873 123.4843 26.6034 122.473 26.8888
\c 121.1552 27.2735 119.7443 31.3187 118.6126 30.9341
\c 117.4834 30.5618 117.2935 29.718 117.2935 29.718
\c 117.2935 29.718 114.6591 32.9195 113.5299 32.7209
\c 112.4007 32.5348 113.5299 31.2195 112.2121 31.2195
\c 110.8955 31.2195 109.0119 33.9494 107.7884 32.7209
\c 106.5648 31.5049 109.2017 29.5319 111.1772 29.4326
\c 113.1539 29.3333 110.1423 28.2041 109.2017 28.2041
\c 108.2586 28.2041 109.5777 25.6727 114.473 26.2311
\c 116.3567 26.045 113.8141 24.2581 115.2237 23.5012
\c 116.6371 22.7566 118.9886 23.315 119.3658 23.1289
\c 119.7443 22.9428 119.2715 21.8136 120.871 21.8136
\c 122.2819 21.8136 123.9807 22.8311 124.6855 23.6501
\c 125.8172 23.4391 127.0605 23.0793 126.6126 22.6325
\c 125.837 21.8508 118.6362 19.6668 118.213 20.5851
\c 117.7886 21.5033 116.4485 21.007 114.7547 22.1362
\c 113.0596 23.2654 112.7767 24.3946 110.0964 24.3946
\c 107.4124 24.3946 98.5189 26.591 92.2363 30.8224
\c 90.4011 31.4552 89.8365 28.9859 92.3071 27.8567
\c 94.7789 26.7275 96.3995 26.591 95.7654 25.6727
\c 95.1301 24.7545 86.5171 23.2654 79.5297 24.4691
\c 78.0481 24.1216 79.0371 21.9997 83.6953 21.9252
\c 88.3536 21.8508 95.1301 22.496 98.8019 24.68
\c 101.4127 24.2581 106.0002 22.8435 108.4721 22.8435
\c 110.9414 22.8435 111.2256 22.6325 112.7767 21.7143
\c 114.3303 20.796 115.7424 20.3741 115.5997 20.0267
\c 115.4595 19.6668 112.0706 18.0413 107.6965 15.9318
\c 103.3199 13.8099 99.4347 12.6806 99.7884 11.6259
\c 100.142 10.5587 101.8358 11.266 106.0697 13.7354
\c 110.3073 16.2048 116.8716 18.8975 117.7886 19.3194
\c 118.7069 19.7413 120.5409 19.3194 128.5198 21.7887
\c 133.9536 23.2654 136.423 24.1836 135.7182 22.8435
\c 135.0134 21.5033 129.1527 16.7011 130.6355 15.6464
\c 131.4818 15.15 134.0939 18.7486 136.7779 21.7887
\c 138.4717 23.6252 141.5789 24.891 145.953 26.0946
\c 150.3296 27.2983 155.1306 29.4822 157.7414 29.4078
\c 158.2527 29.9538 158.9438 30.2143 159.5208 30.3508
\c 161.8562 29.0976 165.2835 27.5464 168.9652 27.3603
\c 170.5523 27.1742 174.033 25.2632 177.2369 23.4143
\c 174.5728 23.4515 170.633 21.9873 168.4664 21.0814
\c 162.5374 24.6552 161.1998 22.3968 162.5188 21.6647
\c 163.8825 20.9201 163.3179 20.2128 161.4355 20.9573
\c 159.5543 21.7143 156.4013 22.2355 155.7907 21.2428
\c 155.1777 20.2625 157.8605 19.369 157.7203 19.034
\c 157.5789 18.6989 156.5415 18.8975 153.0595 18.9347
\c 151.1473 18.9595 149.5813 17.9792 149.3419 17.061
\c 149.1446 16.304 150.1311 15.634 150.0467 15.3113
\c 149.9573 14.9763 148.2586 15.0135 146.7062 14.4179
\c 145.0124 13.785 143.4836 12.4945 144.0234 11.4149
\c 145.0583 9.3427 149.6248 12.7799 150.0008 12.3084
\c 150.378 11.8368 149.6248 10.1865 151.13 9.8514
\c 152.9181 9.293 156.8715 14.2318 157.4361 13.7602
\c 158.0008 13.2887 156.6358 10.7076 158.6113 10.7076
\c 161.0136 10.7573 162.659 16.8748 163.4122 17.0113
\c 164.1667 17.1478 163.6964 15.2741 165.2016 15.4106
\c 166.8904 15.5843 168.2095 18.4756 168.7691 19.915
\c 174.8445 22.8311 178.6019 22.2479 180.0463 21.7887
\c 180.7102 21.4165 181.3306 21.0566 181.8617 20.7712
\c 185.3436 18.8975 189.3889 16.0683 198.4238 13.3383
\c 198.9884 12.9661 197.0142 12.023 184.5904 8.7222
\c 172.1642 5.4339 167.836 4.3915 166.9897 2.5178
\c 166.1422 0.6317 167.7417 0.1601 168.4006 0.7309
\c 169.0595 1.2893 167.5518 2.5178 172.4484 4.2054
\c 177.3437 5.9054 190.8023 9.293 191.9315 9.8514
\c 190.8966 8.0646 188.6891 6.439 188.2597 3.5477
\c 187.8837 1.0039 189.4473 1.9594 189.6731 3.4609
\c 189.956 5.3346 191.8372 8.6354 195.2248 10.2361
\c 198.6137 11.8368 203.0362 11.7376 205.3901 12.4945
\c 207.5542 13.1894 211.2856 14.0953 213.3392 13.8099
\c 214.0106 12.9164 215.0281 12.1967 214.3543 11.6879
\c 213.1544 10.7945 208.7778 12.8171 206.5913 11.477
\c 202.5659 8.4492 208.4018 8.4492 207.9315 7.531
\c 207.4612 6.6127 202.2147 5.2726 203.0598 3.4361
\c 204.6841 0.4703 208.9912 4.2799 208.9912 4.2799
\c 208.9912 4.2799 209.1314 2.5923 210.2606 2.3689
\c 213.6495 1.8849 214.9896 6.9354 215.9786 6.4638
\c 216.9676 5.9923 215.1298 3.7835 216.8969 3.858
\c 219.5064 4.0689 220.4495 9.9507 221.9088 9.7149
\c 223.3681 9.4792 221.9795 7.531 222.8953 7.7419
\c 225.1128 8.6974 226.8413 11.9237 226.8624 13.9712
\c 227.6653 14.9018 229.7946 16.8004 234.8971 18.823
\c 236.2634 19.369 236.8962 19.096 237.1915 18.8106
\c 236.4793 18.2398 235.4258 17.1602 235.1776 15.5099
\c 234.9157 13.7354 235.8129 12.5317 236.385 11.9485
\c 235.566 11.0675 235.0088 9.8887 234.943 8.5361
\c 234.8028 5.62 237.5315 3.5477 237.9559 4.2054
\c 237.9559 4.2054 238.2587 4.5653 238.7215 5.0988
\c 240.0307 4.2178 244.8143 1.2025 246.4721 3.0762
\c 248.1907 5.0244 244.5599 9.2186 243.1925 10.3726
\c 243.3116 10.5091 243.4084 10.6332 243.4617 10.7076
\c 244.0263 11.4522 242.567 13.388 240.0257 13.5244
\c 238.9734 13.5865 237.9559 13.2266 237.0997 12.5938
\c 236.7386 12.8544 235.8328 13.723 236.215 15.7456
\c 236.581 17.6814 238.734 18.6741 239.6758 19.0216
\c 240.0952 19.1457 240.4737 19.2573 240.6846 19.3194
\c 241.3894 19.5303 243.5076 20.2376 249.5086 20.7216
\c 255.507 21.2179 256.7094 21.1559 256.9204 21.8508
\c 257.1338 22.5581 256.7801 23.8362 256.2155 23.6873
\o 
\m 230.1656 35.2027
\c 229.7437 35.0538 227.3426 35.7611 227.6963 36.2575
\c 228.0499 36.7538 227.6963 36.2575 228.3316 36.394
\c 228.9669 36.5429 228.3316 36.394 228.1207 37.3867
\c 227.9072 38.3794 227.9072 39.3597 228.5426 38.1684
\c 229.1767 36.9648 230.9462 35.4633 230.1656 35.2027
\o 
\m 232.0034 33.5027
\c 230.4498 33.8501 230.4498 34.7064 231.2254 34.7064
\c 232.0034 34.7064 232.5705 33.3786 232.0034 33.5027
\o 
\m 239.2737 26.653
\c 238.6384 26.591 237.0128 28.4275 235.391 28.8494
\c 233.7679 29.2713 232.2838 29.4078 232.2838 29.8297
\c 232.2838 30.2516 232.9899 30.0406 234.1191 30.1895
\c 235.2508 30.326 232.8484 31.5917 233.4143 31.8151
\c 233.9789 32.026 235.5312 30.6859 236.1666 30.2516
\c 236.8019 29.8297 236.0263 31.8151 236.5909 32.026
\c 237.1555 32.237 237.2263 31.4552 237.3665 29.7676
\c 237.5067 28.0676 240.2937 26.7771 239.2737 26.653
\o 
\m 214.3332 23.9727
\c 213.7661 23.315 212.2609 24.5435 211.226 25.3873
\c 210.1911 26.2311 208.6834 27.0749 208.027 27.6457
\c 207.3669 28.2041 203.3203 30.8472 203.6951 31.2195
\c 204.0711 31.5917 204.4495 30.9341 205.2946 30.5618
\c 206.1434 30.1895 205.4844 31.7903 205.9547 31.0333
\c 206.425 30.2764 207.1783 29.3333 210.2854 27.3603
\c 213.3901 25.3873 211.7906 26.5165 211.7906 27.4596
\c 211.7906 28.4027 212.5414 26.8019 213.4844 25.7596
\c 214.425 24.7296 214.909 24.6428 214.3332 23.9727
\o 
\m 161.129 16.9865
\c 160.284 16.0683 159.7194 14.9391 159.7194 15.6464
\c 159.7194 16.3537 160.5669 16.9121 159.7194 16.7756
\c 158.8731 16.6391 158.1658 16.6391 157.3195 15.8573
\c 156.472 15.0756 154.9904 12.9661 155.2013 14.0953
\c 155.4123 15.2245 156.3305 15.15 155.4123 15.2245
\c 154.4965 15.2865 153.1539 14.5172 153.5075 15.2865
\c 153.5075 15.2865 155.1306 16.2048 155.9061 16.5646
\c 156.6854 16.9121 153.2966 17.4829 153.9319 17.8303
\c 154.566 18.1902 157.1793 17.123 158.1658 17.4084
\c 159.1548 17.6938 159.6486 17.6194 159.2243 18.0413
\c 158.8011 18.4632 158.0951 19.6668 159.1548 19.1084
\c 160.2132 18.5376 161.8376 18.1157 162.6131 18.6121
\c 163.3887 19.1084 165.2959 20.0887 165.2252 19.5924
\c 165.1557 19.1084 161.9778 17.9048 161.129 16.9865
\o 
\m 213.508 6.6748
\c 212.5898 5.5456 211.9557 4.2799 211.9557 5.1237
\c 211.9557 5.9799 213.2251 7.4565 212.3788 7.0346
\c 211.5313 6.6127 208.8485 4.9872 208.707 5.3346
\c 208.5494 5.7317 211.4605 7.8784 212.6605 8.7222
\c 213.8629 9.5784 214.425 7.804 213.508 6.6748
\o 
\m 223.7441 13.1025
\c 222.9673 12.9661 222.4014 12.4697 221.2015 11.7624
\c 220.0016 11.0551 220.2125 8.3003 219.6504 8.4492
\c 219.0858 8.5857 220.0016 10.6332 218.6614 10.2113
\c 217.3188 9.7894 215.0616 8.1638 214.9896 8.5113
\c 214.7936 9.504 218.0968 10.993 218.7309 11.5514
\c 219.3662 12.1098 216.6834 12.7551 217.2505 13.2515
\c 217.8126 13.7354 219.1553 12.5441 220.5662 12.6062
\c 221.9795 12.6806 223.1782 14.0208 223.8843 14.4427
\c 224.5891 14.8646 224.5196 13.2515 223.7441 13.1025
\o 
\m 226.2209 15.6836
\c 225.6699 16.3164 224.8174 16.8872 223.8917 17.334
\c 224.6189 17.4829 225.423 17.607 226.2829 17.6938
\c 228.2001 17.8675 229.4099 17.5697 230.0453 17.3216
\c 228.3602 16.515 226.8525 15.8325 226.2209 15.6836
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian88.pgf <==
\r 0 0 454 15
\i
\m 181.6199 11.9278
\c 178.5663 11.9278 176.0909 9.842 176.0274 7.2479
\l 173.8822 7.2479
\c 170.421 7.2479 163.7019 11.9278 163.7019 11.9278
\c 156.8526 8.3067 127.4752 7.0679 126.8633 7.0468
\l 0.9153 7.0468
\c 0.4114 7.0468 -0.0005 6.6338 -0.0005 6.1256
\c -0.0005 5.6174 0.4114 5.215 0.9153 5.215
\l 126.6462 5.215
\c 151.4855 4.8021 164.9238 1.9539 164.9238 1.9539
\c 167.5888 5.3315 173.3507 6.0727 176.1301 6.1997
\c 176.6425 4.008 178.9052 2.3563 181.6199 2.3563
\c 184.7126 2.3563 187.2188 4.5056 187.2188 7.142
\c 187.2188 9.789 184.7126 11.9278 181.6199 11.9278
\o 
\m 163.4986 3.1716
\c 163.4986 3.1716 150.8746 6.0197 140.2867 6.2315
\c 140.2867 6.2315 156.5752 7.0468 162.8866 10.0961
\c 162.8866 10.0961 167.3675 7.2479 169.2002 6.6338
\c 169.2002 6.6338 164.7194 4.6009 163.4986 3.1716
\o 
\m 181.3076 3.7857
\c 179.6251 3.7857 178.2604 5.1939 178.2604 6.9409
\c 178.2604 8.6879 179.6251 10.0961 181.3076 10.0961
\c 182.9921 10.0961 184.3569 8.6879 184.3569 6.9409
\c 184.3569 5.1939 182.9921 3.7857 181.3076 3.7857
\o
\s 
\m 452.6291 7.0468
\l 326.6759 7.0468
\c 326.066 7.0679 296.6887 8.3067 289.8372 11.9278
\c 289.8372 11.9278 283.1192 7.2479 279.6569 7.2479
\l 277.515 7.2479
\c 277.4483 9.842 274.9707 11.9278 271.9203 11.9278
\c 268.8276 11.9278 266.3203 9.789 266.3203 7.142
\c 266.3203 4.5056 268.8276 2.3563 271.9203 2.3563
\c 274.6361 2.3563 276.8988 4.008 277.4112 6.1997
\c 280.1884 6.0727 285.9515 5.3315 288.6154 1.9539
\c 288.6154 1.9539 302.0526 4.8021 326.8951 5.2044
\l 452.6291 5.215
\c 453.1342 5.215 453.5428 5.6174 453.5428 6.1256
\c 453.5428 6.6338 453.1342 7.0468 452.6291 7.0468
\o 
\m 272.2305 3.7857
\c 270.5481 3.7857 269.1823 5.1939 269.1823 6.9409
\c 269.1823 8.6879 270.5481 10.0961 272.2305 10.0961
\c 273.914 10.0961 275.2788 8.6879 275.2788 6.9409
\c 275.2788 5.1939 273.914 3.7857 272.2305 3.7857
\o 
\m 290.0426 3.1716
\c 288.8197 4.6009 284.3389 6.6338 284.3389 6.6338
\c 286.1706 7.2479 290.6525 10.0961 290.6525 10.0961
\c 296.964 7.0468 313.2525 6.2315 313.2525 6.2315
\c 302.6667 6.0197 290.0426 3.1716 290.0426 3.1716
\o
\s 
\m 205.0712 8.042
\c 209.1539 5.0245 217.2706 7.0468 223.7674 9.8949
\c 230.2821 12.7431 236.3903 14.776 236.3903 14.776
\c 232.7237 16.0042 224.2883 11.229 215.6221 8.6667
\c 208.0654 6.4327 205.392 7.8408 205.0712 8.042
\o
\s 
\m 249.2166 6.5809
\c 248.1461 7.6503 244.6765 8.7832 237.6111 6.4327
\c 232.1138 4.6009 224.1729 1.3928 224.1729 1.3928
\c 230.1286 0.7787 231.6554 3.3727 239.4449 5.8186
\c 246.4764 8.0314 249.2166 6.5809 249.2166 6.5809
\o
\s 
\m 253.1013 14.8289
\c 245.0534 15.4112 238.2326 12.5101 231.6384 9.7043
\l 228.785 8.4973
\c 221.9208 5.575 212.5177 1.5728 203.8927 1.8481
\c 196.0132 2.1022 191.4953 4.1668 191.4953 7.502
\c 191.4953 10.4243 194.2926 12.1184 199.81 12.5419
\c 205.3539 12.976 210.165 9.6832 210.2127 9.6514
\c 210.6277 9.3655 211.1984 9.4608 211.4853 9.8843
\c 211.7755 10.2973 211.6738 10.869 211.2588 11.1549
\c 211.0428 11.3031 205.8801 14.8501 199.6702 14.3736
\c 191.3979 13.7383 189.6625 10.2867 189.6625 7.502
\c 189.6625 4.8762 191.5038 0.4187 203.8345 0.0164
\c 212.8628 -0.2695 222.0394 3.2351 229.0592 6.2315
\l 231.9106 7.4385
\c 238.3067 10.1596 245.3615 13.5478 252.9668 12.9972
\c 261.9592 12.3513 263.1133 9.4714 263.1133 7.0468
\c 263.1133 6.3374 262.8443 5.7338 262.2906 5.2044
\c 260.8135 3.7645 257.4529 2.9492 253.5216 3.0763
\c 248.7465 3.2139 245.1815 4.5903 245.136 4.6115
\c 244.6807 4.8339 244.1322 4.6433 243.9109 4.188
\c 243.6918 3.7327 243.8824 3.1822 244.3376 2.9598
\c 244.5399 2.8645 248.2901 1.4034 253.4655 1.2446
\c 257.9432 1.1069 261.7199 2.0916 263.5664 3.8915
\c 264.4823 4.7703 264.945 5.8397 264.945 7.0468
\c 264.945 11.769 261.1831 14.2466 253.1013 14.8289
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian89.pgf <==
\r 0 0 454 10
\i
\m 249.9054 6.2807
\c 252.5093 6.3427 253.143 7.7735 253.143 7.7735
\c 253.143 7.7735 251.9054 6.8506 249.4929 6.8506
\c 247.0809 6.8506 245.1137 7.7735 243.1136 7.7425
\c 241.3044 7.7115 240.7333 6.417 240.7333 5.2216
\c 240.7333 4.0261 241.3044 2.7316 243.1136 2.7068
\c 245.1137 2.6758 247.0809 3.5925 249.4929 3.5925
\c 251.9054 3.5925 253.143 2.6758 253.143 2.6758
\c 253.143 2.6758 252.5093 4.1004 249.9054 4.1624
\c 247.3033 4.2305 245.2078 3.2085 243.1768 3.2085
\c 241.1458 3.2085 241.2084 5.2216 241.2084 5.2216
\c 241.2084 5.2216 241.1458 7.2346 243.1768 7.2346
\c 245.2078 7.2346 247.3033 6.2188 249.9054 6.2807
\o
\s 
\m 255.2068 6.7886
\c 255.1245 6.4851 255.5116 6.4727 255.6218 5.6799
\l 255.2589 5.6799
\c 255.1319 5.9339 254.9008 6.1135 254.6357 6.1135
\c 254.3694 6.1135 254.1384 5.9339 254.0114 5.6799
\l 253.0464 5.6799
\c 253.7711 6.3179 254.8897 7.662 254.8897 9.8361
\c 254.8897 9.8361 253.1535 8.4796 250.3606 8.4796
\c 247.5671 8.4796 246.298 9.4892 243.4624 9.4892
\c 241.0535 9.4892 239.7181 8.1761 239.3997 6.2807
\l 237.0832 6.2807
\l 237.0832 4.1624
\l 239.3997 4.1624
\c 239.7181 2.267 241.0535 0.9601 243.4624 0.9601
\c 246.298 0.9601 247.5671 1.9635 250.3606 1.9635
\c 253.1535 1.9635 254.8897 0.6132 254.8897 0.6132
\c 254.8897 2.7873 253.7711 4.1252 253.0464 4.7694
\l 254.0114 4.7694
\c 254.1384 4.5092 254.3694 4.3358 254.6357 4.3358
\c 254.9008 4.3358 255.1319 4.5092 255.2589 4.7694
\l 255.6218 4.7694
\c 255.5116 3.9704 255.1245 3.958 255.2068 3.6545
\c 255.3022 3.3076 255.9687 3.3695 256.0951 3.9456
\c 256.222 4.5154 256.222 5.9339 256.0951 6.5037
\c 255.9687 7.0736 255.3022 7.1355 255.2068 6.7886
\o 
\m 239.3359 4.7013
\l 237.6542 4.7013
\l 237.6542 5.7418
\l 239.3359 5.7418
\c 239.3248 5.5684 239.3204 5.4012 239.3235 5.2216
\c 239.3204 5.0481 239.3248 4.8747 239.3359 4.7013
\o 
\m 243.5893 3.9146
\c 245.1769 3.9766 246.573 4.8623 249.0494 4.9862
\c 253.9302 5.2401 254.1594 1.5299 254.1594 1.5299
\c 250.6679 3.5616 246.6684 2.5457 244.9223 2.2298
\c 243.1768 1.9078 241.7795 1.8768 240.8919 2.8616
\c 240.0036 3.8465 240.1294 5.2216 240.1294 5.2216
\c 240.1294 5.2216 240.0036 6.5966 240.8919 7.5815
\c 241.7795 8.5663 243.1768 8.5353 244.9223 8.2133
\c 246.6684 7.8974 250.6679 6.8815 254.1594 8.9132
\c 254.1594 8.9132 253.9302 5.203 249.0494 5.4569
\c 246.573 5.5808 245.1769 6.4727 243.5893 6.5347
\c 242.607 6.5718 241.7795 6.194 241.7795 5.2216
\c 241.7795 4.2491 242.607 3.8713 243.5893 3.9146
\o
\s 
\m 210.8844 7.7425
\c 208.8849 7.7735 206.9177 6.8506 204.5058 6.8506
\c 202.092 6.8506 200.8544 7.7735 200.8544 7.7735
\c 200.8544 7.7735 201.4893 6.3427 204.0914 6.2807
\c 206.6953 6.2188 208.7908 7.2346 210.8212 7.2346
\c 212.8528 7.2346 212.789 5.2216 212.789 5.2216
\c 212.789 5.2216 212.8528 3.2085 210.8212 3.2085
\c 208.7908 3.2085 206.6953 4.2305 204.0914 4.1624
\c 201.4893 4.1004 200.8544 2.6758 200.8544 2.6758
\c 200.8544 2.6758 202.092 3.5925 204.5058 3.5925
\c 206.9177 3.5925 208.8849 2.6758 210.8844 2.7068
\c 212.6942 2.7316 213.2653 4.0261 213.2653 5.2216
\c 213.2653 6.417 212.6942 7.7115 210.8844 7.7425
\o
\s 
\m 210.535 9.4892
\c 207.7006 9.4892 206.4302 8.4796 203.6367 8.4796
\c 200.8432 8.4796 199.1089 9.8361 199.1089 9.8361
\c 199.1089 7.662 200.2276 6.3179 200.9523 5.6799
\l 199.9872 5.6799
\c 199.8603 5.9339 199.6286 6.1135 199.3623 6.1135
\c 199.0965 6.1135 198.8667 5.9339 198.7385 5.6799
\l 198.3768 5.6799
\c 198.4864 6.4727 198.8742 6.4851 198.7918 6.7886
\c 198.6964 7.1355 198.0293 7.0736 197.9023 6.5037
\c 197.7754 5.9339 197.7754 4.5154 197.9023 3.9456
\c 198.0293 3.3695 198.6964 3.3076 198.7918 3.6545
\c 198.8742 3.958 198.4864 3.9704 198.3768 4.7694
\l 198.7385 4.7694
\c 198.8667 4.5092 199.0965 4.3358 199.3623 4.3358
\c 199.6286 4.3358 199.8603 4.5092 199.9872 4.7694
\l 200.9523 4.7694
\c 200.2276 4.1252 199.1089 2.7873 199.1089 0.6132
\c 199.1089 0.6132 200.8432 1.9635 203.6367 1.9635
\c 206.4302 1.9635 207.7006 0.9601 210.535 0.9601
\c 212.9451 0.9601 214.2799 2.267 214.5983 4.1624
\l 216.9155 4.1624
\l 216.9155 6.2807
\l 214.5983 6.2807
\c 214.2799 8.1761 212.9451 9.4892 210.535 9.4892
\o 
\m 213.1068 2.8616
\c 212.2179 1.8768 210.8212 1.9078 209.0757 2.2298
\c 207.3302 2.5457 203.3308 3.5616 199.8392 1.5299
\c 199.8392 1.5299 200.0678 5.2401 204.9493 4.9862
\c 207.4244 4.8623 208.8217 3.9766 210.408 3.9146
\c 211.3916 3.8713 212.2179 4.2491 212.2179 5.2216
\c 212.2179 6.194 211.3916 6.5718 210.408 6.5347
\c 208.8217 6.4727 207.4244 5.5808 204.9493 5.4569
\c 200.0678 5.203 199.8392 8.9132 199.8392 8.9132
\c 203.3308 6.8815 207.3302 7.8974 209.0757 8.2133
\c 210.8212 8.5353 212.2179 8.5663 213.1068 7.5815
\c 213.995 6.5966 213.8674 5.2216 213.8674 5.2216
\c 213.8674 5.2216 213.995 3.8465 213.1068 2.8616
\o 
\m 214.6615 5.7418
\l 216.3438 5.7418
\l 216.3438 4.7013
\l 214.6615 4.7013
\c 214.6726 4.8747 214.6782 5.0481 214.6751 5.2216
\c 214.6782 5.4012 214.6726 5.5684 214.6615 5.7418
\o
\s 
\m 227.1777 5.4507
\c 226.8327 5.4507 226.5509 5.172 226.5509 4.8251
\c 226.5509 4.4845 226.8327 4.1995 227.1777 4.1995
\c 227.5239 4.1995 227.8039 4.4845 227.8039 4.8251
\c 227.8039 5.172 227.5239 5.4507 227.1777 5.4507
\o
\s 
\m 225.2421 8.7769
\l 217.4946 4.8251
\l 227.4657 0
\l 236.7759 4.8251
\l 226.7032 9.5697
\l 225.2421 8.7769
\o 
\m 226.9578 0.5946
\l 222.1333 3.0475
\c 222.1333 3.0475 222.116 3.927 223.6558 3.8093
\c 224.7571 3.7288 224.7571 1.8644 224.7571 1.8644
\c 224.7571 1.8644 224.9262 2.8802 226.1105 2.7935
\c 227.296 2.713 226.9578 0.5946 226.9578 0.5946
\o 
\m 224.0132 4.8251
\l 227.1269 6.6895
\l 230.7838 4.8251
\l 227.3809 2.7935
\l 224.0132 4.8251
\o 
\m 227.8039 0.7681
\c 227.8039 0.7681 226.938 1.9078 227.9736 2.6263
\c 229.0737 3.3881 229.7507 1.6104 229.7507 1.6104
\l 227.8039 0.7681
\o 
\m 227.2118 8.8079
\c 227.2118 8.8079 227.9736 6.4356 229.7507 7.8726
\c 229.7507 7.8726 229.6665 6.8568 230.681 6.5223
\c 231.6975 6.1816 232.629 6.6028 232.629 6.6028
\c 232.629 6.6028 233.0509 5.4198 234.491 5.4198
\c 235.9292 5.4198 236.0661 4.8251 236.0661 4.8251
\c 236.0661 4.8251 235.9292 4.4039 234.9989 4.2367
\l 230.1744 1.6972
\c 230.1744 1.6972 229.2793 3.128 230.0895 3.8093
\c 231.2924 4.8251 232.0357 3.0475 232.0357 3.0475
\c 232.0357 3.0475 232.0357 4.5712 232.966 4.5712
\c 233.8982 4.5712 234.914 4.5712 234.914 4.5712
\c 234.914 4.5712 235.4888 5.1658 234.6601 4.9986
\l 233.3067 4.9986
\c 233.3067 4.9986 232.2902 4.8251 232.2902 5.7604
\c 232.2902 5.7604 230.1744 4.4907 229.2428 6.6895
\c 229.2428 6.6895 227.8039 6.4356 227.296 7.5381
\c 227.296 7.5381 226.2802 6.0144 224.7571 6.6895
\c 224.7571 6.6895 224.2479 3.8093 222.0478 5.6737
\c 222.0478 5.6737 220.778 4.8251 220.1512 4.8251
\c 219.5269 4.8251 223.3176 4.5712 221.3708 3.2209
\l 218.459 4.8251
\c 218.459 4.8251 221.286 4.9118 221.6248 6.4356
\c 221.6248 6.4356 222.6412 5.6737 223.7406 6.2621
\c 224.8407 6.8568 224.3322 7.7921 224.3322 7.7921
\c 224.3322 7.7921 226.1105 6.6895 227.2118 8.8079
\o
\s 
\m 353.4965 3.4748
\c 339.6993 3.7288 323.1948 4.3172 300.5111 6.2621
\c 277.828 8.2133 267.077 7.7053 267.077 7.7053
\c 257.5971 7.4514 256.7516 5.1658 256.7516 5.1658
\c 256.6668 0.1734 277.4037 0.9353 299.4104 1.6972
\c 321.4171 2.459 350.6187 2.7935 353.6662 2.7935
\c 356.7136 2.7935 453.5434 1.4432 453.5434 1.4432
\c 453.5434 1.4432 367.293 3.2209 353.4965 3.4748
\o 
\m 283.4986 1.6972
\c 270.4633 1.6972 258.6984 2.2051 257.7668 4.4039
\l 326.0725 3.3881
\c 326.0725 3.3881 296.5326 1.6972 283.4986 1.6972
\o
\s 
\m 186.4657 7.7053
\c 186.4657 7.7053 175.7166 8.2133 153.0323 6.2621
\c 130.3486 4.3172 113.8434 3.7288 100.0469 3.4748
\c 86.2497 3.2209 0 1.4432 0 1.4432
\c 0 1.4432 96.8303 2.7935 99.8772 2.7935
\c 102.9246 2.7935 132.1257 2.459 154.133 1.6972
\c 176.1403 0.9353 196.8766 0.1734 196.7917 5.1658
\c 196.7917 5.1658 195.945 7.4514 186.4657 7.7053
\o 
\m 170.0448 1.6972
\c 157.0107 1.6972 127.4709 3.3881 127.4709 3.3881
\l 195.7772 4.4039
\c 194.8456 2.2051 183.0807 1.6972 170.0448 1.6972
\o
\s
\endinput


==> 0_packages/pgfornament/vectorian/vectorian9.pgf <==
\m 38.1028 73.7216
\c 38.1028 73.7216 39.0724 79.2832 40.7444 84.2912
\c 42.4132 89.2992 43.1076 91.6624 41.858 96.392
\c 40.6052 101.1216 39.2132 105.2944 38.1028 105.2944
\c 36.9892 105.2944 35.5972 101.1216 34.3444 96.392
\c 33.0948 91.6624 33.7908 89.2992 35.458 84.2912
\c 37.1268 79.2832 38.1028 73.7216 38.1028 73.7216
\o
\s
\m 36.9204 73.3712
\c 36.9204 73.3712 34.3124 82.136 30.9732 86.2032
\c 27.6356 90.272 21.586 93.9216 20.7508 93.2976
\c 19.9172 92.672 23.2548 85.0576 26.4884 80.9872
\c 29.7236 76.9184 36.9204 73.3712 36.9204 73.3712
\o
\s
\m 28.3652 69.408
\c 25.3412 66.072 24.298 62.0032 24.298 62.0032
\c 24.298 62.0032 28.2612 62.1056 32.642 65.1312
\c 37.0244 68.1568 36.7108 72.6416 36.7108 72.6416
\c 35.666 72.9568 31.3892 72.7472 28.3652 69.408
\o
\s
\m 49.7508 80.9872
\c 52.9828 85.0576 56.3236 92.672 55.4884 93.2976
\c 54.6548 93.9216 48.6036 90.272 45.266 86.2032
\c 41.9268 82.136 39.3204 73.3712 39.3204 73.3712
\c 39.3204 73.3712 46.5172 76.9184 49.7508 80.9872
\o
\s
\m 51.938 62.0032
\c 51.938 62.0032 50.898 66.072 47.8724 69.408
\c 44.8484 72.7472 40.57 72.9568 39.5284 72.6416
\c 39.5284 72.6416 39.2132 68.1568 43.5956 65.1312
\c 47.9796 62.1056 51.938 62.0032 51.938 62.0032
\o
\s
\m 66.01 46.3728
\c 70.2708 47.6224 72.2372 48.2752 74.9172 51.4384
\c 77.5956 54.6032 79.8228 57.5968 79.2916 58.376
\c 78.7668 59.1584 75.2164 58.12 71.3444 56.7104
\c 67.4788 55.3024 66.17 53.6736 63.498 50.0832
\c 60.8228 46.4912 57.4356 43.1184 57.4356 43.1184
\c 57.4356 43.1184 61.7476 45.1264 66.01 46.3728
\o
\s
\m 68.6436 41.296
\c 64.3668 42.1408 56.9508 40.6192 56.9508 40.6192
\c 56.9508 40.6192 62.354 36.752 66.5892 35.984
\c 70.826 35.2128 77.6884 35.7536 77.8164 36.6096
\c 77.9476 37.4624 72.9172 40.4512 68.6436 41.296
\o
\s
\m 52.4916 34.8144
\c 51.6852 31.2624 52.7252 28.688 52.7252 28.688
\c 52.7252 28.688 55.162 30.3504 56.554 33.1088
\c 57.946 35.8688 56.89 38.6688 56.3892 39.264
\c 56.3892 39.264 53.2948 38.3728 52.4916 34.8144
\o
\s
\m 54.93 43.5984
\c 54.93 43.5984 59.1012 50.5136 59.658 55.0064
\c 60.2132 59.4976 58.7332 65.368 57.7764 65.488
\c 56.8164 65.6096 53.8852 58.952 53.2644 54.5232
\c 52.6388 50.096 54.93 43.5984 54.93 43.5984
\o
\s
\m 54.3076 43.1648
\c 53.8548 43.8816 51.2388 45.944 47.7572 45.528
\c 44.2788 45.1152 41.5892 43.2592 41.5892 43.2592
\c 41.5892 43.2592 43.97 41.296 48.0852 40.8352
\c 52.202 40.3728 54.3076 43.1648 54.3076 43.1648
\o
\s
\m 64.8756 20.52
\c 64.042 20.52 64.4612 19.1968 63.7636 17.5296
\c 63.0708 15.8576 61.1204 15.2352 57.3636 17.0416
\c 53.61 18.8512 48.882 19.4064 44.498 15.2352
\c 41.6452 12.5168 40.8036 8.4256 40.5572 5.8928
\c 39.482 13.1632 40.0516 27.384 55.634 41.8272
\c 55.8884 42.0592 55.9028 42.4576 55.6676 42.712
\c 55.4324 42.9632 55.042 42.976 54.7828 42.744
\c 40.5268 30.0032 38.1028 17.4688 38.45 9.4544
\c 35.1172 26.8192 37.0324 39.5536 38.714 49.6576
\l 39.2132 52.7184
\c 39.7412 56.0672 39.9332 59.4128 39.842 62.7984
\c 39.7828 64.9312 39.538 66.304 39.3204 68.4176
\c 39.2596 68.9888 38.8708 71.7376 38.066 71.2608
\c 37.4948 70.9216 37.858 69.984 38.1636 67.7968
\c 38.4452 65.7984 38.5636 63.784 38.5636 61.7632
\c 38.5636 59.4 38.3924 56.6224 37.978 52.9152
\l 37.4772 49.8624
\c 36.5396 45.1088 35.3044 38.8512 34.9396 31.5824
\c 34.1156 32.248 32.5108 33.9952 31.7044 37.9728
\c 30.5924 43.4688 30.6628 48.6848 23.3572 54.5248
\c 19.1172 57.448 17.3764 57.448 17.0324 56.6128
\c 16.682 55.776 18.0708 55.776 19.4628 55.0128
\c 20.7236 54.32 22.802 52.6512 23.778 46.9456
\c 24.7204 41.4192 28.2852 34.3376 34.8964 30.6096
\c 34.8548 29.584 34.8324 28.5376 34.8324 27.472
\c 34.8324 21.344 35.7092 14.4544 37.4548 7.6608
\c 34.7108 13.9296 31.5444 19.9376 22.2756 27.4976
\c 21.234 28.344 20.57 27.2512 21.6196 26.4304
\c 34.8132 16.1136 37.9796 0.6336 38.034 0.4496
\c 38.1076 0.1984 38.33 0.0192 38.5908 0
\l 41.258 0.072
\c 41.5156 0.0576 41.7604 0.1984 41.8708 0.4368
\c 41.9764 0.672 41.93 0.952 41.7444 1.1376
\c 41.4148 2.9504 41.1796 6.4192 43.178 10.016
\c 45.266 13.7728 47.5588 13.9088 52.0116 13.008
\c 56.4612 12.1024 60.0068 11.7568 63.138 14.6784
\c 66.2692 17.5968 65.7124 20.52 64.8756 20.52
\o 
\m 39.738 1.7024
\c 39.786 1.6288 39.8308 1.5632 39.8756 1.4976
\c 39.8852 1.4704 39.8932 1.4512 39.9012 1.4256
\c 39.8756 1.4256 39.8516 1.4272 39.826 1.432
\c 39.8036 1.504 39.7668 1.6112 39.738 1.7024
\o
\s
\m 22.0356 30.672
\c 22.314 31.5072 21.8292 36.1632 18.6276 36.4448
\c 15.4292 36.7232 12.4388 34.0784 11.5364 30.184
\c 10.6308 26.2912 12.4388 23.7184 14.8724 23.7184
\c 17.3076 23.7184 18.9764 24.76 19.0452 25.8032
\c 19.1172 26.848 18.3508 27.2624 19.0452 28.7248
\c 19.8356 30.384 21.7572 29.8368 22.0356 30.672
\o
\s
\m 14.5604 40.72
\c 15.1172 39.5376 15.1508 38.4272 15.9156 38.808
\c 16.7812 39.2448 14.3172 46.8752 12.9268 47.8512
\c 12.0196 48.1296 10.9412 47.2224 11.4292 46.5296
\c 11.9188 45.8304 13.7268 42.8752 14.5604 40.72
\o
\s
\m 8.37 43.7456
\c 9.2756 42.944 10.666 41.1024 11.6756 39.3296
\c 12.682 37.5552 12.9604 36.304 13.482 36.8256
\c 14.0036 37.3472 13.098 40.2304 11.5012 43.1184
\c 9.9012 46.0064 9.0484 46.2192 8.162 45.5536
\c 7.466 45.0304 7.7444 44.3008 8.37 43.7456
\o
\s
\m 11.7428 36.3408
\c 11.7428 36.3408 8.3892 40.2512 6.6324 41.3472
\c 5.402 42.1152 4.8228 41.7984 4.442 41.2752
\c 4.058 40.7568 4.2068 40.0912 5.1044 39.5712
\c 7.2916 38.304 9.482 36.6528 11.1172 35.3664
\c 11.4852 35.0768 12.2324 35.7472 11.7428 36.3408
\o
\s
\m 7.2484 25.4384
\c 5.1764 25.1344 2.042 25.2352 1.2788 25.3056
\c 0.514 25.3824 0.282 24.1264 0.906 23.5408
\c 2.2932 22.88 9.4036 24.3488 9.3572 25.2256
\c 9.3188 25.9984 8.426 25.5296 7.2484 25.4384
\o
\s
\m 6.706 29.2944
\c 4.7972 29.3312 2.6692 29.6688 1.6132 30.0816
\c 0.882 30.3664 0.154 30.2608 0.026 29.4
\c -0.1372 28.304 0.4052 27.6592 3.4916 27.6352
\c 6.5764 27.6096 9.3572 28.1968 9.5636 28.9024
\c 9.7668 29.6096 8.61 29.2544 6.706 29.2944
\o
\s
\m 9.3604 31.528
\c 7.3732 32.1376 4.7636 32.9952 2.4724 34.072
\c 1.538 34.5088 0.9076 34.2544 0.698 33.6448
\c 0.4852 33.0304 0.5588 32.3792 1.8884 31.8048
\c 3.7924 30.9856 8.9172 30.4592 8.9172 30.4592
\c 9.6788 30.3968 9.8052 31.392 9.3604 31.528
\o
\s
\m 6.3508 36.7584
\c 3.2756 38.72 2.354 38.5984 1.8324 37.6064
\c 1.314 36.6128 1.8132 35.9136 5.2068 34.5664
\c 8.2324 33.3664 9.5508 32.808 10.0196 33.3216
\c 10.1764 34 9.3796 34.8288 6.3508 36.7584
\o
\s
\endinput 

==> 0_packages/z_NOTE_TO_COMPIL.txt <==
required package added in akca_trash.sty


>> ouvrage-hermes.cls
  \bbl@nonfrenchlistspacing -> \gdef\bbl@nonfrenchlistspacing%

>> akca_flyleaf.sty:
  remove all content

>> akca_bibliography.sty:
  comment all content

>> akca_font.sty:
  comment all content

>> akca_package.sty:
  comment '*** GRAPHICS RELATED PACKAGES ***'
  %%%\RequirePackage[hyphens]{url}
  %%%\RequirePackage[anythingbreaks]{breakurl}
  %%%\RequirePackage[ % interactive link inside the document


>> akca_config.sty:
  %%%\hypersetup{
  %%%\\usepackage{ragged2e}


>> akca_newcommand.sty:
  renewcaptionname{french} -> renewcommand
  newcaptionname{french} -> renewcommand
  renewcommand{\algorithmname} -> newcommand{\algorithmname}
  renewcommand{\listingname} -> newcommand{\listingname}


>> akca_maths.sty:
  newcaptionname{english} -> newcommand
  %%%\newtheorem{theorem}{\theoremname}[chapter]
  %%%\newtheorem{lemma}[theorem]{\lemmaname}
  %%%\newtheorem{corollary}[theorem]{\corollaryname}
  %%%\newtheorem{definition}[theorem]{\definitionname}

  %%%\newtheorem{remark}[theorem]{\remarkname}


>> akca_sectioning.sty
  \gdef\chapterlabel{}
  \gdef\chapterlabelmark{}
  \gdef\sectionlabel{}
  \gdef\sectionlabelmark{}
  \gdef\sectionlabelm{}
  \gdef\subsectionlabel{}
  \gdef\subsectionlabelmark{}
  \gdef\subsectionlabelm{}
  \gdef\subsubsectionlabel{}
  \gdef\subsubsectionlabelmark{}
  \gdef\subsubsectionlabelm{}

>> akca_color.sty

>> akca_listins.sty:
  change name colors


>> akca_listdefinition.sty
  enumerate -> hermesenumerate
  itemize -> hermesitemize

